ContractionPPO: Certified Reinforcement Learning via Differentiable Contraction Layers

Legged locomotion in unstructured environments demands not only high-performance control policies but also formal guarantees to ensure robustness under perturbations. Control methods often require carefully designed reference trajectories, which are challenging to construct in high-dimensional, contact-rich systems such as quadruped robots. In contrast, Reinforcement Learning (RL) directly learns policies that implicitly generate motion, and uniquely benefits from access to privileged information, such as full state and dynamics during training, that is not available at deployment. We present ContractionPPO, a framework for certified robust planning and control of legged robots by augmenting Proximal Policy Optimization (PPO) RL with a state-dependent contraction metric layer. This approach enables the policy to maximize performance while simultaneously producing a contraction metric that certifies incremental exponential stability of the simulated closed-loop system. The metric is parameterized as a Lipschitz neural network and trained jointly with the policy, either in parallel or as an auxiliary head of the PPO backbone. While the contraction metric is not deployed during real-world execution, we derive upper bounds on the worst-case contraction rate and show that these bounds ensure the learned contraction metric generalizes from simulation to real-world deployment. Our hardware experiments on quadruped locomotion demonstrate that ContractionPPO enables robust, certifiably stable control even under strong external perturbations.

==> csv/contraction_0.csv <==
0.191667,0.063852,1.439187,0.055867
0.400000,0.070060,1.440026,0.054409
0.608333,0.077268,1.440528,0.053965
0.816667,0.076639,1.440679,0.052522
1.025000,0.071493,1.440536,0.051312
1.233333,0.067405,1.440554,0.050353
1.441667,0.067925,1.440843,0.049080
1.650000,0.071794,1.441103,0.048287
1.858333,0.076638,1.441348,0.050353
2.066667,0.083768,1.441913,0.048495
2.275000,0.090379,1.442175,0.047382
2.483333,0.085646,1.442339,0.045933
2.691667,0.079409,1.442604,0.042224
2.900000,0.078960,1.442925,0.042125
3.108333,0.079875,1.443261,0.039979
3.316667,0.075791,1.443499,0.036746
3.525000,0.069740,1.443414,0.035137
3.733333,0.066756,1.443252,0.034464
3.941667,0.067090,1.443214,0.033175
4.150000,0.065952,1.443201,0.033095
4.358333,0.065421,1.443280,0.033718
4.566667,0.067719,1.443311,0.033199
4.775000,0.068157,1.443258,0.034280
4.983333,0.068047,1.442987,0.035932
5.191667,0.067207,1.442548,0.036934
5.400000,0.066395,1.442117,0.038659
5.608333,0.065681,1.441878,0.041774
5.816667,0.064657,1.441447,0.043444
6.025000,0.063402,1.441124,0.045346
6.233333,0.062344,1.441169,0.045769
6.441667,0.064755,1.441235,0.046169
6.650000,0.066884,1.441569,0.046056
6.858333,0.070925,1.442488,0.043837
7.066667,0.079606,1.443115,0.042241
7.275000,0.082556,1.443520,0.041585
7.483333,0.079750,1.443601,0.042137
7.691667,0.076316,1.443213,0.043648
7.900000,0.075469,1.442577,0.046405
8.108333,0.078571,1.441919,0.049253
8.316667,0.083790,1.441105,0.055080
8.525000,0.085414,1.440262,0.057793
8.733333,0.087983,1.439662,0.059415
8.941667,0.085707,1.439553,0.061515
9.150000,0.084177,1.439146,0.062152
9.358333,0.080751,1.438977,0.063624
9.566667,0.084927,1.438666,0.064150
9.775000,0.087655,1.438447,0.065138
9.983333,0.086978,1.437995,0.068132
10.191667,0.087313,1.437308,0.070820
10.400000,0.089306,1.436497,0.075124
10.608333,0.088694,1.435631,0.077471
10.816667,0.087994,1.435183,0.079224
11.025000,0.088201,1.435155,0.079650
11.233333,0.088836,1.435484,0.078299
11.441667,0.086367,1.436033,0.076496
11.650000,0.088708,1.436764,0.072959
11.858333,0.087316,1.437645,0.070304
12.066667,0.090875,1.438364,0.066199
12.275000,0.090639,1.439092,0.063393
12.483333,0.089970,1.439120,0.062514
12.691667,0.090201,1.438834,0.064017
12.900000,0.090141,1.438578,0.065251
13.108333,0.091651,1.438632,0.064304
13.316667,0.092792,1.438973,0.065541
13.525000,0.089059,1.439055,0.064887
13.733333,0.082398,1.438909,0.064213
13.941667,0.081250,1.439048,0.064274
14.150000,0.082399,1.439299,0.062807
14.358333,0.085416,1.439592,0.061722
14.566667,0.085269,1.439937,0.060803
14.775000,0.085245,1.440118,0.059228
14.983333,0.084327,1.440222,0.058316
15.191667,0.082655,1.440312,0.058361
15.400000,0.085197,1.440280,0.057365
15.608333,0.081106,1.440378,0.057509
15.816667,0.079137,1.440242,0.057384
16.025000,0.071204,1.440127,0.055918
16.233333,0.066941,1.440438,0.056352
16.441667,0.066785,1.449967,0.056765
16.650000,0.039268,1.525895,0.056279
16.858333,0.028707,1.593186,0.056729
17.066667,0.053448,1.659115,0.063281
17.275000,0.109174,1.667534,0.065382
17.483333,0.132069,1.669556,0.062272
17.691667,0.138263,1.669623,0.058440
17.900000,0.136422,1.670015,0.055286
18.108333,0.127388,1.670904,0.050213
18.316667,0.123008,1.671389,0.047604
18.525000,0.122622,1.671602,0.042237
18.733333,0.122534,1.672004,0.040588
18.941667,0.119504,1.672116,0.037509
19.150000,0.124815,1.665205,0.036945
19.358333,0.115004,1.647717,0.047531
19.566667,0.083392,1.627735,0.023027
19.775000,0.059245,1.632747,0.002081
19.983333,0.033785,1.627369,-0.004992
20.191667,0.023551,1.629060,-0.014319
20.400000,0.017045,1.631270,-0.025767
20.608333,0.018719,1.633086,-0.024753
20.816667,-0.019079,1.621482,0.006240
21.025000,-0.049782,1.614272,0.051243
21.233333,-0.050603,1.655141,0.058414
21.441667,-0.057098,1.659658,0.038648
21.650000,-0.067423,1.626214,0.034952
21.858333,-0.082873,1.612060,0.041419
22.066667,-0.081590,1.634341,0.034263
22.275000,-0.079775,1.664273,0.003847
22.483333,-0.085565,1.658123,0.007318
22.691667,-0.084917,1.608421,0.039900
22.900000,-0.076556,1.600778,0.035680
23.108333,-0.061873,1.640683,0.031558
23.316667,-0.040965,1.660139,0.048322
23.525000,-0.025100,1.637174,0.041744
23.733333,-0.024136,1.601548,0.011981
23.941667,-0.040369,1.614193,-0.024590
24.150000,-0.027909,1.642283,-0.019341
24.358333,-0.018265,1.646090,0.022644
24.566667,0.009621,1.623604,0.017117
24.775000,0.007694,1.622446,-0.035803
24.983333,0.023250,1.636239,-0.051399
25.191667,0.075872,1.634110,-0.033138
25.400000,0.079380,1.634225,-0.030092
25.608333,0.031491,1.630661,-0.055412
25.816667,0.011280,1.631488,-0.075416
26.025000,0.027940,1.630386,-0.085559
26.233333,0.051157,1.620520,-0.097184
26.441667,0.081205,1.633719,-0.100785
26.650000,0.088347,1.639480,-0.085453
26.858333,0.059311,1.624594,-0.069598
27.066667,0.024373,1.627657,-0.055611
27.275000,0.022128,1.633176,-0.038543
27.483333,0.032800,1.628119,-0.014790
27.691667,0.066302,1.622557,0.015667
27.900000,0.105264,1.614657,0.051486
28.108333,0.099833,1.627580,0.071401
28.316667,0.079306,1.619510,0.094629
28.525000,0.050489,1.638452,0.083707
28.733333,0.011960,1.588477,0.064734
28.941667,-0.035531,1.559275,0.083516
29.150000,-0.145266,1.430488,0.188134
29.358333,-0.142588,1.443332,0.214304
29.566667,-0.137536,1.442725,0.227461
29.775000,-0.139197,1.428985,0.231774
29.983333,-0.162220,1.404659,0.239358
30.191667,-0.177547,1.391626,0.243763
30.400000,-0.173259,1.382107,0.256336
30.608333,-0.171644,1.376495,0.261328
30.816667,-0.170762,1.377724,0.262715
31.025000,-0.173121,1.376007,0.265525
31.233333,-0.172644,1.374141,0.261801
31.441667,-0.173503,1.375178,0.260590
31.650000,-0.177465,1.375705,0.260330
31.858333,-0.177206,1.378824,0.255155
32.066667,-0.181020,1.382443,0.250585
32.275000,-0.188611,1.379354,0.245006
32.483333,-0.206247,1.374158,0.235587
32.691667,-0.221946,1.369805,0.230454
32.900000,-0.231082,1.357939,0.232830
33.108333,-0.243254,1.350909,0.230747
33.316667,-0.248858,1.342099,0.231841
33.525000,-0.246710,1.344972,0.231648
33.733333,-0.239189,1.347883,0.234537
33.941667,-0.240244,1.345915,0.236045
34.150000,-0.242573,1.345472,0.233554
34.358333,-0.240368,1.343578,0.236501
34.566667,-0.239673,1.340779,0.240191
34.775000,-0.238248,1.344013,0.240115
34.983333,-0.237088,1.346168,0.237465
35.191667,-0.244345,1.347120,0.231241
35.400000,-0.248385,1.347686,0.225396
35.608333,-0.251253,1.345677,0.219093
35.816667,-0.259606,1.340171,0.216410
36.025000,-0.273398,1.328927,0.212079
36.233333,-0.288586,1.317329,0.203446
36.441667,-0.302618,1.314286,0.192574
36.650000,-0.304232,1.317568,0.178699
36.858333,-0.297466,1.315552,0.170374
37.066667,-0.300785,1.316423,0.169586
37.275000,-0.301392,1.316907,0.176586
37.483333,-0.298294,1.313238,0.183073
37.691667,-0.296850,1.315270,0.180979
37.900000,-0.302186,1.313528,0.176474
38.108333,-0.316582,1.313098,0.166459
38.316667,-0.334517,1.305119,0.160207
38.525000,-0.357719,1.291703,0.152561
38.733333,-0.392075,1.276407,0.141632
38.941667,-0.459413,1.252489,0.116422
39.150000,-0.568912,1.209640,0.068098
39.358333,-0.707587,1.150462,0.023461
39.566667,-0.869175,1.084649,-0.025150
39.775000,-1.074058,0.998037,-0.073523
39.983333,-1.330842,0.955365,-0.051640
40.608333,-1.736862,0.910601,-0.017828
40.816667,-1.810790,0.893009,0.022347
41.233333,-1.858503,0.784192,0.134671
41.441667,-1.829845,0.747372,0.167754
41.650000,-1.827342,0.711182,0.176933
41.858333,-1.821501,0.707708,0.192606
42.066667,-1.823409,0.697785,0.190460
42.275000,-1.825854,0.692818,0.180444
42.483333,-1.826325,0.690825,0.155198
42.691667,-1.827619,0.688739,0.130032
45.608333,-1.906760,0.655358,-0.079818
47.483333,-1.764512,0.664098,-0.940897
47.691667,-1.657957,0.685315,-1.052578
48.316667,-1.303792,0.647426,-1.279616
49.358333,-0.623911,0.676018,-1.543769
49.566667,-0.431508,0.653818,-1.566592
49.775000,-0.264337,0.620362,-1.580523
50.191667,0.031980,0.640708,-1.617930
50.400000,0.181006,0.640104,-1.625810
50.608333,0.412807,0.667046,-1.600318
50.816667,0.658666,0.651279,-1.570416
51.025000,0.846783,0.615828,-1.531643
51.233333,1.018311,0.597534,-1.514007
51.441667,1.175930,0.602658,-1.481449
51.650000,1.277457,0.562496,-1.402911
51.858333,1.382123,0.449535,-1.342282
52.066667,1.447040,0.337502,-1.247080
52.275000,1.505517,0.280709,-1.153025
52.483333,1.514040,0.238274,-1.086298
52.691667,1.466998,0.205430,-1.098347
52.900000,1.388461,0.167107,-1.148587
53.108333,1.363138,0.149323,-1.185957
53.316667,1.361865,0.147344,-1.183543
53.525000,1.362534,0.147120,-1.182762
53.733333,1.362477,0.146971,-1.182630
53.941667,1.362362,0.146821,-1.182436
54.150000,1.362477,0.146920,-1.182396
54.358333,1.362489,0.146941,-1.182401
54.566667,1.362480,0.146910,-1.182362
54.775000,1.362472,0.146898,-1.182354
54.983333,1.362444,0.146905,-1.182387
55.191667,1.362427,0.146865,-1.182360
55.400000,1.362485,0.146889,-1.182313
55.608333,1.362463,0.146892,-1.182357
55.816667,1.362474,0.146871,-1.182349
56.025000,1.362480,0.146863,-1.182333
56.233333,1.362447,0.146883,-1.182398
56.441667,1.362423,0.146833,-1.182368
56.650000,1.362426,0.146854,-1.182392
56.858333,1.362432,0.146849,-1.182396
57.066667,1.362464,0.146858,-1.182363
57.275000,1.362453,0.146868,-1.182382
57.483333,1.362396,0.146830,-1.182434
57.691667,1.362478,0.146857,-1.182349
57.900000,1.362482,0.146879,-1.182348
58.108333,1.362447,0.146871,-1.182368
58.316667,1.362485,0.146877,-1.182352
58.525000,1.362453,0.146865,-1.182361
58.733333,1.362449,0.146847,-1.182362
58.941667,1.362403,0.146810,-1.182360
59.150000,1.362410,0.146823,-1.182386
59.358333,1.362412,0.146835,-1.182392
59.566667,1.362431,0.146903,-1.182460
59.775000,1.362484,0.146839,-1.182405
59.983333,1.362455,0.146845,-1.182409
60.191667,1.362415,0.146850,-1.182443
60.400000,1.362486,0.146854,-1.182405
60.608333,1.362588,0.146983,-1.182488
60.816667,1.362458,0.146867,-1.182370
61.025000,1.362458,0.146867,-1.182360
61.233333,1.362393,0.146824,-1.182388
61.441667,1.362447,0.146841,-1.182350
61.650000,1.362421,0.146850,-1.182399
61.858333,1.362432,0.146846,-1.182362
62.066667,1.362450,0.146855,-1.182356
62.275000,1.362422,0.146856,-1.182401
62.483333,1.362443,0.146835,-1.182355
62.691667,1.362373,0.146818,-1.182444
62.900000,1.362445,0.146834,-1.182359
63.108333,1.362438,0.146839,-1.182329
63.316667,1.362430,0.146843,-1.182343
63.525000,1.362511,0.146829,-1.182079
63.733333,1.362686,0.146993,-1.182135
63.941667,1.362657,0.146518,-1.183252
64.150000,1.348516,0.143417,-1.182716
64.358333,1.338025,0.141532,-1.183206
64.566667,1.338705,0.141646,-1.182694
64.775000,1.338913,0.141866,-1.182747
64.983333,1.338734,0.141308,-1.182866
65.191667,1.338764,0.141393,-1.182883
65.400000,1.338654,0.141242,-1.182896
65.608333,1.338682,0.141472,-1.182658
65.816667,1.338734,0.141422,-1.182762
66.025000,1.338732,0.141656,-1.182544
66.233333,1.339757,0.141209,-1.182749
66.441667,1.338794,0.141644,-1.182689
66.650000,1.337165,0.141662,-1.182834
66.858333,1.333783,0.141379,-1.183787
67.066667,1.307089,0.139503,-1.194561
67.275000,1.250039,0.123978,-1.216099
69.358333,1.435795,0.131593,-1.171729
69.566667,1.458319,0.123527,-1.161148
69.775000,1.455307,0.123157,-1.159784
69.983333,1.455231,0.122920,-1.159981
70.191667,1.454975,0.123198,-1.159811
70.400000,1.454882,0.123223,-1.159844
70.608333,1.455073,0.123180,-1.159808
70.816667,1.455182,0.123081,-1.159713
71.025000,1.455111,0.123119,-1.159800
71.233333,1.455090,0.123172,-1.159911
71.441667,1.455341,0.123541,-1.160748
71.650000,1.461212,0.130279,-1.158102
71.858333,1.519990,0.149981,-1.132474
72.066667,1.579175,0.124291,-1.131396
72.275000,1.547241,0.121494,-1.157087
72.483333,1.547553,0.121542,-1.156993
72.691667,1.549470,0.121482,-1.156053
72.900000,1.573987,0.122722,-1.140356
73.108333,1.577449,0.122820,-1.138431
73.316667,1.555730,0.120332,-1.149678
73.525000,1.577460,0.129110,-1.133842
73.733333,1.575902,0.106047,-1.155597
73.941667,1.560604,0.109290,-1.163382
74.150000,1.562559,0.109264,-1.161701
74.358333,1.564768,0.108132,-1.160736
74.566667,1.563767,0.108568,-1.161443
74.775000,1.562052,0.108437,-1.162579
74.983333,1.557965,0.109678,-1.163748
75.191667,1.559871,0.109281,-1.162130
75.400000,1.559886,0.108840,-1.162142
75.608333,1.560166,0.109003,-1.161897
75.816667,1.560395,0.108462,-1.161486
76.025000,1.560128,0.109085,-1.161797
76.233333,1.558504,0.109145,-1.162596
76.441667,1.557999,0.109164,-1.163013
76.650000,1.559274,0.109159,-1.162419
76.858333,1.559349,0.109271,-1.162085
77.066667,1.559373,0.109212,-1.162191
77.275000,1.559461,0.109142,-1.162453
77.483333,1.559427,0.108838,-1.162291
77.691667,1.559512,0.108867,-1.162552
77.900000,1.559690,0.109075,-1.162423
78.108333,1.559448,0.108870,-1.162146
78.316667,1.557991,0.109496,-1.163186
78.525000,1.546989,0.110581,-1.174914
78.733333,1.553899,0.101337,-1.182029
78.941667,1.566840,0.096125,-1.179925
79.566667,1.604266,0.073986,-1.186975
79.775000,1.603397,0.073490,-1.186989
79.983333,1.603498,0.073559,-1.187031
80.191667,1.603288,0.073442,-1.187119
80.400000,1.603515,0.073676,-1.187233
80.608333,1.603410,0.073608,-1.187296
80.816667,1.603639,0.073865,-1.187244
81.025000,1.603460,0.073663,-1.187220
81.233333,1.603549,0.073821,-1.187153
81.441667,1.603545,0.073799,-1.187170
81.650000,1.603382,0.073567,-1.187112
81.858333,1.603450,0.073509,-1.187202
82.066667,1.603343,0.073462,-1.187405
82.275000,1.603500,0.073624,-1.187222
82.483333,1.603666,0.073880,-1.187517
82.691667,1.603442,0.073514,-1.187588
82.900000,1.603385,0.073420,-1.187024
83.108333,1.603587,0.073953,-1.187157
83.316667,1.603579,0.073896,-1.187125
83.525000,1.603537,0.073889,-1.186832
83.733333,1.603607,0.073897,-1.187139
83.941667,1.603636,0.073892,-1.187148
84.150000,1.603612,0.073896,-1.187137
84.358333,1.603636,0.073922,-1.187173
84.566667,1.603702,0.073951,-1.187153
84.775000,1.603625,0.073913,-1.187165
84.983333,1.603700,0.073920,-1.187106
85.191667,1.603633,0.073863,-1.187122
85.400000,1.603662,0.073911,-1.187153
85.608333,1.603632,0.073853,-1.187136
85.816667,1.603647,0.073889,-1.187122
86.025000,1.603723,0.073993,-1.187003
86.233333,1.603656,0.073894,-1.187184
86.441667,1.603395,0.073439,-1.187258
86.650000,1.603730,0.073961,-1.187111
86.858333,1.603949,0.073664,-1.187479
87.066667,1.603969,0.073584,-1.187507
87.275000,1.603897,0.073116,-1.187642
87.483333,1.603795,0.073927,-1.187165
87.691667,1.603771,0.073917,-1.187194
87.900000,1.603797,0.073921,-1.187171
88.108333,1.603842,0.073921,-1.187145
88.316667,1.603815,0.073936,-1.187105
88.525000,1.603844,0.073967,-1.187110
88.733333,1.603822,0.073921,-1.187090
88.941667,1.603832,0.073944,-1.187085
89.150000,1.603846,0.073940,-1.187093
89.358333,1.603840,0.073923,-1.187083
89.566667,1.603849,0.073941,-1.187086
89.775000,1.603854,0.073951,-1.187111
89.983333,1.603837,0.073910,-1.187090
90.191667,1.603870,0.073935,-1.187107
90.400000,1.603738,0.073836,-1.187191
90.608333,1.603772,0.073815,-1.187157
90.816667,1.603819,0.073894,-1.187134
91.025000,1.603824,0.073902,-1.187090
91.233333,1.603869,0.073955,-1.186997
91.441667,1.603788,0.074027,-1.187007
91.650000,1.603770,0.073711,-1.187401
91.858333,1.603771,0.073841,-1.187351
92.066667,1.603321,0.073256,-1.187317
92.275000,1.603513,0.073489,-1.187334
92.483333,1.603427,0.073479,-1.187287
92.691667,1.603552,0.073563,-1.187289
92.900000,1.603406,0.073446,-1.187278
93.108333,1.603694,0.073736,-1.187269
93.316667,1.603677,0.073815,-1.187247
93.525000,1.603711,0.073853,-1.187268
93.733333,1.603548,0.073704,-1.187300
93.941667,1.603607,0.073684,-1.187287
94.150000,1.603623,0.073676,-1.187263
94.358333,1.603566,0.073724,-1.187263
94.566667,1.603522,0.073663,-1.187300
94.775000,1.603529,0.073656,-1.187295
94.983333,1.603678,0.073744,-1.187318
95.191667,1.603449,0.073529,-1.187281
95.400000,1.603357,0.073471,-1.187289
95.608333,1.603511,0.073563,-1.187289
95.816667,1.603665,0.073722,-1.187287
96.025000,1.603807,0.073887,-1.187422
96.233333,1.603768,0.073933,-1.187402
96.441667,1.603700,0.073852,-1.187397
96.650000,1.603489,0.073644,-1.187232
96.858333,1.603435,0.073628,-1.187235
97.066667,1.603470,0.073645,-1.187228
97.275000,1.603494,0.073684,-1.187237
97.483333,1.603543,0.073721,-1.187181
97.691667,1.603452,0.073605,-1.187269
97.900000,1.603437,0.073614,-1.187273
98.108333,1.603428,0.073604,-1.187229
98.316667,1.603452,0.073594,-1.187224
98.525000,1.603483,0.073660,-1.187225
98.733333,1.603513,0.073669,-1.187239
98.941667,1.603473,0.073581,-1.187218
99.150000,1.603451,0.073590,-1.187215
99.358333,1.603487,0.073642,-1.187219
99.566667,1.603449,0.073592,-1.187206
99.775000,1.603469,0.073594,-1.187221
99.983333,1.603457,0.073586,-1.187227
100.191667,1.603469,0.073589,-1.187214
100.400000,1.603495,0.073647,-1.187212
100.608333,1.603489,0.073626,-1.187225
100.816667,1.603485,0.073639,-1.187215
101.025000,1.603500,0.073652,-1.187201
101.233333,1.603456,0.073614,-1.187218
101.441667,1.603492,0.073671,-1.187203
101.650000,1.603463,0.073679,-1.187210
101.858333,1.603458,0.073626,-1.187219
102.066667,1.603501,0.073696,-1.187210
102.275000,1.603480,0.073629,-1.187219
102.483333,1.603424,0.073622,-1.187211
102.691667,1.603474,0.073658,-1.187208
102.900000,1.603518,0.073674,-1.187207
103.108333,1.603494,0.073618,-1.187212
103.316667,1.603491,0.073672,-1.187212
103.525000,1.603493,0.073689,-1.187200
103.733333,1.603440,0.073601,-1.187192
103.941667,1.603505,0.073663,-1.187212
104.150000,1.603501,0.073703,-1.187180
104.358333,1.603438,0.073604,-1.187196
104.566667,1.603493,0.073697,-1.187208
104.775000,1.603465,0.073596,-1.187191
104.983333,1.603508,0.073636,-1.187189
105.191667,1.603500,0.073673,-1.187178
105.400000,1.603444,0.073612,-1.187197
105.608333,1.603464,0.073598,-1.187159
105.816667,1.603497,0.073661,-1.187165
106.025000,1.603454,0.073578,-1.187177
106.233333,1.603465,0.073595,-1.187173
106.441667,1.603493,0.073635,-1.187198
106.650000,1.603447,0.073586,-1.187180
106.858333,1.603487,0.073648,-1.187191
107.066667,1.603500,0.073629,-1.187184
107.275000,1.603492,0.073608,-1.187171
107.483333,1.603456,0.073604,-1.187187
107.691667,1.603468,0.073594,-1.187183
107.900000,1.603465,0.073605,-1.187181
108.108333,1.603480,0.073638,-1.187196
108.316667,1.603447,0.073593,-1.187205
108.525000,1.603447,0.073593,-1.187181
108.733333,1.603482,0.073636,-1.187183
108.941667,1.603448,0.073588,-1.187203
109.150000,1.603457,0.073585,-1.187189
109.358333,1.603476,0.073616,-1.187179
109.566667,1.603410,0.073559,-1.187197
109.775000,1.603410,0.073543,-1.187186
109.983333,1.603470,0.073608,-1.187189
110.191667,1.603463,0.073581,-1.187174
110.400000,1.603422,0.073556,-1.187186
110.608333,1.603440,0.073605,-1.187178
110.816667,1.603437,0.073577,-1.187184
111.025000,1.603446,0.073604,-1.187193
111.233333,1.603454,0.073640,-1.187191
111.441667,1.603443,0.073596,-1.187188
111.650000,1.603484,0.073643,-1.187188
111.858333,1.603451,0.073593,-1.187201
112.066667,1.603465,0.073613,-1.187169
112.275000,1.603428,0.073575,-1.187201
112.483333,1.603462,0.073608,-1.187199
112.691667,1.603450,0.073519,-1.187214
112.900000,1.603444,0.073548,-1.187216
113.108333,1.603493,0.073593,-1.187209
113.316667,1.603451,0.073538,-1.187194
113.525000,1.603432,0.073548,-1.187198
113.733333,1.603433,0.073563,-1.187198
113.941667,1.603459,0.073521,-1.187211
114.150000,1.603445,0.073554,-1.187209
114.358333,1.603436,0.073584,-1.187199
114.566667,1.603455,0.073600,-1.187204
114.775000,1.603486,0.073612,-1.187208
114.983333,1.603451,0.073602,-1.187182
115.191667,1.603466,0.073577,-1.187163
115.400000,1.603443,0.073546,-1.187194
115.608333,1.603420,0.073526,-1.187197
115.816667,1.603460,0.073561,-1.187181
116.025000,1.603466,0.073579,-1.187190
116.233333,1.603462,0.073573,-1.187201
116.441667,1.603480,0.073645,-1.187197
116.650000,1.603436,0.073559,-1.187209
116.858333,1.603468,0.073558,-1.187243
117.066667,1.603533,0.073616,-1.187221
117.275000,1.603484,0.073589,-1.187181
117.483333,1.603432,0.073572,-1.187210
117.691667,1.603546,0.073683,-1.187137
117.900000,1.603928,0.073344,-1.186969
118.108333,1.603461,0.073581,-1.187192
118.316667,1.603474,0.073597,-1.187144
118.525000,1.603430,0.073557,-1.187151
118.733333,1.603493,0.073639,-1.187176
118.941667,1.603454,0.073595,-1.187197
119.150000,1.603454,0.073555,-1.187187
119.358333,1.603510,0.073596,-1.187160
119.566667,1.603519,0.073634,-1.187191
119.775000,1.603467,0.073582,-1.187193
119.983333,1.603459,0.073577,-1.187196
120.191667,1.603464,0.073596,-1.187192
120.400000,1.603492,0.073605,-1.187169
120.608333,1.603456,0.073578,-1.187212
120.816667,1.603464,0.073562,-1.187204
121.025000,1.603466,0.073552,-1.187186
121.233333,1.603480,0.073573,-1.187189
121.441667,1.603443,0.073536,-1.187204
121.650000,1.603486,0.073584,-1.187211
121.858333,1.603482,0.073600,-1.187209
122.066667,1.603468,0.073567,-1.187213
122.275000,1.603524,0.073667,-1.187230
122.483333,1.603513,0.073629,-1.187175
122.691667,1.603464,0.073568,-1.187189
122.900000,1.603503,0.073634,-1.187185
123.108333,1.603511,0.073659,-1.187182
123.316667,1.603506,0.073643,-1.187182
123.525000,1.603469,0.073584,-1.187193
123.733333,1.603452,0.073598,-1.187177
123.941667,1.603450,0.073579,-1.187196
124.150000,1.603500,0.073651,-1.187192
124.358333,1.603463,0.073598,-1.187203
124.566667,1.603475,0.073592,-1.187178
124.775000,1.603474,0.073558,-1.187178
124.983333,1.603459,0.073529,-1.187189
125.191667,1.603475,0.073587,-1.187190
125.400000,1.603512,0.073544,-1.187161
125.608333,1.603505,0.073590,-1.187184
125.816667,1.603464,0.073557,-1.187181
126.025000,1.603425,0.073583,-1.187192
126.233333,1.603431,0.073576,-1.187183
126.441667,1.603441,0.073564,-1.187181
126.650000,1.603467,0.073585,-1.187188
126.858333,1.603472,0.073592,-1.187185
127.066667,1.603463,0.073618,-1.187201
127.275000,1.603481,0.073658,-1.187199
127.483333,1.603460,0.073557,-1.187201
127.691667,1.603524,0.073597,-1.187143
127.900000,1.603525,0.073645,-1.187187
128.108333,1.603515,0.073594,-1.187182
128.316667,1.603496,0.073606,-1.187185
128.525000,1.603481,0.073605,-1.187202
128.733333,1.603444,0.073576,-1.187188
128.941667,1.603461,0.073578,-1.187198
129.150000,1.603475,0.073579,-1.187184
129.358333,1.603477,0.073581,-1.187222
129.566667,1.603492,0.073623,-1.187204
129.775000,1.603479,0.073602,-1.187205
129.983333,1.603497,0.073625,-1.187165
130.191667,1.603506,0.073659,-1.187194
130.400000,1.603520,0.073565,-1.187193
130.608333,1.603515,0.073617,-1.187203
130.816667,1.603505,0.073628,-1.187206
131.025000,1.603503,0.073637,-1.187195
131.233333,1.603479,0.073580,-1.187191
131.441667,1.603535,0.073635,-1.187200
131.650000,1.603488,0.073600,-1.187203
131.858333,1.603513,0.073642,-1.187197
132.066667,1.603453,0.073613,-1.187206
132.275000,1.603514,0.073606,-1.187203
132.483333,1.603522,0.073660,-1.187201
132.691667,1.603519,0.073651,-1.187213
132.900000,1.603495,0.073649,-1.187218
133.108333,1.603522,0.073615,-1.187200
133.316667,1.603530,0.073619,-1.187229
133.525000,1.603511,0.073613,-1.187220
133.733333,1.603489,0.073621,-1.187223
133.941667,1.603458,0.073556,-1.187211
134.150000,1.603559,0.073637,-1.187176
134.358333,1.603558,0.073634,-1.187173
134.566667,1.603571,0.073561,-1.187056
134.775000,1.603497,0.073579,-1.187140
134.983333,1.603542,0.073685,-1.187183
135.191667,1.603542,0.073636,-1.187167
135.400000,1.603543,0.073633,-1.187163
135.608333,1.603524,0.073654,-1.187212
135.816667,1.603510,0.073649,-1.187192
136.025000,1.603513,0.073666,-1.187194
136.233333,1.603483,0.073612,-1.187204
136.441667,1.603482,0.073604,-1.187190
136.650000,1.603458,0.073604,-1.187197
136.858333,1.603479,0.073627,-1.187210
137.066667,1.603511,0.073634,-1.187193
137.275000,1.603516,0.073617,-1.187200
137.483333,1.603528,0.073623,-1.187212
137.691667,1.603493,0.073622,-1.187187
137.900000,1.603529,0.073648,-1.187192
138.108333,1.603504,0.073648,-1.187215
138.316667,1.603464,0.073556,-1.187203
138.525000,1.603439,0.073595,-1.187215
138.733333,1.603455,0.073580,-1.187193
138.941667,1.603434,0.073600,-1.187206
139.150000,1.603490,0.073681,-1.187193
139.358333,1.603465,0.073615,-1.187206
139.566667,1.603487,0.073610,-1.187186
139.775000,1.603467,0.073615,-1.187221
139.983333,1.603462,0.073560,-1.187192
140.191667,1.603488,0.073543,-1.187184
140.400000,1.603514,0.073647,-1.187188
140.608333,1.603511,0.073622,-1.187184
140.816667,1.603502,0.073621,-1.187194
141.025000,1.603473,0.073563,-1.187196
141.233333,1.603470,0.073575,-1.187204
141.441667,1.603591,0.073630,-1.187124
141.650000,1.603843,0.073488,-1.186997
141.858333,1.603550,0.073700,-1.187120
142.066667,1.603460,0.073607,-1.187179
142.275000,1.603486,0.073626,-1.187199
142.483333,1.603448,0.073550,-1.187179
142.691667,1.603443,0.073597,-1.187207
142.900000,1.603481,0.073588,-1.187206
143.108333,1.603471,0.073647,-1.187206
143.316667,1.603464,0.073584,-1.187210
143.525000,1.603450,0.073587,-1.187205
143.733333,1.603499,0.073626,-1.187190
143.941667,1.603498,0.073670,-1.187199
144.150000,1.603513,0.073623,-1.187191
144.358333,1.603496,0.073630,-1.187192
144.566667,1.603521,0.073647,-1.187205
144.775000,1.603483,0.073579,-1.187197
144.983333,1.603472,0.073595,-1.187194
145.191667,1.603419,0.073530,-1.187249
145.400000,1.603453,0.073571,-1.187201
145.608333,1.603472,0.073622,-1.187175
145.816667,1.603461,0.073597,-1.187211
146.025000,1.603464,0.073547,-1.187202
146.233333,1.603419,0.073563,-1.187208
146.441667,1.603442,0.073588,-1.187217
146.650000,1.603465,0.073559,-1.187194
146.858333,1.603504,0.073659,-1.187197
147.066667,1.603521,0.073627,-1.187208
147.275000,1.603492,0.073637,-1.187207
147.483333,1.603483,0.073622,-1.187194
147.691667,1.603467,0.073575,-1.187200
147.900000,1.603466,0.073587,-1.187205
148.108333,1.603457,0.073599,-1.187185
148.316667,1.603442,0.073582,-1.187208
148.525000,1.603485,0.073613,-1.187179
148.733333,1.603456,0.073577,-1.187203
148.941667,1.603451,0.073593,-1.187204
149.150000,1.603446,0.073609,-1.187196
149.358333,1.603490,0.073678,-1.187209
149.566667,1.603453,0.073599,-1.187193
149.775000,1.603462,0.073585,-1.187194
149.983333,1.603453,0.073598,-1.187198
150.191667,1.603461,0.073580,-1.187204
150.400000,1.603448,0.073594,-1.187192
150.608333,1.603452,0.073562,-1.187197
150.816667,1.603439,0.073544,-1.187183
151.025000,1.603509,0.073665,-1.187191
151.233333,1.603529,0.073610,-1.187196
151.441667,1.603469,0.073556,-1.187214
151.650000,1.603499,0.073616,-1.187198
151.858333,1.603487,0.073583,-1.187200
152.066667,1.603460,0.073560,-1.187207
152.275000,1.603554,0.073618,-1.187160
152.483333,1.603523,0.073598,-1.187141
152.691667,1.603459,0.073676,-1.187201
152.900000,1.603460,0.073695,-1.187214
153.108333,1.603453,0.073688,-1.187213
153.316667,1.603400,0.073660,-1.187217
153.525000,1.603459,0.073675,-1.187226
153.733333,1.603457,0.073665,-1.187220
153.941667,1.603448,0.073680,-1.187207
154.150000,1.603432,0.073722,-1.187222
154.358333,1.603338,0.073591,-1.187246
154.566667,1.603390,0.073659,-1.187241
154.775000,1.603432,0.073709,-1.187215
154.983333,1.603503,0.073794,-1.187612
155.191667,1.608064,0.078997,-1.193917
155.400000,1.609511,0.092682,-1.205486
155.608333,1.610470,0.099511,-1.211933
155.816667,1.610572,0.099846,-1.211832
156.025000,1.602587,0.109016,-1.202121
156.233333,1.598094,0.197511,-1.196830
156.441667,1.601734,0.274817,-1.197113
156.650000,1.607591,0.297120,-1.200772
156.858333,1.605214,0.296961,-1.198402
157.066667,1.604993,0.296725,-1.198013
157.275000,1.593905,0.283968,-1.183851
157.483333,1.592322,0.285529,-1.183879
157.691667,1.590913,0.249278,-1.182060
157.900000,1.592631,0.191925,-1.185839
158.108333,1.614101,0.136871,-1.211999
158.316667,1.612833,0.108497,-1.211757
158.525000,1.609447,0.076960,-1.202482
158.733333,1.609886,0.073882,-1.201427
158.941667,1.609928,0.073866,-1.201382
159.150000,1.609984,0.073786,-1.201320
159.358333,1.610010,0.073739,-1.201293
159.566667,1.610067,0.073780,-1.201254
159.775000,1.610078,0.073689,-1.201255
159.983333,1.610105,0.073730,-1.201259
160.191667,1.610105,0.073703,-1.201275
160.400000,1.610160,0.073679,-1.201302
160.608333,1.610150,0.073708,-1.201292
160.816667,1.610167,0.073692,-1.201280
161.025000,1.610158,0.073684,-1.201214
161.233333,1.610143,0.073721,-1.201250
161.441667,1.610142,0.073707,-1.201242
161.650000,1.610133,0.073703,-1.201225
161.858333,1.610144,0.073714,-1.201245
162.066667,1.610117,0.073655,-1.201209
162.275000,1.610105,0.073683,-1.201223
162.483333,1.610126,0.073680,-1.201224
162.691667,1.610147,0.073698,-1.201201
162.900000,1.610161,0.073717,-1.201220
163.108333,1.610163,0.073718,-1.201233
163.316667,1.610155,0.073708,-1.201211
163.525000,1.610151,0.073728,-1.201206
163.733333,1.610166,0.073706,-1.201205
163.941667,1.610138,0.073643,-1.201196
164.150000,1.610132,0.073675,-1.201213
164.358333,1.610161,0.073658,-1.201222
164.566667,1.610184,0.073692,-1.201177
164.775000,1.610121,0.073658,-1.201195
164.983333,1.610093,0.073689,-1.201217
165.191667,1.610037,0.073662,-1.201195
165.400000,1.609995,0.073578,-1.201182
165.608333,1.609991,0.073541,-1.201198
165.816667,1.610082,0.073549,-1.201230
166.025000,1.610131,0.073640,-1.201244
166.233333,1.610117,0.073617,-1.201209
166.441667,1.610100,0.073576,-1.201208
166.650000,1.610138,0.073618,-1.201257
166.858333,1.610162,0.073617,-1.201281
167.066667,1.610245,0.073782,-1.201237
167.275000,1.610251,0.073762,-1.201243
167.483333,1.610115,0.073534,-1.201337
167.691667,1.610450,0.073941,-1.201390
167.900000,1.610178,0.073672,-1.201243
168.108333,1.610150,0.073633,-1.201259
168.316667,1.610189,0.073670,-1.201280
168.525000,1.610072,0.073554,-1.201266
168.733333,1.610277,0.073667,-1.201284
168.941667,1.610043,0.073765,-1.201298
169.150000,1.609460,0.073868,-1.201962
169.358333,1.608022,0.074210,-1.202632
169.566667,1.607942,0.074139,-1.202782
169.775000,1.608202,0.073951,-1.202304
169.983333,1.608194,0.073744,-1.202119
170.191667,1.608409,0.073804,-1.202130
170.400000,1.608212,0.073724,-1.202114
170.608333,1.608402,0.073839,-1.202115
170.816667,1.607717,0.074003,-1.202091
171.025000,1.601766,0.075393,-1.197331
171.233333,1.588363,0.097919,-1.199622
171.441667,1.542938,0.176629,-1.224196
171.650000,1.471852,0.257987,-1.234979
171.858333,1.378547,0.343215,-1.243650
172.066667,1.299013,0.432092,-1.242808
172.275000,1.238400,0.530663,-1.257128
172.483333,1.173104,0.638526,-1.265070
172.691667,1.092161,0.694834,-1.269190
172.900000,1.021066,0.662546,-1.288679
173.108333,0.962128,0.638671,-1.326762
173.316667,0.897857,0.696929,-1.358024
173.525000,0.834781,0.770873,-1.373662
173.733333,0.768294,0.760511,-1.355679
173.941667,0.677359,0.734123,-1.335952
174.150000,0.575959,0.706468,-1.361280
174.358333,0.513764,0.681364,-1.353913
174.566667,0.486745,0.676036,-1.363259
174.775000,0.491934,0.677211,-1.380661
174.983333,0.527233,0.690854,-1.387340
175.191667,0.578009,0.719563,-1.417561
175.400000,0.620638,0.808330,-1.425086
175.608333,0.640198,0.922226,-1.447361
175.816667,0.636644,1.016815,-1.465806
176.025000,0.622864,1.073287,-1.495382
176.233333,0.612646,1.080416,-1.508573
176.441667,0.605234,1.062792,-1.516413
176.650000,0.596974,1.055600,-1.517970
176.858333,0.591155,1.077518,-1.513894
177.066667,0.582883,1.170975,-1.494487
177.275000,0.560570,1.291631,-1.494516
177.483333,0.538944,1.324202,-1.480989
177.691667,0.531663,1.338986,-1.490160
177.900000,0.526670,1.315864,-1.494883
178.108333,0.516518,1.290255,-1.495141
178.316667,0.503087,1.267712,-1.487256
178.525000,0.490268,1.242334,-1.477111
178.733333,0.477336,1.205762,-1.465896
178.941667,0.461741,1.087799,-1.448787
179.150000,0.438660,0.763174,-1.430232
179.358333,0.420336,0.432948,-1.389324
179.566667,0.390561,0.366769,-1.362388
179.775000,0.353296,0.510534,-1.335585
179.983333,0.334459,0.732249,-1.319319
180.191667,0.342619,0.753910,-1.304964
180.400000,0.367922,0.513400,-1.298063
180.608333,0.377392,0.272593,-1.289106
180.816667,0.353324,0.313801,-1.237648
181.025000,0.323540,0.413682,-1.151474
181.233333,0.266742,0.399558,-1.060414
181.441667,0.217341,0.326794,-0.974321
181.650000,0.131998,0.336112,-0.900178
181.858333,0.055107,0.363470,-0.800560
182.066667,0.032828,0.366558,-0.759845
182.275000,0.044562,0.349185,-0.795546
182.483333,0.042816,0.323362,-0.811150
182.691667,0.057509,0.334927,-0.836477
182.900000,0.065263,0.353847,-0.849770
183.108333,0.059855,0.341561,-0.862406
183.316667,0.059675,0.326117,-0.881477
183.525000,0.049811,0.336473,-0.884367
183.733333,0.051503,0.343120,-0.888902
183.941667,0.034305,0.338720,-0.891143
184.150000,0.015962,0.333267,-0.891159
184.358333,0.002252,0.332733,-0.886635
184.566667,-0.013390,0.340534,-0.871001
184.775000,-0.023659,0.340460,-0.860273
184.983333,-0.041709,0.335178,-0.840126


==> csv/contraction_0_v2.csv <==
0.191667,0.161091,1.435232,0.071060
0.400000,0.157579,1.433937,0.079643
0.608333,0.152730,1.432718,0.087982
0.816667,0.151536,1.432244,0.089537
1.025000,0.155459,1.431937,0.090019
1.233333,0.159344,1.430976,0.091389
1.441667,0.159602,1.430256,0.093537
1.650000,0.156026,1.429623,0.099151
1.858333,0.150547,1.428437,0.103988
2.066667,0.147983,1.426397,0.110504
2.275000,0.151039,1.424787,0.116002
2.483333,0.154363,1.423824,0.117291
2.691667,0.155077,1.423684,0.117613
2.900000,0.153366,1.424390,0.114689
3.108333,0.153232,1.425191,0.112950
3.316667,0.153760,1.425162,0.112665
3.525000,0.154783,1.424148,0.115713
3.733333,0.153913,1.423723,0.117424
3.941667,0.153969,1.423642,0.117493
4.150000,0.154080,1.424205,0.115562
4.358333,0.154161,1.425348,0.112420
4.566667,0.153518,1.426537,0.108765
4.775000,0.152978,1.427335,0.106064
4.983333,0.153374,1.427366,0.105427
5.191667,0.153486,1.427246,0.106481
5.400000,0.153910,1.426600,0.108791
5.608333,0.154080,1.426236,0.108454
5.816667,0.153447,1.426697,0.108411
6.025000,0.153163,1.427186,0.105633
6.233333,0.154409,1.428584,0.100964
6.441667,0.154016,1.429989,0.096688
6.650000,0.155309,1.431186,0.092735
6.858333,0.156482,1.431388,0.089081
7.066667,0.157769,1.431115,0.090869
7.275000,0.159039,1.430141,0.095177
7.483333,0.155168,1.428480,0.100664
7.691667,0.151644,1.426235,0.109605
7.900000,0.152223,1.424169,0.114625
8.108333,0.155615,1.423453,0.119128
8.316667,0.154601,1.423650,0.119057
8.525000,0.154417,1.424884,0.112612
8.733333,0.153534,1.427498,0.105692
8.941667,0.151181,1.430358,0.098998
9.150000,0.148834,1.432668,0.086790
9.358333,0.146991,1.434893,0.076853
9.566667,0.147796,1.437030,0.069368
9.775000,0.146211,1.438720,0.059411
9.983333,0.141703,1.440083,0.053645
10.191667,0.135990,1.441331,0.048071
10.400000,0.134409,1.442405,0.042394
10.608333,0.138957,1.442860,0.037654
10.816667,0.142410,1.443092,0.033949
11.025000,0.140172,1.443266,0.032220
11.233333,0.136144,1.443465,0.031904
11.441667,0.135464,1.443431,0.031892
11.650000,0.135214,1.443559,0.030699
11.858333,0.132448,1.443874,0.026575
12.066667,0.134275,1.444562,0.018847
12.275000,0.138700,1.445033,0.009057
12.483333,0.139071,1.444789,-0.005224
12.691667,0.138150,1.444285,-0.017728
12.900000,0.135517,1.443853,-0.026293
13.108333,0.134145,1.443457,-0.028173
13.316667,0.131645,1.443040,-0.031563
13.525000,0.131778,1.443395,-0.030512
13.733333,0.133049,1.444638,-0.015910
13.941667,0.136829,1.444587,0.005736
14.150000,0.135641,1.443160,0.033500
14.358333,0.138877,1.441121,0.048069
14.566667,0.142359,1.439657,0.056498
14.775000,0.140704,1.439380,0.059846
14.983333,0.141083,1.439385,0.059906
15.191667,0.140331,1.439854,0.056154
15.400000,0.140260,1.440400,0.054217
15.608333,0.138867,1.441176,0.047309
15.816667,0.140633,1.442250,0.041042
16.025000,0.142300,1.443165,0.031598
16.233333,0.137158,1.443993,0.023341
16.441667,0.132312,1.444511,0.019739
16.650000,0.134509,1.444438,0.018109
16.858333,0.135132,1.444283,0.017127
17.066667,0.133958,1.444397,0.016770
17.275000,0.134131,1.444460,0.017502
17.483333,0.133972,1.444591,0.016926
17.691667,0.133880,1.444524,0.015316
17.900000,0.134101,1.444468,0.015281
18.108333,0.134914,1.444486,0.017080
18.316667,0.134644,1.444417,0.017429
18.525000,0.133137,1.444227,0.017349
18.733333,0.132450,1.444098,0.019656
18.941667,0.131796,1.444084,0.021908
19.150000,0.133437,1.443782,0.023729
19.358333,0.135500,1.443523,0.026234
19.566667,0.129797,1.443765,0.028504
19.775000,0.125939,1.443892,0.026841
19.983333,0.124833,1.444093,0.023498
20.191667,0.123797,1.444169,0.023018
20.400000,0.120589,1.444174,0.023704
20.608333,0.119730,1.444180,0.025234
20.816667,0.120409,1.444156,0.024986
21.025000,0.122157,1.444029,0.025809
21.233333,0.124834,1.443707,0.030432
21.441667,0.123745,1.442997,0.034816
21.650000,0.125664,1.441952,0.038603
21.858333,0.128258,1.446927,0.040274
22.066667,0.101163,1.516805,0.039570
22.275000,0.086877,1.589056,0.028125
22.483333,0.110010,1.655729,0.019209
22.691667,0.163048,1.673745,0.027096
22.900000,0.188784,1.672017,0.042148
23.108333,0.187321,1.672088,0.047583
23.316667,0.181754,1.666181,0.046859
23.525000,0.160205,1.660547,0.046558
23.733333,0.121575,1.659882,0.044893
23.941667,0.087224,1.660812,0.041365
24.150000,0.051284,1.631438,0.046860
24.358333,0.041638,1.634691,0.056787
24.566667,0.023582,1.613278,0.061041
24.775000,0.009865,1.620017,0.057891
24.983333,0.030092,1.625835,0.046538
25.191667,0.023369,1.631670,0.034755
25.400000,0.016212,1.612941,0.031767
25.608333,0.014904,1.617915,0.035937
25.816667,0.024464,1.613971,0.045591
26.025000,0.030171,1.617014,0.064442
26.233333,0.026004,1.601782,0.070032
26.441667,0.028553,1.641019,0.064407
26.650000,0.067313,1.649364,0.051195
26.858333,0.100644,1.656459,0.043499
27.066667,0.113886,1.658620,0.042843
27.275000,0.109131,1.653675,0.046782
27.483333,0.099745,1.654582,0.049584
27.691667,0.098679,1.655194,0.048529
27.900000,0.099756,1.655309,0.044093
28.108333,0.097711,1.655870,0.041617
28.316667,0.097083,1.655694,0.040955
28.525000,0.096654,1.655575,0.041492
28.733333,0.098005,1.655421,0.044402
28.941667,0.097312,1.655374,0.044296
29.150000,0.089130,1.655264,0.044637
29.358333,0.084891,1.655077,0.044299
29.566667,0.080571,1.655070,0.040740
29.775000,0.078057,1.655112,0.039690
29.983333,0.078989,1.655066,0.038096
30.191667,0.080246,1.654970,0.039441
30.400000,0.079817,1.654818,0.042053
30.608333,0.078497,1.654556,0.043763
30.816667,0.073438,1.654207,0.046018
31.025000,0.069468,1.653831,0.046918
31.233333,0.067198,1.653459,0.049382
31.441667,0.064649,1.653110,0.049925
31.650000,0.067812,1.653172,0.051643
31.858333,0.073558,1.652807,0.052525
32.066667,0.075621,1.652396,0.054730
32.275000,0.073936,1.652300,0.056046
32.483333,0.071299,1.652314,0.054666
32.691667,0.070542,1.652461,0.054042
32.900000,0.069257,1.652276,0.052052
33.108333,0.045366,1.590185,0.051617
33.316667,-0.022144,1.510084,0.053716
33.525000,-0.040162,1.464843,0.054497
33.733333,-0.048303,1.426262,0.060418
33.941667,-0.059576,1.423370,0.065547
34.150000,-0.057746,1.422257,0.066590
34.358333,-0.055184,1.421988,0.069248
34.566667,-0.059119,1.423748,0.069725
34.775000,-0.056798,1.423670,0.067727
34.983333,-0.055615,1.422669,0.064846
35.191667,-0.051287,1.421816,0.063803
35.400000,-0.046666,1.421021,0.059827
35.608333,-0.044605,1.419437,0.055501
35.816667,-0.048245,1.421119,0.046970
36.025000,-0.054276,1.421743,0.037850
36.233333,-0.057993,1.419210,0.031465
36.441667,-0.066414,1.418772,0.027657
36.650000,-0.074029,1.420994,0.026857
36.858333,-0.066291,1.419367,0.026505
37.066667,-0.066664,1.417310,0.027656
37.275000,-0.059070,1.415035,0.033040
37.483333,-0.060235,1.412944,0.038959
37.691667,-0.067167,1.411250,0.045824
37.900000,-0.071832,1.407915,0.055391
38.108333,-0.075551,1.404388,0.067745
38.316667,-0.074360,1.402831,0.076282
38.525000,-0.073132,1.401561,0.079327
38.733333,-0.072142,1.401671,0.080045
38.941667,-0.070035,1.400698,0.078331
39.150000,-0.062796,1.399928,0.077694
39.358333,-0.070482,1.400026,0.074143
39.566667,-0.051189,1.403845,0.068212
39.775000,0.023590,1.423095,0.064044
39.983333,0.059611,1.430955,0.062976
40.191667,0.039867,1.430165,0.060840
40.400000,0.026557,1.428703,0.055499
40.608333,0.022238,1.429352,0.050313
40.816667,0.014840,1.431926,0.042476
41.025000,0.020549,1.434817,0.041619
41.233333,0.029484,1.436966,0.053021
41.441667,0.042163,1.437424,0.062049
41.650000,0.059958,1.437597,0.064278
41.858333,0.075045,1.438697,0.066959
42.066667,0.087033,1.439265,0.068831
42.275000,0.089386,1.439870,0.064386
42.483333,0.086174,1.440729,0.063005
42.691667,0.088216,1.440939,0.062927
42.900000,0.086478,1.444117,0.060808
43.108333,0.059666,1.510839,0.061531
43.316667,0.049181,1.591171,0.061115
43.525000,0.091974,1.657640,0.059461
43.733333,0.157511,1.671057,0.052155
43.941667,0.169375,1.672047,0.047780
44.150000,0.159761,1.672271,0.046845
44.358333,0.154464,1.672769,0.046458
44.566667,0.139714,1.673212,0.047986
44.775000,0.140462,1.672625,0.053187
44.983333,0.145043,1.671790,0.056427
45.191667,0.140732,1.671623,0.060506
45.400000,0.139548,1.671674,0.058729
45.608333,0.140894,1.670235,0.049404
45.816667,0.132338,1.652367,0.040813
46.025000,0.101219,1.620907,0.010464
46.233333,0.073527,1.629523,-0.016598
46.441667,0.053162,1.626976,-0.010913
46.650000,0.054794,1.639975,-0.012089
46.858333,0.063257,1.640752,-0.014585
47.066667,0.053913,1.615354,0.004883
47.275000,0.051644,1.614125,0.028642
47.483333,0.057891,1.629002,0.026165
47.691667,0.058354,1.645916,0.009643
47.900000,0.053367,1.617050,0.015816
48.108333,0.050817,1.613027,0.007999
48.316667,0.041507,1.633973,0.011795
48.525000,0.009538,1.656920,0.014367
48.733333,-0.001588,1.630226,0.034873
48.941667,-0.002219,1.614781,0.014786
49.150000,0.001462,1.634562,0.011001
49.358333,0.028102,1.662657,0.048358
49.566667,0.052374,1.657897,0.081162
49.775000,0.063319,1.617093,0.065852
49.983333,0.042267,1.619430,0.022554
50.191667,0.029868,1.628840,0.024954
50.400000,0.048622,1.639537,0.054334
50.608333,0.061376,1.634661,0.090569
50.816667,0.063383,1.623284,0.072126
51.025000,0.064396,1.629714,0.024950
51.233333,0.068119,1.631048,-0.015221
51.441667,0.093062,1.626383,-0.019360
51.650000,0.132677,1.604826,-0.012766
51.858333,0.158684,1.596189,-0.028251
52.066667,0.177149,1.614670,-0.076502
52.275000,0.184308,1.614564,-0.132474
52.483333,0.175535,1.611928,-0.162514
52.691667,0.160227,1.620049,-0.189668
52.900000,0.139781,1.643006,-0.206973
53.108333,0.115695,1.648172,-0.202118
53.316667,0.088746,1.643244,-0.193340
53.525000,0.073038,1.631686,-0.193491
53.733333,0.090209,1.610842,-0.202163
53.941667,0.134460,1.594982,-0.224614
54.150000,0.176767,1.594136,-0.205917
54.358333,0.201964,1.620237,-0.196942
54.566667,0.174387,1.639245,-0.195905
54.775000,0.137203,1.659395,-0.161114
54.983333,0.117297,1.660912,-0.133770
55.191667,0.145539,1.655224,-0.134841
55.400000,0.209078,1.627563,-0.140939
55.608333,0.274939,1.610904,-0.125085
55.816667,0.307489,1.628359,-0.105573
56.025000,0.308479,1.643846,-0.081466
56.233333,0.284018,1.658451,-0.040634
56.441667,0.273722,1.635755,-0.019688
56.650000,0.295993,1.596174,-0.032053
56.858333,0.323945,1.565486,-0.046681
57.066667,0.335300,1.598289,-0.043196
57.275000,0.335529,1.648850,-0.004947
57.483333,0.332699,1.658243,0.028346
57.691667,0.345050,1.615879,0.017528
57.900000,0.371917,1.582262,-0.024348
58.108333,0.384578,1.588920,-0.067574
58.316667,0.365130,1.618756,-0.046647
58.525000,0.330965,1.638480,0.002796
58.733333,0.322341,1.621066,-0.005491
58.941667,0.313112,1.597934,-0.044388
59.150000,0.310177,1.586633,-0.117790
59.358333,0.286285,1.604861,-0.182445
59.566667,0.239666,1.601229,-0.209065
59.775000,0.188088,1.635103,-0.193578
59.983333,0.137352,1.658818,-0.119497
60.191667,0.091548,1.639680,-0.018624
60.400000,0.063814,1.633919,0.082353
60.608333,0.037171,1.616246,0.175854
60.816667,0.046787,1.604571,0.268687
61.025000,0.066362,1.598345,0.346436
61.233333,0.086582,1.582077,0.409545
61.441667,0.128282,1.581632,0.446048
61.650000,0.167070,1.606809,0.441865
61.858333,0.215306,1.619600,0.431675
62.066667,0.274303,1.629591,0.412048
62.275000,0.304442,1.598287,0.412086
62.483333,0.331169,1.594172,0.397158
62.691667,0.358331,1.628784,0.366715
62.900000,0.349527,1.660734,0.335670
63.108333,0.327406,1.672044,0.304844
63.316667,0.329783,1.644769,0.305963
63.525000,0.353275,1.596446,0.318959
63.733333,0.384894,1.562548,0.329667
63.941667,0.414454,1.579742,0.314001
64.150000,0.420037,1.644792,0.259641
64.358333,0.367899,1.664999,0.202971
64.566667,0.339329,1.634769,0.154695
64.775000,0.354089,1.607808,0.106619
64.983333,0.369547,1.603175,0.067187
65.191667,0.318328,1.637579,0.041792
65.400000,0.224736,1.648432,0.050775
65.608333,0.135563,1.626447,0.074526
65.816667,0.061020,1.606692,0.095893
66.025000,0.009221,1.615621,0.128559
66.233333,-0.037172,1.625885,0.138144
66.441667,-0.092497,1.613501,0.130183
66.650000,-0.120625,1.607508,0.168565
67.066667,-0.081767,1.630596,0.291906
67.275000,-0.108093,1.601698,0.328313
67.483333,-0.159982,1.599142,0.360108
67.691667,-0.167787,1.636609,0.358747
67.900000,-0.138409,1.669209,0.299838
68.108333,-0.128189,1.667300,0.265269
68.316667,-0.151341,1.625451,0.241475
68.525000,-0.221503,1.596160,0.238579
68.733333,-0.245000,1.614696,0.226980
68.941667,-0.247018,1.585183,0.182400
69.150000,-0.274988,1.500886,0.085748
69.358333,-0.300492,1.477675,0.102277
69.566667,-0.318059,1.468795,0.086438
69.775000,-0.322475,1.460975,0.093965
69.983333,-0.326729,1.448070,0.092665
70.191667,-0.339613,1.435126,0.104488
70.400000,-0.352509,1.428280,0.102570
70.608333,-0.352450,1.422997,0.104944
70.816667,-0.356349,1.414235,0.105632
71.025000,-0.364997,1.408819,0.102392
71.233333,-0.369108,1.400373,0.109621
71.441667,-0.375048,1.392660,0.104463
71.650000,-0.381597,1.387153,0.102820
71.858333,-0.377628,1.386626,0.102740
72.066667,-0.375066,1.386584,0.097989
72.275000,-0.376405,1.384869,0.098429
72.483333,-0.377598,1.383301,0.101300
72.691667,-0.377923,1.382833,0.101692
72.900000,-0.383430,1.379848,0.104842
73.108333,-0.383292,1.380221,0.105230
73.316667,-0.379152,1.380051,0.105783
73.525000,-0.378708,1.380912,0.107281
73.733333,-0.377493,1.381896,0.103980
73.941667,-0.379557,1.380592,0.106411
74.150000,-0.381556,1.380828,0.103981
74.358333,-0.383492,1.378050,0.103284
74.566667,-0.382927,1.377011,0.104105
74.775000,-0.380478,1.378107,0.101447
74.983333,-0.381421,1.378873,0.102289
75.191667,-0.383905,1.377459,0.098905
75.400000,-0.386316,1.374596,0.098458
75.608333,-0.392432,1.366745,0.100164
75.816667,-0.402992,1.363117,0.101848
76.025000,-0.407045,1.372344,0.100876
76.233333,-0.407257,1.380091,0.102787
76.441667,-0.406008,1.392449,0.101594
76.650000,-0.402158,1.387091,0.099669
76.858333,-0.403286,1.378811,0.098685
77.066667,-0.391207,1.381369,0.096532
77.275000,-0.384158,1.376684,0.094239
77.483333,-0.386660,1.375046,0.092116
77.691667,-0.387181,1.372422,0.091451
77.900000,-0.389807,1.372424,0.090313
78.108333,-0.388702,1.371565,0.092662
78.316667,-0.387925,1.368988,0.093815
78.525000,-0.381743,1.368991,0.093815
78.733333,-0.376419,1.367068,0.098284
78.941667,-0.376826,1.366215,0.098617
79.150000,-0.377732,1.366648,0.097736
79.358333,-0.376711,1.365761,0.096933
79.566667,-0.377583,1.365580,0.094518
79.775000,-0.376341,1.367844,0.092286
79.983333,-0.378543,1.368296,0.086113
80.191667,-0.377244,1.371631,0.085197
80.400000,-0.376702,1.370638,0.087201
80.608333,-0.380722,1.366489,0.088107
80.816667,-0.378400,1.364698,0.093252
81.025000,-0.378375,1.360804,0.097713
81.233333,-0.376788,1.357186,0.101945
81.441667,-0.372931,1.358147,0.105961
81.650000,-0.376286,1.356361,0.106521
81.858333,-0.377002,1.354024,0.109653
82.066667,-0.377998,1.354595,0.113067
82.275000,-0.376762,1.352305,0.116258
82.483333,-0.376465,1.350264,0.117545
82.691667,-0.372524,1.347198,0.120637
82.900000,-0.372545,1.347827,0.121518
83.108333,-0.374814,1.348167,0.119401
83.316667,-0.378002,1.346512,0.117556
83.525000,-0.383850,1.346018,0.118488
83.733333,-0.390013,1.346684,0.118817
83.941667,-0.397080,1.343418,0.113717
84.150000,-0.406175,1.348506,0.110695
84.358333,-0.408685,1.362370,0.120009
84.566667,-0.408243,1.382109,0.126353
84.775000,-0.402822,1.382365,0.121545
84.983333,-0.401319,1.359615,0.116667
85.191667,-0.414429,1.353387,0.112979
85.400000,-0.429483,1.361699,0.112012
85.608333,-0.427618,1.342606,0.110768
85.816667,-0.432935,1.331003,0.106647
86.025000,-0.448751,1.347281,0.095358
86.233333,-0.438467,1.361272,0.094430
86.441667,-0.428960,1.366872,0.098451
86.650000,-0.426231,1.363865,0.106877
86.858333,-0.411217,1.353804,0.108040
87.066667,-0.400623,1.353649,0.096565
87.275000,-0.407685,1.349710,0.095263
87.483333,-0.412937,1.345098,0.096306
87.691667,-0.415054,1.341861,0.092887
87.900000,-0.419048,1.328889,0.093257
88.108333,-0.416869,1.339231,0.091623
88.316667,-0.411066,1.349380,0.091962
88.525000,-0.418135,1.340447,0.096473
88.733333,-0.420507,1.337083,0.096932
88.941667,-0.410531,1.342601,0.094127


==> csv/contraction_10.csv <==
0.400000,0.096830,1.445452,0.109021
0.608333,0.087662,1.446511,0.103922
0.816667,0.075412,1.447288,0.102316
1.025000,0.061575,1.447408,0.105270
1.233333,0.055659,1.446826,0.110844
1.441667,0.062428,1.446127,0.107869
1.650000,0.078282,1.445366,0.099555
1.858333,0.095880,1.444193,0.095859
2.066667,0.113638,1.443010,0.098875
2.275000,0.125064,1.442308,0.103139
2.483333,0.120428,1.442672,0.108740
2.691667,0.099037,1.442930,0.115427
2.900000,0.075185,1.442284,0.122702
3.108333,0.061298,1.441779,0.127329
3.316667,0.060482,1.442112,0.126291
3.525000,0.070173,1.442698,0.121633
3.733333,0.088606,1.443313,0.114774
3.941667,0.110041,1.443315,0.106351
4.150000,0.122682,1.443092,0.093581
4.358333,0.129849,1.442198,0.086717
4.566667,0.131935,1.441134,0.092124
4.775000,0.125651,1.440184,0.106498
4.983333,0.111808,1.438504,0.126771
5.191667,0.085349,1.434658,0.145994
5.400000,0.060716,1.430105,0.158752
5.608333,0.050588,1.426796,0.164998
5.816667,0.054878,1.425790,0.165203
6.025000,0.060317,1.427611,0.160949
6.233333,0.060082,1.432856,0.149323
6.441667,0.058306,1.440236,0.131015
6.650000,0.060217,1.447793,0.107579
6.858333,0.070493,1.453927,0.082561
7.066667,0.086968,1.457754,0.054399
7.275000,0.102354,1.459115,0.034294
7.483333,0.108493,1.458257,0.033842
7.691667,0.107796,1.456907,0.044961
7.900000,0.105658,1.456051,0.058394
8.108333,0.104214,1.455816,0.068506
8.316667,0.096152,1.455158,0.071735
8.525000,0.081906,1.454212,0.071889
8.733333,0.065018,1.452849,0.075916
8.941667,0.050833,1.451352,0.081392
9.150000,0.043389,1.449874,0.086944
9.358333,0.046941,1.448145,0.090115
9.566667,0.063605,1.446378,0.098357
9.775000,0.088515,1.444067,0.110905
9.983333,0.116773,1.439594,0.122151
10.191667,0.139060,1.434016,0.133798
10.400000,0.137835,1.430918,0.142356
10.608333,0.117628,1.432322,0.145563
10.816667,0.097475,1.434702,0.143586
11.025000,0.079623,1.434455,0.140541
11.233333,0.060771,1.432071,0.141193
11.441667,0.050340,1.431566,0.145629
11.650000,0.061668,1.433103,0.145258
11.858333,0.090724,1.434362,0.142570
12.066667,0.117302,1.434037,0.143007
12.275000,0.123008,1.431868,0.142365
12.483333,0.114905,1.430152,0.145864
12.691667,0.100173,1.430546,0.151077
12.900000,0.088862,1.432922,0.150158
13.108333,0.080503,1.433582,0.148570
13.316667,0.060220,1.432240,0.143380
13.525000,0.034921,1.433169,0.139470
13.733333,0.032835,1.436666,0.134734
13.941667,0.052643,1.438743,0.127314
14.150000,0.069025,1.439187,0.125620
14.358333,0.075437,1.439699,0.125007
14.566667,0.088846,1.439560,0.127487
14.775000,0.116031,1.437713,0.125969
14.983333,0.134804,1.437447,0.126096
15.191667,0.126278,1.439652,0.122383
15.400000,0.103648,1.442551,0.116627
15.608333,0.082691,1.444898,0.111674
15.816667,0.059004,1.446243,0.103027
16.025000,0.031007,1.447057,0.094460
16.233333,0.022802,1.449682,0.084178
16.441667,0.045424,1.451755,0.075781
16.650000,0.071630,1.451551,0.078925
16.858333,0.090116,1.450226,0.087354
17.066667,0.097188,1.448123,0.097405
17.275000,0.097104,1.446344,0.102684
17.483333,0.095708,1.445017,0.109507
17.691667,0.089235,1.443438,0.112767
17.900000,0.080022,1.442630,0.114330
18.108333,0.075693,1.442033,0.117505
18.316667,0.074560,1.442213,0.117435
18.525000,0.077046,1.442759,0.118841
18.733333,0.087759,1.443282,0.115215
18.941667,0.105635,1.443045,0.112958
19.150000,0.114661,1.442424,0.112377
19.358333,0.109825,1.442170,0.114089
19.566667,0.109351,1.441792,0.116082
19.775000,0.109438,1.442091,0.114114
19.983333,0.108115,1.443046,0.112144
20.191667,0.106893,1.444347,0.107331
20.400000,0.106034,1.445730,0.103125
20.608333,0.104824,1.446517,0.103000
20.816667,0.102191,1.446006,0.105693
21.025000,0.099934,1.444167,0.107375
21.233333,0.106705,1.441890,0.115822
21.441667,0.108006,1.439956,0.119605
21.650000,0.098740,1.439285,0.121668
21.858333,0.095675,1.439745,0.122347
22.066667,0.103101,1.439722,0.123837
22.275000,0.105451,1.438568,0.124465
22.483333,0.105735,1.437367,0.126203
22.691667,0.104452,1.437124,0.128904
22.900000,0.103450,1.437406,0.127811
23.108333,0.103959,1.437758,0.127322
23.316667,0.103555,1.437765,0.126612
23.525000,0.102723,1.437829,0.126396
23.733333,0.102567,1.438292,0.125611
23.941667,0.103877,1.439073,0.123448
24.150000,0.103178,1.439962,0.120624
24.358333,0.103081,1.440734,0.119403
24.566667,0.101653,1.441010,0.117771
24.775000,0.102763,1.440981,0.117893
24.983333,0.105018,1.440788,0.119027
25.191667,0.104410,1.440373,0.119253
25.400000,0.102864,1.439930,0.121407
25.608333,0.103830,1.439779,0.121050
25.816667,0.104892,1.440089,0.121115
26.025000,0.104736,1.440278,0.119122
26.233333,0.103891,1.440653,0.118881
26.441667,0.103066,1.440701,0.119179
26.650000,0.102892,1.440536,0.118974
26.858333,0.103286,1.439987,0.121357
27.066667,0.105631,1.439227,0.122784
27.275000,0.105903,1.438504,0.124142
27.483333,0.104847,1.438097,0.126099
27.691667,0.105019,1.437831,0.126854
27.900000,0.106348,1.437458,0.127597
28.108333,0.103946,1.436792,0.130348
28.316667,0.103241,1.435557,0.131565
28.525000,0.104249,1.434592,0.134256
28.733333,0.104167,1.434400,0.135411
28.941667,0.105296,1.434571,0.135322
29.150000,0.105697,1.434639,0.134600
29.358333,0.105129,1.434830,0.134622
29.566667,0.103858,1.435005,0.134433
29.775000,0.103876,1.435125,0.133611
29.983333,0.104636,1.435195,0.133349
30.191667,0.104759,1.435264,0.132996
30.400000,0.106478,1.435445,0.132773
30.608333,0.106922,1.435438,0.132782
30.816667,0.106660,1.435148,0.133548
31.025000,0.106587,1.434648,0.134526
31.233333,0.106282,1.434232,0.135382
31.441667,0.105854,1.434276,0.135262
31.650000,0.105660,1.434598,0.134798
31.858333,0.105760,1.434596,0.135731
32.066667,0.103629,1.434125,0.135631
32.275000,0.103552,1.433534,0.137613
32.483333,0.101373,1.432713,0.140416
32.691667,0.100660,1.431996,0.141910
32.900000,0.103083,1.431432,0.142756
33.108333,0.104824,1.431136,0.142724
33.316667,0.106206,1.431035,0.142664
33.525000,0.104769,1.430530,0.144240
33.733333,0.101290,1.430049,0.144801
33.941667,0.095254,1.430621,0.145527
34.150000,0.087053,1.432159,0.145486
34.358333,0.082298,1.433275,0.143145
34.566667,0.081146,1.434179,0.140040
34.775000,0.082801,1.434953,0.138128
34.983333,0.084945,1.435585,0.136764
35.191667,0.086297,1.436180,0.136451
35.400000,0.087521,1.436298,0.137419
35.608333,0.088510,1.435764,0.138194
35.816667,0.089364,1.434844,0.139653
36.025000,0.089378,1.434080,0.142103
36.233333,0.088602,1.433467,0.144641
36.441667,0.087391,1.432857,0.146064
36.650000,0.088678,1.431817,0.147525
36.858333,0.094328,1.430449,0.149991
37.066667,0.098886,1.428820,0.152055
37.275000,0.099045,1.427163,0.154672
37.483333,0.097171,1.425777,0.157672
37.691667,0.096220,1.424805,0.159638
37.900000,0.098210,1.423837,0.161966
38.108333,0.100266,1.423006,0.162830
38.316667,0.102535,1.422429,0.163296
38.525000,0.101525,1.421791,0.163777
38.733333,0.101213,1.420718,0.165830
38.941667,0.102263,1.418847,0.169406
39.150000,0.101752,1.416230,0.173191
39.358333,0.102153,1.414701,0.176021
39.566667,0.100281,1.415606,0.175335
39.775000,0.097236,1.418254,0.170770
39.983333,0.097290,1.420556,0.166742
40.191667,0.098089,1.421614,0.163886
40.400000,0.099592,1.422123,0.161493
40.608333,0.101239,1.422442,0.162191
40.816667,0.099746,1.422275,0.162022
41.025000,0.098340,1.422159,0.162352
41.233333,0.098058,1.422227,0.162846
41.441667,0.099188,1.422114,0.162487
41.650000,0.099563,1.421982,0.163407
41.858333,0.100278,1.420991,0.165013
42.066667,0.099801,1.419671,0.165254
42.275000,0.097780,1.419054,0.168909
42.483333,0.096816,1.418868,0.168657
42.691667,0.097059,1.419217,0.168493
42.900000,0.097805,1.419548,0.167193
43.108333,0.099124,1.419562,0.167126
43.316667,0.099130,1.419305,0.167476
43.525000,0.099781,1.418843,0.168194
43.733333,0.099471,1.418295,0.169333
43.941667,0.099318,1.417972,0.169930
44.150000,0.099603,1.417958,0.170057
44.358333,0.099470,1.418179,0.169986
44.566667,0.098756,1.418931,0.168159
44.775000,0.097515,1.420217,0.165972
44.983333,0.096418,1.421429,0.164813
45.191667,0.095648,1.422077,0.163703
45.400000,0.093949,1.421539,0.164089
45.608333,0.091584,1.420787,0.163631
45.816667,0.091413,1.420771,0.163977
46.025000,0.093075,1.421422,0.163761
46.233333,0.092269,1.422296,0.162510
46.441667,0.089459,1.422986,0.162413
46.650000,0.087035,1.422843,0.163452
46.858333,0.086903,1.422219,0.162488
47.066667,0.088155,1.421897,0.162345
47.275000,0.089330,1.422724,0.160761
47.483333,0.088899,1.424477,0.158069
47.691667,0.089166,1.426764,0.156149
47.900000,0.089973,1.429869,0.153069
48.108333,0.091158,1.432630,0.148057
48.316667,0.092502,1.434054,0.144820
48.525000,0.092464,1.434658,0.141357
48.733333,0.092150,1.435603,0.137800
48.941667,0.092549,1.436793,0.136579
49.150000,0.094354,1.437354,0.135094
49.358333,0.097071,1.436267,0.135157
49.566667,0.097416,1.434718,0.137181
49.775000,0.097296,1.433709,0.141633
49.983333,0.099891,1.433355,0.142839
50.191667,0.101070,1.433446,0.142554
50.400000,0.099522,1.434430,0.139599
50.608333,0.098439,1.435436,0.137224
50.816667,0.095839,1.436665,0.136564
51.025000,0.092241,1.437455,0.135172
51.233333,0.089875,1.437476,0.133295
51.441667,0.089900,1.437096,0.134423
51.650000,0.090167,1.437209,0.134885
51.858333,0.091198,1.437991,0.132764
52.066667,0.089212,1.439372,0.129435
52.275000,0.088561,1.440582,0.127157
52.483333,0.087607,1.440639,0.127401
52.691667,0.084944,1.440102,0.125036
52.900000,0.085272,1.439809,0.122413
53.108333,0.086409,1.439996,0.123915
53.316667,0.085204,1.440519,0.125227
53.525000,0.084646,1.440590,0.124817
53.733333,0.086415,1.440144,0.124931
53.941667,0.086716,1.439716,0.126320
54.150000,0.087098,1.439372,0.127198
54.358333,0.086856,1.439049,0.128816
54.566667,0.086343,1.438696,0.129560
54.775000,0.087061,1.438423,0.130464
54.983333,0.087155,1.438336,0.130562
55.191667,0.087253,1.438494,0.129796
55.400000,0.087083,1.438970,0.128889
55.608333,0.086972,1.439539,0.127709
55.816667,0.086376,1.440160,0.126613
56.025000,0.085769,1.440942,0.123689
56.233333,0.085279,1.441774,0.121127
56.441667,0.084662,1.442756,0.118874
56.650000,0.084180,1.443275,0.117532
56.858333,0.083731,1.442763,0.117963
57.066667,0.083804,1.441944,0.119990
57.275000,0.084485,1.440841,0.122955
57.483333,0.084525,1.439645,0.126611
57.691667,0.084867,1.438204,0.130079
57.900000,0.085161,1.437088,0.132886
58.108333,0.085500,1.436863,0.133687
58.316667,0.084832,1.437397,0.132713
58.525000,0.084233,1.438150,0.130885
58.733333,0.084583,1.438551,0.129993
58.941667,0.084619,1.438403,0.129806
59.150000,0.085089,1.438168,0.130151
59.358333,0.085337,1.438022,0.130993
59.566667,0.085535,1.437970,0.130976
59.775000,0.086026,1.438107,0.130464
59.983333,0.085690,1.438422,0.129554
60.191667,0.085301,1.438944,0.128337
60.400000,0.085269,1.439579,0.127269
60.608333,0.085215,1.440209,0.125394
60.816667,0.085551,1.440905,0.123052
61.025000,0.085107,1.441827,0.120648
61.233333,0.084734,1.442920,0.117665
61.441667,0.084994,1.443732,0.116152
61.650000,0.083443,1.443783,0.115833
61.858333,0.079790,1.464756,0.107731
62.066667,0.076983,1.542705,0.081100
62.275000,0.077494,1.610100,0.089451
62.483333,0.081045,1.678347,0.124856
62.691667,0.102231,1.681358,0.168937
62.900000,0.105074,1.675485,0.173885
63.108333,0.104199,1.667966,0.188590
63.316667,0.117191,1.665037,0.204118
63.525000,0.117787,1.666495,0.203954
63.733333,0.111206,1.667928,0.195700
63.941667,0.108208,1.668813,0.190100
64.150000,0.108929,1.669273,0.187573
64.358333,0.099873,1.671806,0.181239
64.566667,0.100625,1.674474,0.171198
64.775000,0.104153,1.674894,0.166562
64.983333,0.104770,1.672916,0.172756
65.191667,0.105021,1.671671,0.181125
65.400000,0.097656,1.673705,0.173718
65.608333,0.092151,1.674918,0.162825
65.816667,0.097368,1.672625,0.174978
66.025000,0.098352,1.669245,0.189353
66.233333,0.096329,1.670598,0.185023
66.441667,0.095854,1.674229,0.173789
66.650000,0.093544,1.676318,0.165657
66.858333,0.096079,1.676747,0.163278
67.066667,0.097002,1.676671,0.161242
67.275000,0.096623,1.676778,0.159345
67.483333,0.096752,1.677130,0.158972
67.691667,0.095948,1.676931,0.159496
67.900000,0.095882,1.675895,0.162363
68.108333,0.096853,1.674680,0.167586
68.316667,0.098042,1.674462,0.168651
68.525000,0.097596,1.675037,0.167046
68.733333,0.096665,1.675505,0.165615
68.941667,0.097056,1.675356,0.165152
69.150000,0.098252,1.675095,0.165605
69.358333,0.099351,1.675386,0.164948
69.566667,0.098402,1.675997,0.162492
69.775000,0.096868,1.676852,0.159240
69.983333,0.096756,1.677309,0.157461
70.191667,0.096552,1.677224,0.157802
70.400000,0.100047,1.677165,0.157591
70.608333,0.093529,1.676876,0.158072
70.816667,0.088714,1.677103,0.160180
71.025000,0.087955,1.676925,0.162138
71.233333,0.092740,1.676476,0.162559
71.441667,0.095819,1.676102,0.163225
71.650000,0.096694,1.676354,0.162973
71.858333,0.100396,1.676119,0.161272
72.066667,0.112124,1.675922,0.157742
72.275000,0.129515,1.638805,0.112740
72.483333,0.168334,1.633471,0.031458
72.691667,0.194928,1.629370,-0.012505
72.900000,0.223785,1.632041,-0.055764
73.108333,0.245035,1.631086,-0.082029
73.316667,0.263454,1.630595,-0.093378
73.525000,0.268963,1.637276,-0.087420
73.733333,0.259746,1.634973,-0.085228
73.941667,0.236801,1.624039,-0.081407
74.150000,0.218522,1.633495,-0.075224
74.358333,0.223433,1.637256,-0.072483
74.566667,0.234337,1.639919,-0.067982
74.775000,0.247251,1.632450,-0.084277
74.983333,0.250279,1.633983,-0.092191
75.191667,0.238173,1.630313,-0.087459
75.400000,0.220536,1.639523,-0.065580
75.608333,0.214841,1.636660,-0.059572
75.816667,0.201983,1.631989,-0.061913
76.025000,0.189825,1.626176,-0.055071
76.233333,0.182980,1.626508,-0.034568
76.441667,0.176377,1.621127,-0.009488
76.650000,0.168656,1.623299,0.028094
76.858333,0.175085,1.630443,0.062680
77.066667,0.178855,1.633494,0.064714
77.275000,0.179456,1.632789,0.048267
77.483333,0.170068,1.631318,0.014439
77.691667,0.171769,1.632143,0.005894
77.900000,0.171799,1.630089,0.008722
78.108333,0.167905,1.621192,0.017249
78.316667,0.165474,1.629434,0.037291
78.525000,0.149452,1.619130,0.031892
78.733333,0.121883,1.628402,0.016951
78.941667,0.115242,1.630341,0.023060
79.150000,0.130845,1.621530,0.040698
79.358333,0.131845,1.624262,0.043871
79.566667,0.133157,1.625785,0.040073
79.775000,0.143167,1.624830,0.045881
79.983333,0.148002,1.617483,0.065601
80.191667,0.163896,1.625623,0.084364
80.400000,0.176190,1.623908,0.085099
80.608333,0.197065,1.623528,0.084179
80.816667,0.224881,1.618479,0.091979
81.025000,0.243704,1.626394,0.096373
81.233333,0.235738,1.618270,0.114936
81.441667,0.234487,1.619648,0.120141
81.650000,0.241877,1.629040,0.103974
81.858333,0.245627,1.635173,0.080721
82.066667,0.236053,1.634330,0.063637
82.275000,0.199528,1.629660,0.052092
82.483333,0.166395,1.629044,0.053748
82.691667,0.136260,1.624138,0.052669
82.900000,0.114108,1.626071,0.059831
83.108333,0.127579,1.619615,0.061357
83.316667,0.162979,1.617875,0.066396
83.525000,0.212946,1.623386,0.062319
83.733333,0.245364,1.623274,0.070827
83.941667,0.247372,1.614374,0.104047
84.150000,0.225863,1.626481,0.114465
84.358333,0.177283,1.633557,0.116555
84.566667,0.134347,1.629196,0.112940
84.775000,0.097270,1.624158,0.101750
84.983333,0.058431,1.623132,0.098173
85.191667,0.044473,1.624837,0.091309
85.400000,0.029004,1.629128,0.085900
85.608333,0.007766,1.623714,0.072849
85.816667,-0.011734,1.619830,0.047583
86.025000,-0.026639,1.624562,0.024974
86.233333,-0.046427,1.623179,0.005910
86.441667,-0.073704,1.624886,0.002252
86.650000,-0.103680,1.615459,0.000166
86.858333,-0.110387,1.620286,-0.007143
87.066667,-0.092605,1.627340,-0.033590
87.275000,-0.090299,1.612007,-0.069891
87.483333,-0.080830,1.624648,-0.075707
87.691667,-0.095072,1.631278,-0.068277
87.900000,-0.124131,1.624692,-0.060281
88.108333,-0.158521,1.611421,-0.047297
88.316667,-0.170799,1.601288,-0.024288
88.525000,-0.143246,1.623153,-0.011457
88.733333,-0.088563,1.633369,-0.003847
88.941667,-0.014173,1.637829,0.010861
89.150000,0.006117,1.628458,0.032788
89.358333,-0.011047,1.613359,0.070950
89.566667,-0.024083,1.618643,0.073962
89.775000,-0.059165,1.631477,0.040368
89.983333,-0.094959,1.590173,0.022552
90.191667,-0.162718,1.540383,0.017815
90.400000,-0.246788,1.456522,-0.007413
90.608333,-0.267977,1.427456,-0.004968
90.816667,-0.265414,1.429637,-0.004224
91.025000,-0.257026,1.432582,-0.001405
91.233333,-0.259331,1.429504,-0.001777
91.441667,-0.264183,1.424366,-0.001952
91.650000,-0.269140,1.422461,-0.000576
91.858333,-0.267167,1.423380,-0.000876
92.066667,-0.267254,1.421680,0.000706
92.275000,-0.271839,1.418174,-0.002241
92.483333,-0.273994,1.416039,-0.002774
92.691667,-0.276642,1.413279,-0.003046
92.900000,-0.281886,1.409994,-0.003754
93.108333,-0.286393,1.405266,-0.003111
93.316667,-0.292235,1.401316,-0.004576
93.525000,-0.294031,1.403240,-0.000260
93.733333,-0.290706,1.403497,0.001703
93.941667,-0.291760,1.401569,0.002826
94.150000,-0.294096,1.400179,0.003358
94.358333,-0.292722,1.401108,0.003597
94.566667,-0.291496,1.402725,0.002685
94.775000,-0.291988,1.404511,0.001237
94.983333,-0.290338,1.407458,0.004880
95.191667,-0.287982,1.409398,0.008161
95.400000,-0.287995,1.409132,0.011439
95.608333,-0.287953,1.406238,0.015089
95.816667,-0.288630,1.404180,0.015764
96.025000,-0.287269,1.405621,0.014921
96.233333,-0.286489,1.406913,0.014924
96.441667,-0.287041,1.405796,0.013316
96.650000,-0.288243,1.404815,0.010806
96.858333,-0.286102,1.404977,0.008667
97.066667,-0.284708,1.406131,0.007724
97.275000,-0.286697,1.402746,0.006821
97.483333,-0.290088,1.400042,0.004139
97.691667,-0.286405,1.403649,0.006779
97.900000,-0.286080,1.404964,0.011099
98.108333,-0.288906,1.400315,0.012367
98.316667,-0.284697,1.397457,0.012917
98.525000,-0.280440,1.400221,0.016979
98.733333,-0.283230,1.399959,0.020107
98.941667,-0.288835,1.396864,0.021327
99.150000,-0.293216,1.395353,0.021417
99.358333,-0.295335,1.391245,0.022733
99.566667,-0.304302,1.383320,0.023489
99.775000,-0.314556,1.376897,0.021282
99.983333,-0.313772,1.375341,0.017583
100.191667,-0.304278,1.376242,0.014281
100.400000,-0.304313,1.375249,0.011120
100.608333,-0.312509,1.371308,0.012769
100.816667,-0.316763,1.366986,0.016775
101.025000,-0.317152,1.362466,0.015521
101.233333,-0.316566,1.365400,0.018216
101.441667,-0.314460,1.363292,0.026581
101.650000,-0.321990,1.355109,0.031632
101.858333,-0.320195,1.346182,0.032295
102.066667,-0.318735,1.346864,0.032122
102.275000,-0.314719,1.346168,0.032022
102.483333,-0.312647,1.344255,0.033415
102.691667,-0.312679,1.343601,0.036295
102.900000,-0.314696,1.342661,0.039567
103.108333,-0.314223,1.339967,0.048846
103.316667,-0.309517,1.336456,0.055967
103.525000,-0.315898,1.331480,0.073135
103.733333,-0.328250,1.317870,0.096884
103.941667,-0.337688,1.304636,0.106567
104.150000,-0.336263,1.306012,0.113436
104.358333,-0.333254,1.302909,0.115409
104.566667,-0.333032,1.303430,0.109865
104.775000,-0.332177,1.304896,0.104340
104.983333,-0.334451,1.303025,0.100474
105.191667,-0.335514,1.306177,0.098031
105.400000,-0.337450,1.307219,0.094913
105.608333,-0.340272,1.306786,0.090634
105.816667,-0.339182,1.306735,0.087539
106.025000,-0.336448,1.305985,0.085682
106.233333,-0.334827,1.307866,0.083886
106.441667,-0.338782,1.307127,0.081980
106.650000,-0.343145,1.305440,0.079526
106.858333,-0.343607,1.306736,0.076939
107.066667,-0.344361,1.306705,0.076913
107.275000,-0.343056,1.306282,0.077377
107.483333,-0.340056,1.306945,0.076318
107.691667,-0.339954,1.306566,0.078173
107.900000,-0.341708,1.305057,0.080350
108.108333,-0.341120,1.305847,0.082356
108.316667,-0.340843,1.307585,0.080778
108.525000,-0.336895,1.307623,0.076230
108.733333,-0.337847,1.306185,0.073647
108.941667,-0.358193,1.299867,0.073249
109.150000,-0.378485,1.291283,0.074521


==> csv/contraction_20.csv <==
0.191667,0.251129,1.416403,-0.020544
0.400000,0.251862,1.416115,-0.021542
0.608333,0.251927,1.416051,-0.022070
0.816667,0.252467,1.416028,-0.021948
1.025000,0.252644,1.415798,-0.022258
1.233333,0.253910,1.415118,-0.021168
1.441667,0.255671,1.414568,-0.020462
1.650000,0.255354,1.414779,-0.019667
1.858333,0.254414,1.415054,-0.018440
2.066667,0.253991,1.415027,-0.017256
2.275000,0.254739,1.414909,-0.015689
2.483333,0.254573,1.414911,-0.015122
2.691667,0.254387,1.414897,-0.015194
2.900000,0.254554,1.414950,-0.015994
3.108333,0.254368,1.414945,-0.017368
3.316667,0.254590,1.414794,-0.018935
3.525000,0.255017,1.414879,-0.019961
3.733333,0.254146,1.415304,-0.019911
3.941667,0.253364,1.415301,-0.019427
4.150000,0.254450,1.414942,-0.018781
4.358333,0.255578,1.414724,-0.017212
4.566667,0.255343,1.414585,-0.016259
4.775000,0.255298,1.414553,-0.014919
4.983333,0.255197,1.414711,-0.013299
5.191667,0.254366,1.414830,-0.012364
5.400000,0.253604,1.414996,-0.012710
5.608333,0.254191,1.415070,-0.013590
5.816667,0.254267,1.415011,-0.015543
6.025000,0.253965,1.415064,-0.017805
6.233333,0.253430,1.415707,-0.019294
6.441667,0.248135,1.418260,-0.019383
6.650000,0.234578,1.423014,-0.017636
6.858333,0.212961,1.429456,-0.017011
7.066667,0.187431,1.435849,-0.017305
7.275000,0.163456,1.440435,-0.021050
7.483333,0.148978,1.442428,-0.026967
7.691667,0.145374,1.442187,-0.036734
7.900000,0.155739,1.439903,-0.047517
8.108333,0.172942,1.436349,-0.060073
8.316667,0.182973,1.433115,-0.071336
8.525000,0.187974,1.430977,-0.078063
8.733333,0.192611,1.430082,-0.078905
8.941667,0.193127,1.429605,-0.079203
9.150000,0.196686,1.428863,-0.078305
9.358333,0.203778,1.427538,-0.074230
9.566667,0.210432,1.425822,-0.070504
9.775000,0.217830,1.424087,-0.066573
9.983333,0.224585,1.423061,-0.060250
10.191667,0.228093,1.422721,-0.051261
10.400000,0.231777,1.421816,-0.042083
10.608333,0.237046,1.420304,-0.038138
10.816667,0.241017,1.418594,-0.038987
11.025000,0.241462,1.418420,-0.038017
11.233333,0.242229,1.418995,-0.034727
11.441667,0.243531,1.418614,-0.031985
11.650000,0.245062,1.417817,-0.029872
11.858333,0.247339,1.416740,-0.032605
12.066667,0.248816,1.415796,-0.037560
12.275000,0.251003,1.415534,-0.040564
12.483333,0.246903,1.416516,-0.043371
12.691667,0.243570,1.417852,-0.043474
12.900000,0.244175,1.417732,-0.043264
13.108333,0.246307,1.417001,-0.042592
13.316667,0.245759,1.417210,-0.040916
13.525000,0.242489,1.418499,-0.041665
13.733333,0.236572,1.421133,-0.041631
13.941667,0.223050,1.425443,-0.040126
14.150000,0.206914,1.430339,-0.040138
14.358333,0.195249,1.433510,-0.039562
14.566667,0.189475,1.434730,-0.038581
14.775000,0.193321,1.433787,-0.037140
14.983333,0.204980,1.430935,-0.034525
15.191667,0.218176,1.426887,-0.031385
15.400000,0.232391,1.422126,-0.026205
15.608333,0.246928,1.417053,-0.018219
15.816667,0.256461,1.412949,-0.007430
16.025000,0.261359,1.410458,0.006153
16.233333,0.260001,1.410249,0.013156
16.441667,0.252033,1.413987,0.004521
16.650000,0.241620,1.418454,-0.013877
16.858333,0.229430,1.422656,-0.033081
17.066667,0.219201,1.426571,-0.041298
17.275000,0.209787,1.429621,-0.043660
17.483333,0.199381,1.432170,-0.044176
17.691667,0.189509,1.434363,-0.043192
17.900000,0.184230,1.435504,-0.044937
18.108333,0.179614,1.436126,-0.044197
18.316667,0.173539,1.437198,-0.042810
18.525000,0.168456,1.438735,-0.043231
18.733333,0.156418,1.440461,-0.043155
18.941667,0.141758,1.441935,-0.044569
19.150000,0.132170,1.442838,-0.046658
19.358333,0.127137,1.442943,-0.049344
19.566667,0.129606,1.442629,-0.049147
19.775000,0.139986,1.441873,-0.043576
19.983333,0.156417,1.440430,-0.034930
20.191667,0.169117,1.438805,-0.030466
20.400000,0.178958,1.436639,-0.028252
20.608333,0.193625,1.432874,-0.024551
20.816667,0.209012,1.429079,-0.022042
21.025000,0.218492,1.426589,-0.021119
21.233333,0.221181,1.425747,-0.017547
21.441667,0.221542,1.425383,-0.013165
21.650000,0.224791,1.424702,-0.010346
21.858333,0.228188,1.423509,-0.004269
22.066667,0.230861,1.422261,0.002078
22.275000,0.229678,1.422399,0.004295
22.483333,0.223375,1.424977,0.005567
22.691667,0.214792,1.427623,-0.001178
22.900000,0.212752,1.428427,-0.012515
23.108333,0.215516,1.428262,-0.024521
23.316667,0.211621,1.428455,-0.034567
23.525000,0.204689,1.429637,-0.041837
23.733333,0.201837,1.431449,-0.043830
23.941667,0.199555,1.432717,-0.042437
24.150000,0.193477,1.433438,-0.040983
24.358333,0.193415,1.433712,-0.041169
24.566667,0.194869,1.433543,-0.045583
24.775000,0.192109,1.433339,-0.050566
24.983333,0.188387,1.433975,-0.055193
25.191667,0.186164,1.434657,-0.056929
25.400000,0.182869,1.435124,-0.054196
25.608333,0.184416,1.435407,-0.049413
25.816667,0.185641,1.435713,-0.041603
26.025000,0.183423,1.436344,-0.035507
26.233333,0.181137,1.437148,-0.030957
26.441667,0.176931,1.438158,-0.025880
26.650000,0.170418,1.439268,-0.020442
26.858333,0.162919,1.440598,-0.015718
27.066667,0.154805,1.441667,-0.013419
27.275000,0.145641,1.442770,-0.011657
27.483333,0.137770,1.443506,-0.011287
27.691667,0.136087,1.443777,-0.009131
27.900000,0.132093,1.444102,-0.010132
28.108333,0.126217,1.444471,-0.008337
28.316667,0.129695,1.444173,-0.003483
28.525000,0.136187,1.443566,-0.001901
28.733333,0.138373,1.443243,0.001252
28.941667,0.139438,1.442943,0.007004
29.150000,0.141396,1.442750,0.005536
29.358333,0.140917,1.443094,0.001931
29.566667,0.138106,1.443597,-0.002461
29.775000,0.133716,1.443770,-0.004756
29.983333,0.133541,1.443748,-0.003874
30.191667,0.137321,1.443518,-0.000118
30.400000,0.139841,1.443265,0.001214
30.608333,0.139757,1.442909,0.005883
30.816667,0.140068,1.442493,0.010788
31.025000,0.140801,1.441950,0.014999
31.233333,0.142891,1.441505,0.018317
31.441667,0.144101,1.441264,0.020357
31.650000,0.144089,1.441401,0.018416
31.858333,0.141022,1.441828,0.016158
32.066667,0.139461,1.442032,0.015891
32.275000,0.140654,1.441942,0.016031
32.483333,0.142827,1.441785,0.016030
32.691667,0.142984,1.441825,0.016707
32.900000,0.141447,1.441778,0.017431
33.108333,0.141008,1.441548,0.019965
33.316667,0.142536,1.441227,0.021761
33.525000,0.143843,1.441012,0.022575
33.733333,0.144178,1.440885,0.023730
33.941667,0.143895,1.440871,0.024082
34.150000,0.143385,1.440828,0.024394
34.358333,0.141965,1.440722,0.025887
34.566667,0.141873,1.440449,0.028713
34.775000,0.143619,1.440037,0.030948
34.983333,0.144437,1.439800,0.031716
35.191667,0.144834,1.439499,0.033610
35.400000,0.144886,1.439147,0.035766
35.608333,0.143669,1.439062,0.036318
35.816667,0.142141,1.439176,0.036934
36.025000,0.143269,1.439562,0.034496
36.233333,0.144444,1.440249,0.028826
36.441667,0.144365,1.441275,0.019708
36.650000,0.143774,1.442334,0.007138
36.858333,0.143469,1.443169,-0.004044
37.066667,0.144137,1.443442,-0.018301
37.275000,0.144066,1.443238,-0.029240
37.483333,0.145980,1.442854,-0.035310
37.691667,0.150812,1.441756,-0.042408
37.900000,0.156286,1.440442,-0.046464
38.108333,0.167906,1.439464,-0.044454
38.316667,0.170400,1.439349,-0.038616
38.525000,0.168094,1.440198,-0.034295
38.733333,0.162919,1.440803,-0.030687
38.941667,0.160943,1.440892,-0.030345
39.150000,0.162778,1.441010,-0.029505
39.358333,0.162633,1.441098,-0.031853
39.566667,0.163200,1.440544,-0.039332
39.775000,0.165686,1.440025,-0.045898
39.983333,0.168136,1.439508,-0.048884
40.191667,0.167895,1.438946,-0.054226
40.400000,0.166868,1.438508,-0.060671
40.608333,0.167197,1.438138,-0.064005
40.816667,0.166579,1.437861,-0.066328
41.025000,0.167243,1.437939,-0.066166
41.233333,0.166610,1.438363,-0.062682
41.441667,0.166077,1.439154,-0.056501
41.650000,0.163650,1.440118,-0.048601
41.858333,0.161974,1.440779,-0.040362
42.066667,0.161191,1.441103,-0.035536
42.275000,0.162037,1.441180,-0.033173
42.483333,0.162710,1.441143,-0.033000
42.691667,0.162562,1.441080,-0.034714
42.900000,0.162333,1.441116,-0.034469
43.108333,0.161934,1.441043,-0.033953
43.316667,0.161726,1.441223,-0.034657
43.525000,0.160710,1.441382,-0.033807
43.733333,0.160288,1.441292,-0.034011
43.941667,0.161994,1.441165,-0.034790
44.150000,0.163466,1.441152,-0.032987
44.358333,0.162910,1.441182,-0.032268
44.566667,0.161848,1.441297,-0.030514
44.775000,0.160726,1.441450,-0.027676
44.983333,0.160752,1.441434,-0.026584
45.191667,0.161408,1.441378,-0.024538
45.400000,0.159884,1.441664,-0.023826
45.608333,0.156901,1.441937,-0.023631
45.816667,0.157224,1.441777,-0.019788
46.025000,0.158438,1.441753,-0.019135
46.233333,0.157798,1.441853,-0.018566
46.441667,0.157401,1.441658,-0.018657
46.650000,0.157870,1.441598,-0.019622
46.858333,0.156495,1.441904,-0.020339
47.066667,0.151316,1.442266,-0.019064
47.275000,0.152214,1.442337,-0.015176
47.483333,0.149117,1.442497,-0.014705
47.691667,0.143998,1.442698,-0.012480
47.900000,0.142085,1.442902,-0.011703
48.108333,0.140631,1.442917,-0.016023
48.316667,0.140738,1.442654,-0.021129
48.525000,0.140758,1.442731,-0.025497
48.733333,0.137029,1.442826,-0.023365
48.941667,0.135773,1.442842,-0.020798
49.150000,0.138631,1.442758,-0.019662
49.358333,0.146285,1.442408,-0.018340
49.566667,0.150284,1.442448,-0.018332
49.775000,0.147389,1.442677,-0.016875
49.983333,0.144939,1.442825,-0.013573
50.191667,0.145400,1.442787,-0.012099
50.400000,0.146741,1.442728,-0.012083
50.608333,0.146198,1.442807,-0.012541
50.816667,0.145793,1.442786,-0.012238
51.025000,0.145821,1.442789,-0.012147
51.233333,0.146141,1.442786,-0.013738
51.441667,0.146822,1.442786,-0.015085
51.650000,0.147225,1.442797,-0.015456
51.858333,0.146411,1.442761,-0.013909
52.066667,0.147228,1.442555,-0.012186
52.275000,0.150130,1.442258,-0.010254
52.483333,0.150554,1.442126,-0.007016
52.691667,0.148749,1.442227,-0.003783
52.900000,0.151390,1.441839,-0.001605
53.108333,0.152960,1.441666,-0.000303
53.316667,0.150700,1.441832,0.000324
53.525000,0.149039,1.441923,0.000769
53.733333,0.149869,1.441916,-0.000369
53.941667,0.150751,1.441992,-0.001326
54.150000,0.149902,1.442135,-0.001591
54.358333,0.150877,1.442281,-0.004516
54.566667,0.153606,1.442193,-0.005910
54.775000,0.155040,1.442023,-0.006133
54.983333,0.153165,1.442080,-0.007532
55.191667,0.149094,1.442385,-0.006359
55.400000,0.147372,1.442532,-0.004815
55.608333,0.141107,1.457396,-0.002271
55.816667,0.112185,1.532099,0.003287
56.025000,0.107375,1.599550,0.008759
56.233333,0.140935,1.666549,0.018222
56.441667,0.200444,1.671873,0.016355
56.650000,0.214702,1.672448,0.013998
56.858333,0.201023,1.673460,0.012717
57.066667,0.193447,1.674381,0.006290
57.275000,0.191806,1.674769,-0.000980
57.483333,0.194083,1.674611,-0.003624
57.691667,0.195233,1.674584,-0.003835
57.900000,0.195510,1.674395,-0.003116
58.108333,0.195907,1.674363,-0.001338
58.316667,0.198010,1.673822,0.001397
58.525000,0.200823,1.673366,0.003848
58.733333,0.201483,1.673344,0.005988
58.941667,0.202174,1.673052,0.009388
59.150000,0.201067,1.673009,0.012008
59.358333,0.197323,1.673517,0.011825
59.566667,0.192879,1.674066,0.008849
59.775000,0.195405,1.673770,0.008025
59.983333,0.195972,1.673725,0.009693
60.191667,0.194028,1.674100,0.009559
60.400000,0.191668,1.674505,0.009502
60.608333,0.190830,1.674521,0.008844
60.816667,0.191495,1.674517,0.009432
61.025000,0.190481,1.674568,0.009106
61.233333,0.190450,1.674635,0.008342
61.441667,0.193557,1.674207,0.007753
61.650000,0.195116,1.674116,0.006576
61.858333,0.192148,1.674387,0.004241
62.066667,0.192839,1.674499,0.001793
62.275000,0.192249,1.674690,-0.001338
62.483333,0.192910,1.674635,-0.001519
62.691667,0.192153,1.674656,-0.000742
62.900000,0.191550,1.674736,0.000233
63.108333,0.191868,1.674716,-0.000516
63.316667,0.192746,1.674606,-0.002739
63.525000,0.192552,1.674573,-0.004585
63.733333,0.191687,1.674647,-0.005524
63.941667,0.200223,1.673705,-0.006050
64.150000,0.205703,1.672963,-0.007115
64.358333,0.192703,1.673971,-0.005850
64.566667,0.177124,1.674245,-0.002703
64.775000,0.168648,1.673759,0.002473
64.983333,0.165065,1.671251,0.009122
65.191667,0.135798,1.621822,0.002010
65.400000,0.108091,1.634524,-0.036708
65.608333,0.079671,1.627131,-0.045468
65.816667,0.055123,1.622017,-0.048327
66.025000,0.044168,1.625840,-0.054498
66.233333,0.038273,1.628649,-0.060194
66.441667,0.027491,1.638353,-0.074396
66.650000,0.012406,1.640862,-0.082178
66.858333,0.006156,1.632580,-0.078813
67.066667,0.012485,1.615949,-0.069701
67.275000,0.004108,1.621827,-0.058701
67.483333,0.008037,1.641595,-0.066139
67.691667,-0.000946,1.647216,-0.075891
67.900000,0.000296,1.633608,-0.067447
68.108333,0.001497,1.622549,-0.050177
68.316667,0.007824,1.628159,-0.042630
68.525000,0.025979,1.640589,-0.046916
68.733333,0.043984,1.646095,-0.059511
68.941667,0.043170,1.639084,-0.056130
69.150000,0.028483,1.615062,-0.037552
69.358333,0.027812,1.608012,-0.026205
69.566667,0.051470,1.623425,-0.023425
69.775000,0.084390,1.629983,-0.028080
69.983333,0.126566,1.620533,-0.037503
70.191667,0.155507,1.628762,-0.067409
70.400000,0.151981,1.629192,-0.087519
70.608333,0.154535,1.631913,-0.086027
70.816667,0.147627,1.624829,-0.082383
71.025000,0.132039,1.621813,-0.083442
71.233333,0.115987,1.617137,-0.090195
71.441667,0.121232,1.622837,-0.085889
71.650000,0.139426,1.631911,-0.050371
71.858333,0.142882,1.617887,-0.012064
72.066667,0.138005,1.624888,0.011848
72.275000,0.131471,1.617366,-0.021834
72.483333,0.136730,1.619933,-0.075678
72.691667,0.158864,1.620513,-0.091280
72.900000,0.185332,1.623929,-0.083202
73.108333,0.206794,1.623743,-0.100544
73.316667,0.182349,1.629992,-0.136382
73.525000,0.155733,1.629393,-0.155226
73.733333,0.167986,1.624894,-0.151859
73.941667,0.198560,1.629116,-0.138651
74.150000,0.214977,1.637297,-0.116005
74.358333,0.194979,1.631562,-0.071546
74.566667,0.173216,1.627136,-0.027738
74.775000,0.155854,1.611658,0.009739
74.983333,0.168116,1.618569,0.043308
75.191667,0.192413,1.617326,0.068604
75.400000,0.182609,1.619047,0.072618
75.608333,0.148658,1.621518,0.069336
75.816667,0.114507,1.614257,0.091664
76.025000,0.117179,1.610098,0.138794
76.233333,0.140346,1.604351,0.185012
76.441667,0.154122,1.612937,0.168157
76.650000,0.138959,1.620404,0.116696
76.858333,0.127714,1.619603,0.071317
77.066667,0.134252,1.608634,0.056935
77.275000,0.159021,1.598444,0.051522
77.483333,0.167240,1.599859,0.033332
77.691667,0.145130,1.615649,-0.003915
77.900000,0.105469,1.629823,-0.038521
78.108333,0.086968,1.623255,-0.060524
78.316667,0.061462,1.622844,-0.072561
78.525000,0.055613,1.622128,-0.067039
78.733333,0.074532,1.622636,-0.055618
78.941667,0.106606,1.623178,-0.049768
79.150000,0.118878,1.635346,-0.030100
79.358333,0.131591,1.627145,-0.012612
79.566667,0.142463,1.608090,-0.006404
79.775000,0.148329,1.609174,-0.011014
79.983333,0.161037,1.621335,0.001503
80.191667,0.179322,1.636751,0.004715
80.400000,0.167000,1.640373,0.013153
80.608333,0.169838,1.623348,0.016798
80.816667,0.178350,1.607277,0.004510
81.025000,0.190010,1.606429,-0.008032
81.233333,0.184875,1.623253,-0.013718
81.441667,0.152005,1.640576,0.001071
81.650000,0.134956,1.646888,0.027825
81.858333,0.109998,1.614286,0.019021
82.066667,0.079667,1.603595,0.027790
82.275000,0.085792,1.621134,0.076178
82.483333,0.081511,1.629746,0.075373
82.691667,0.043029,1.627661,0.052773
82.900000,0.016346,1.556978,0.069034
83.108333,-0.018210,1.534372,0.068801
83.316667,-0.075894,1.486181,-0.026915
83.525000,-0.065432,1.471360,-0.100834
83.733333,-0.059365,1.466110,-0.149871
83.941667,-0.066500,1.454125,-0.167462
84.150000,-0.064858,1.446779,-0.179154
84.358333,-0.061276,1.450900,-0.176131
84.566667,-0.057969,1.461113,-0.161452
84.775000,-0.056951,1.471462,-0.148133
84.983333,-0.052574,1.476462,-0.132993
85.191667,-0.051946,1.476746,-0.128017
85.400000,-0.052845,1.474295,-0.130906
85.608333,-0.050219,1.471816,-0.135096
85.816667,-0.049196,1.471399,-0.138911
86.025000,-0.051365,1.471453,-0.139778
86.233333,-0.053275,1.471692,-0.138880
86.441667,-0.052118,1.471525,-0.139310
86.650000,-0.051140,1.471715,-0.140173
86.858333,-0.051703,1.471973,-0.139499
87.066667,-0.053090,1.472471,-0.137376
87.275000,-0.054169,1.472773,-0.135393
87.483333,-0.054011,1.473126,-0.133308
87.691667,-0.053010,1.473239,-0.133165
87.900000,-0.052872,1.473130,-0.133701
88.108333,-0.054185,1.472532,-0.135395
88.316667,-0.056016,1.471515,-0.136283
88.525000,-0.055007,1.471456,-0.137307
88.733333,-0.053366,1.470046,-0.140027
88.941667,-0.054424,1.468291,-0.145725
89.150000,-0.056060,1.464981,-0.153405
89.358333,-0.057908,1.463263,-0.159379
89.566667,-0.058202,1.460198,-0.162272
89.775000,-0.059642,1.458469,-0.163945
89.983333,-0.059293,1.459449,-0.165226
90.191667,-0.063017,1.461186,-0.159411
90.400000,-0.064914,1.464374,-0.150438
90.608333,-0.063520,1.466929,-0.144439
90.816667,-0.062851,1.467534,-0.141415
91.025000,-0.062518,1.467219,-0.143146
91.233333,-0.060314,1.467554,-0.143497
91.441667,-0.060280,1.467155,-0.143964
91.650000,-0.061656,1.466065,-0.143859
91.858333,-0.061739,1.465663,-0.144891
92.066667,-0.061010,1.465239,-0.146935
92.275000,-0.061791,1.464434,-0.148702
92.483333,-0.062338,1.463422,-0.150253
92.691667,-0.061831,1.462564,-0.152740
92.900000,-0.061465,1.461163,-0.156274
93.108333,-0.061514,1.459800,-0.158925
93.316667,-0.061669,1.459760,-0.158374
93.525000,-0.062515,1.460841,-0.154960
93.733333,-0.063926,1.462660,-0.149299
93.941667,-0.066245,1.464431,-0.143843
94.150000,-0.069796,1.465270,-0.138185
94.358333,-0.079597,1.464644,-0.128863
94.566667,-0.090854,1.462780,-0.122302
94.775000,-0.091423,1.461790,-0.121423
94.983333,-0.092079,1.460498,-0.122121
95.191667,-0.090931,1.461149,-0.122830
95.400000,-0.087011,1.461569,-0.123151
95.608333,-0.090079,1.460949,-0.121413
95.816667,-0.090641,1.458656,-0.122048
96.025000,-0.091583,1.457258,-0.125340
96.233333,-0.095493,1.455115,-0.128969
96.441667,-0.096542,1.453222,-0.132384
96.650000,-0.094333,1.453391,-0.133835
96.858333,-0.095613,1.452295,-0.133923
97.066667,-0.099874,1.451986,-0.132162
97.275000,-0.104228,1.449547,-0.129575
97.483333,-0.121257,1.443032,-0.120922
97.691667,-0.145097,1.436058,-0.115509
97.900000,-0.156482,1.429722,-0.116868
98.108333,-0.163185,1.422481,-0.120003
98.316667,-0.177187,1.419026,-0.124331
98.525000,-0.177226,1.422684,-0.121633
98.733333,-0.177404,1.425056,-0.110908
98.941667,-0.182550,1.422548,-0.101364
99.150000,-0.182908,1.421825,-0.094496
99.358333,-0.175768,1.421671,-0.087591
99.566667,-0.190859,1.416427,-0.067204
99.775000,-0.250179,1.399592,-0.039376
99.983333,-0.340875,1.359979,-0.010992
100.191667,-0.434577,1.318273,0.027440
100.400000,-0.528730,1.271659,0.101736
100.608333,-0.653481,1.185447,0.165805
102.691667,-1.292064,1.023057,0.271650
103.108333,-1.433225,0.993379,0.242706
112.691667,-1.544927,0.547751,-0.712731
112.900000,-1.465155,0.417813,-0.858821
113.108333,-1.405289,0.293295,-0.980142
113.316667,-1.335410,0.230643,-1.067166
113.525000,-1.314426,0.179250,-1.118991
113.733333,-1.306771,0.168096,-1.129706
113.941667,-1.314960,0.145145,-1.137728
114.150000,-1.314407,0.145886,-1.137037
114.358333,-1.314282,0.146214,-1.136241
114.566667,-1.314508,0.146267,-1.136203
114.775000,-1.314224,0.146257,-1.136260
114.983333,-1.314380,0.146123,-1.136208
115.191667,-1.314340,0.146188,-1.136243
115.400000,-1.314173,0.146311,-1.136276
115.608333,-1.314391,0.146116,-1.136227
115.816667,-1.314424,0.146113,-1.136227
116.025000,-1.314319,0.146140,-1.136216
116.233333,-1.314217,0.146247,-1.136251
116.441667,-1.314260,0.146204,-1.136226
116.650000,-1.314239,0.146230,-1.136222
116.858333,-1.314332,0.146154,-1.136227
117.066667,-1.314571,0.146230,-1.136181
117.275000,-1.314247,0.146195,-1.136237
117.483333,-1.314389,0.146098,-1.136216
117.691667,-1.314359,0.146142,-1.136242
117.900000,-1.314320,0.146157,-1.136223


==> csv/contraction_30.csv <==
0.191667,0.192821,1.435491,0.032513
0.400000,0.189204,1.435984,0.032402
0.608333,0.187985,1.436179,0.033625
0.816667,0.190126,1.435559,0.035484
1.025000,0.189654,1.435495,0.036664
1.233333,0.188477,1.436583,0.033946
1.441667,0.185381,1.437681,0.029610
1.650000,0.186352,1.438177,0.026419
1.858333,0.186572,1.438347,0.021963
2.066667,0.182744,1.439550,0.015585
2.275000,0.177253,1.441046,0.009171
2.483333,0.176449,1.441403,0.003666
2.691667,0.178570,1.440983,-0.000453
2.900000,0.179597,1.441206,-0.004723
3.108333,0.175757,1.441704,-0.003550
3.316667,0.175347,1.441792,0.001761
3.525000,0.179476,1.441275,0.005213
3.733333,0.181880,1.440389,0.002576
3.941667,0.186314,1.439762,0.001987
4.150000,0.188176,1.439306,0.001674
4.358333,0.187785,1.438780,0.000655
4.566667,0.192501,1.438310,0.001302
4.775000,0.191352,1.437840,0.003328
4.983333,0.190921,1.437417,0.005960
5.191667,0.192398,1.437358,0.010724
5.400000,0.189466,1.437826,0.015176
5.608333,0.188916,1.438330,0.016266
5.816667,0.187848,1.438491,0.018897
6.025000,0.188852,1.438356,0.019565
6.233333,0.189153,1.438583,0.018556
6.441667,0.185733,1.439215,0.017964
6.650000,0.179574,1.439723,0.016760
6.858333,0.177125,1.440107,0.014809
7.066667,0.176161,1.440625,0.014545
7.275000,0.174266,1.441166,0.014120
7.483333,0.170908,1.441832,0.011220
7.691667,0.168509,1.441959,0.008918
7.900000,0.170327,1.441634,0.007120
8.108333,0.171799,1.441360,0.006546
8.316667,0.171347,1.441361,0.009523
8.525000,0.170297,1.441344,0.013062
8.733333,0.172822,1.440756,0.014627
8.941667,0.175758,1.440234,0.013793
9.150000,0.176925,1.440092,0.011712
9.358333,0.175339,1.440872,0.010401
9.566667,0.170732,1.441459,0.010945
9.775000,0.171297,1.441142,0.012713
9.983333,0.176014,1.440322,0.013722
10.191667,0.179490,1.439664,0.014743
10.400000,0.179900,1.439550,0.015846
10.608333,0.180122,1.439749,0.014227
10.816667,0.178268,1.440208,0.011600
11.025000,0.171814,1.441303,0.007462
11.233333,0.165087,1.442302,0.004331
11.441667,0.161145,1.443092,0.003047
11.650000,0.159470,1.443575,0.003130
11.858333,0.161521,1.443267,0.004292
12.066667,0.166764,1.442094,0.005974
12.275000,0.172964,1.441461,0.007594
12.483333,0.171626,1.441932,0.010066
12.691667,0.162792,1.442923,0.011736
12.900000,0.158365,1.443458,0.012133
13.108333,0.158990,1.443340,0.013258
13.316667,0.160656,1.443018,0.012097
13.525000,0.163329,1.442575,0.008885
13.733333,0.166843,1.441978,0.007802
13.941667,0.166731,1.442153,0.007316
14.150000,0.161722,1.442760,0.007369
14.358333,0.159572,1.443007,0.008138
14.566667,0.160630,1.442960,0.008900
14.775000,0.162837,1.442338,0.010126
14.983333,0.168026,1.441413,0.013669
15.191667,0.171552,1.440569,0.017408
15.400000,0.171120,1.440204,0.021627
15.608333,0.168589,1.439916,0.024350
15.816667,0.170216,1.439529,0.025122
16.025000,0.171977,1.439399,0.025693
16.233333,0.170695,1.439376,0.027374
16.441667,0.169847,1.439634,0.026911
16.650000,0.170289,1.439745,0.025483
16.858333,0.170040,1.439862,0.025300
17.066667,0.170566,1.439931,0.024147
17.275000,0.174284,1.439854,0.021025
17.483333,0.178896,1.440192,0.018808
17.691667,0.179757,1.440501,0.017309
17.900000,0.180013,1.440650,0.015654
18.108333,0.177349,1.440874,0.016347
18.316667,0.173198,1.441252,0.018199
18.525000,0.169340,1.441724,0.019133
18.733333,0.167029,1.442191,0.018670
18.941667,0.164882,1.442519,0.017041
19.150000,0.163213,1.442561,0.015464
19.358333,0.163636,1.442648,0.013505
19.566667,0.163621,1.442611,0.010547
19.775000,0.163239,1.442802,0.008200
19.983333,0.163159,1.443030,0.006046
20.191667,0.164553,1.443038,0.002832
20.400000,0.166286,1.443020,0.000982
20.608333,0.166656,1.443365,0.001353
20.816667,0.164445,1.443632,0.001980
21.025000,0.164320,1.443468,0.003861
21.233333,0.167599,1.443114,0.006065
21.441667,0.170038,1.442875,0.007021
21.650000,0.169515,1.442958,0.007508
21.858333,0.167481,1.443157,0.008309
22.066667,0.167146,1.443119,0.008674
22.275000,0.167380,1.443011,0.009620
22.483333,0.166962,1.442905,0.012283
22.691667,0.166186,1.442763,0.015803
22.900000,0.164995,1.442562,0.017567
23.108333,0.164106,1.442488,0.017475
23.316667,0.164497,1.442607,0.015320
23.525000,0.162702,1.443063,0.012295
23.733333,0.159896,1.443381,0.009998
23.941667,0.160265,1.443497,0.008018
24.150000,0.160935,1.443532,0.006809
24.358333,0.160901,1.443594,0.005480
24.566667,0.160617,1.443792,0.004647
24.775000,0.159520,1.444081,0.004210
24.983333,0.159632,1.444066,0.004010
25.191667,0.161089,1.443897,0.004170
25.400000,0.161525,1.443814,0.004801
25.608333,0.159946,1.443895,0.005930
25.816667,0.158536,1.444224,0.005522
26.025000,0.157056,1.444523,0.005043
26.233333,0.157187,1.444343,0.003464
26.441667,0.162143,1.443657,0.002826
26.650000,0.165699,1.443147,0.004577
26.858333,0.164861,1.443041,0.006046
27.066667,0.161804,1.443650,0.007964
27.275000,0.157858,1.444342,0.008864
27.483333,0.156524,1.444463,0.008965
27.691667,0.158285,1.444320,0.008560
27.900000,0.159714,1.444141,0.007525
28.108333,0.160491,1.444097,0.006090
28.316667,0.160379,1.444218,0.004285
28.525000,0.160249,1.444208,0.002043
28.733333,0.161738,1.444127,0.000992
28.941667,0.162817,1.444049,-0.000180
29.150000,0.162105,1.444154,-0.000657
29.358333,0.160502,1.444360,-0.000027
29.566667,0.160001,1.444455,-0.000424
29.775000,0.162099,1.444244,-0.000526
29.983333,0.163890,1.444000,0.000448
30.191667,0.164872,1.443866,0.000118
30.400000,0.165920,1.443876,0.001372
30.608333,0.165661,1.443969,0.002214
30.816667,0.164885,1.444070,0.003301
31.025000,0.163874,1.444059,0.004961
31.233333,0.163020,1.444076,0.006105
31.441667,0.162601,1.444026,0.007940
31.650000,0.162275,1.443908,0.009285
31.858333,0.161890,1.443800,0.010402
32.066667,0.161231,1.443715,0.011744
32.275000,0.159627,1.443710,0.012326
32.483333,0.158463,1.443781,0.012585
32.691667,0.158544,1.443810,0.012042
32.900000,0.159105,1.443720,0.011111
33.108333,0.160589,1.443670,0.010301
33.316667,0.161015,1.443748,0.009290
33.525000,0.160995,1.443843,0.008627
33.733333,0.160840,1.443998,0.007284
33.941667,0.159978,1.443977,0.006383
34.150000,0.159945,1.443978,0.005854
34.358333,0.160294,1.443986,0.004909
34.566667,0.160384,1.444005,0.005009
34.775000,0.160388,1.444032,0.004443
34.983333,0.160669,1.444065,0.003998
35.191667,0.160621,1.444039,0.003788
35.400000,0.160341,1.444019,0.002849
35.608333,0.160524,1.444101,0.001912
35.816667,0.160614,1.444189,0.001044
36.025000,0.160123,1.444243,-0.000004
36.233333,0.160445,1.444345,-0.000805
36.441667,0.161376,1.444317,-0.001072
36.650000,0.161781,1.444385,-0.000912
36.858333,0.161187,1.444442,-0.000709
37.066667,0.160279,1.444513,-0.000080
37.275000,0.160319,1.444465,0.001849
37.483333,0.161558,1.444266,0.003148
37.691667,0.162968,1.444097,0.003684
37.900000,0.163050,1.444046,0.004490
38.108333,0.162464,1.444024,0.004340
38.316667,0.162812,1.444044,0.003241
38.525000,0.163136,1.444096,0.001337
38.733333,0.162785,1.444186,-0.000979
38.941667,0.162038,1.444392,-0.003209
39.150000,0.161231,1.444593,-0.005252
39.358333,0.161642,1.444435,-0.007932
39.566667,0.163164,1.444267,-0.010779
39.775000,0.163502,1.444304,-0.011296
39.983333,0.161463,1.444590,-0.011581
40.191667,0.159916,1.444839,-0.011785
40.400000,0.160284,1.444750,-0.011456
40.608333,0.162469,1.444378,-0.011806
40.816667,0.164066,1.444108,-0.011381
41.025000,0.163738,1.444064,-0.010289
41.233333,0.161602,1.444360,-0.008234
41.441667,0.158956,1.444561,-0.005101
41.650000,0.159092,1.444391,-0.002251
41.858333,0.160237,1.444053,0.000280
42.066667,0.159831,1.443870,0.001587
42.275000,0.161498,1.443677,0.000885
42.483333,0.164804,1.443237,0.000384
42.691667,0.166124,1.443139,-0.000578
42.900000,0.163263,1.443486,0.000042
43.108333,0.159379,1.443854,0.003846
43.316667,0.158809,1.443645,0.008275
43.525000,0.160977,1.443128,0.013244
43.733333,0.165115,1.442313,0.016366
43.941667,0.166989,1.441749,0.018970
44.150000,0.163989,1.441888,0.018134
44.358333,0.160640,1.442453,0.012108
44.566667,0.161747,1.442840,0.006496
44.775000,0.162527,1.443026,0.006638
44.983333,0.162744,1.443235,0.005222
45.191667,0.162473,1.442982,0.004161
45.400000,0.163097,1.442918,0.007096
45.608333,0.163389,1.443210,0.006884
45.816667,0.161780,1.443724,0.003056
46.025000,0.157614,1.444451,-0.003583
46.233333,0.155709,1.444876,-0.010329
46.441667,0.156582,1.444661,-0.017968
46.650000,0.157709,1.444209,-0.021871
46.858333,0.158354,1.444132,-0.020596
47.066667,0.158334,1.444309,-0.018752
47.275000,0.157788,1.444351,-0.016602
47.483333,0.160154,1.444160,-0.012971
47.691667,0.162292,1.443825,-0.009117
47.900000,0.163957,1.443386,-0.006009
48.108333,0.166410,1.443013,-0.001518
48.316667,0.164894,1.443548,0.000946
48.525000,0.159963,1.444406,0.000356
48.733333,0.157468,1.444882,-0.001162
48.941667,0.158337,1.444809,-0.003078
49.150000,0.160163,1.444635,-0.004193
49.358333,0.160307,1.444459,-0.004426
49.566667,0.160227,1.444466,-0.004745
49.775000,0.159707,1.444577,-0.004179
49.983333,0.159637,1.444574,-0.004397
50.191667,0.159966,1.444539,-0.004449
50.400000,0.159663,1.444535,-0.004290
50.608333,0.159683,1.444457,-0.004335
50.816667,0.159317,1.444518,-0.004027
51.025000,0.159067,1.444460,-0.004114
51.233333,0.159164,1.444432,-0.004182
51.441667,0.158845,1.444492,-0.003927
51.650000,0.158702,1.444447,-0.004011
51.858333,0.161834,1.443832,-0.003618
52.066667,0.168886,1.442357,-0.001355
52.275000,0.175575,1.441362,0.002066
52.483333,0.174275,1.441796,0.005574
52.691667,0.168416,1.442489,0.007643
52.900000,0.166170,1.442945,0.006630
53.108333,0.164861,1.443445,0.004061
53.316667,0.162259,1.443779,0.002329
53.525000,0.161503,1.444034,-0.000243
53.733333,0.160531,1.444248,-0.002476
53.941667,0.159512,1.444401,-0.004247
54.150000,0.160093,1.444372,-0.006198
54.358333,0.161086,1.444303,-0.007804
54.566667,0.160785,1.444312,-0.008994
54.775000,0.160371,1.444265,-0.010558
54.983333,0.159793,1.444329,-0.010566
55.191667,0.160129,1.444289,-0.010537
55.400000,0.161100,1.444200,-0.010618
55.608333,0.161307,1.444100,-0.010134
55.816667,0.161426,1.444057,-0.008600
56.025000,0.161217,1.444076,-0.007493
56.233333,0.160766,1.444081,-0.005855
56.441667,0.160803,1.444046,-0.004446
56.650000,0.161141,1.443937,-0.003984
56.858333,0.161031,1.443942,-0.003568
57.066667,0.160478,1.444011,-0.003007
57.275000,0.160608,1.444040,-0.002562
57.483333,0.160721,1.444013,-0.002304
57.691667,0.160825,1.444024,-0.002531
57.900000,0.160527,1.444082,-0.002902
58.108333,0.160064,1.444152,-0.003308
58.316667,0.160216,1.444152,-0.003934
58.525000,0.160488,1.444128,-0.004082
58.733333,0.160573,1.444179,-0.004055
58.941667,0.160608,1.444197,-0.004235
59.150000,0.160036,1.444271,-0.004061
59.358333,0.159682,1.444299,-0.003791
59.566667,0.159494,1.444296,-0.003242
59.775000,0.159506,1.444291,-0.002525
59.983333,0.159794,1.444306,-0.001918
60.191667,0.159611,1.444252,-0.000946
60.400000,0.159663,1.444217,-0.000384
60.608333,0.159919,1.444137,0.000073
60.816667,0.160085,1.444098,0.000603
61.025000,0.160121,1.444149,0.000534
61.233333,0.160061,1.444158,0.000555
61.441667,0.160051,1.444143,0.000357
61.650000,0.160099,1.444179,0.000080
61.858333,0.159265,1.444228,-0.000126
62.066667,0.158578,1.444326,0.000149
62.275000,0.158633,1.444324,0.000738
62.483333,0.158768,1.444330,0.001609
62.691667,0.158325,1.444347,0.002107
62.900000,0.156637,1.444602,0.001398
63.108333,0.155012,1.445037,0.000496
63.316667,0.154370,1.445391,0.000090
63.525000,0.156589,1.445036,0.000835
63.733333,0.161912,1.444689,0.003078
63.941667,0.163662,1.444768,0.005015
64.150000,0.159904,1.444740,0.005585
64.358333,0.159781,1.444262,0.006122
64.566667,0.164415,1.443974,0.003281
64.775000,0.165348,1.444190,-0.002609
64.983333,0.160253,1.444771,-0.007287
65.191667,0.153749,1.445545,-0.009405
65.400000,0.150193,1.446058,-0.011486
65.608333,0.150031,1.446209,-0.013287
65.816667,0.152253,1.445871,-0.013128
66.025000,0.158442,1.444926,-0.011540
66.233333,0.166995,1.443459,-0.009399
66.441667,0.175719,1.441800,-0.006140
66.650000,0.184569,1.439824,-0.000276
66.858333,0.192455,1.437471,0.006177
67.066667,0.200215,1.434931,0.012497
67.275000,0.206885,1.432817,0.018407
67.483333,0.209043,1.432296,0.023478
67.691667,0.202737,1.433861,0.027135
67.900000,0.192755,1.435769,0.031112
68.108333,0.187972,1.436450,0.034663
68.316667,0.188678,1.436105,0.036482
68.525000,0.190803,1.435582,0.037112
68.733333,0.190059,1.435900,0.034974
68.941667,0.185208,1.437878,0.030777
69.150000,0.176932,1.439849,0.023002
69.358333,0.172418,1.440674,0.017516
69.566667,0.172064,1.441052,0.014674
69.775000,0.170819,1.441365,0.012737
69.983333,0.168649,1.441806,0.013195
70.191667,0.168893,1.441595,0.013647
70.400000,0.168553,1.441806,0.012944
70.608333,0.165896,1.442354,0.009936
70.816667,0.167172,1.442580,0.004373
71.025000,0.166226,1.442995,-0.000160
71.233333,0.161048,1.443510,-0.005612
71.441667,0.156912,1.443729,-0.011622
71.650000,0.155352,1.443802,-0.015073
71.858333,0.155205,1.443865,-0.014140
72.066667,0.154988,1.443932,-0.014006
72.275000,0.153598,1.444280,-0.016252
72.483333,0.152120,1.444406,-0.017595
72.691667,0.153650,1.444277,-0.017689
72.900000,0.156126,1.444020,-0.018002
73.108333,0.157046,1.444035,-0.018696
73.316667,0.155688,1.444215,-0.018488
73.525000,0.154521,1.444363,-0.018228
73.733333,0.154961,1.444283,-0.018387
73.941667,0.155237,1.444247,-0.018273
74.150000,0.154453,1.444453,-0.018049
74.358333,0.152925,1.444556,-0.018810
74.566667,0.152632,1.444522,-0.020519
74.775000,0.153635,1.444336,-0.022127
74.983333,0.154717,1.444156,-0.022519
75.191667,0.155220,1.444119,-0.022111
75.400000,0.154441,1.444370,-0.021671
75.608333,0.153129,1.444558,-0.020350
75.816667,0.153266,1.444611,-0.018340
76.025000,0.153501,1.444548,-0.016845
76.233333,0.153109,1.444585,-0.016364
76.441667,0.153042,1.444651,-0.018043
76.650000,0.152889,1.444568,-0.021375
76.858333,0.152232,1.444537,-0.025276
77.066667,0.151941,1.444365,-0.028584
77.275000,0.153933,1.444048,-0.030680
77.483333,0.155075,1.444089,-0.029180
77.691667,0.153797,1.444417,-0.025794
77.900000,0.152502,1.444673,-0.022909
78.108333,0.153305,1.444716,-0.019167
78.316667,0.154437,1.444561,-0.017763
78.525000,0.154609,1.444481,-0.018280
78.733333,0.154564,1.444501,-0.018243
78.941667,0.155193,1.444498,-0.018468
79.150000,0.155249,1.444493,-0.018325
79.358333,0.154629,1.444469,-0.017736
79.566667,0.154411,1.444625,-0.017661
79.775000,0.153835,1.444686,-0.017992
79.983333,0.153434,1.444738,-0.017570
80.191667,0.153342,1.444815,-0.017342
80.400000,0.154042,1.444662,-0.015850
80.608333,0.155098,1.444535,-0.014565
80.816667,0.155106,1.444566,-0.014066
81.025000,0.154938,1.444516,-0.013827
81.233333,0.155911,1.444428,-0.013541
81.441667,0.156757,1.444332,-0.012518
81.650000,0.156912,1.444206,-0.011191
81.858333,0.157220,1.444264,-0.009642
82.066667,0.157318,1.444201,-0.008592
82.275000,0.157045,1.444244,-0.008634
82.483333,0.156677,1.444353,-0.008444
82.691667,0.156439,1.444322,-0.008461
82.900000,0.156954,1.444262,-0.008652
83.108333,0.156982,1.444261,-0.008572
83.316667,0.156319,1.444287,-0.008943
83.525000,0.156482,1.444310,-0.009220
83.733333,0.156890,1.444294,-0.009243
83.941667,0.157310,1.444139,-0.008745
84.150000,0.157479,1.444182,-0.008391
84.358333,0.156863,1.444265,-0.007712
84.566667,0.156762,1.444299,-0.006487
84.775000,0.156909,1.444252,-0.005600
84.983333,0.156882,1.444212,-0.004251
85.191667,0.156642,1.444238,-0.003296
85.400000,0.155966,1.444327,-0.003091
85.608333,0.155426,1.444381,-0.003494
85.816667,0.155653,1.444340,-0.004133
86.025000,0.156805,1.444230,-0.004605
86.233333,0.156892,1.444291,-0.004380
86.441667,0.155805,1.444370,-0.004107
86.650000,0.155833,1.444422,-0.003951
86.858333,0.155939,1.444391,-0.003906
87.066667,0.155381,1.444420,-0.004203
87.275000,0.155228,1.444478,-0.004183
87.483333,0.155501,1.444389,-0.004061
87.691667,0.155760,1.444444,-0.003843
87.900000,0.155518,1.444412,-0.003554
88.108333,0.156149,1.444364,-0.003580
88.316667,0.156518,1.444267,-0.003571
88.525000,0.156691,1.444259,-0.003610
88.733333,0.156501,1.444317,-0.003418
88.941667,0.155959,1.444370,-0.003070
89.150000,0.155770,1.444419,-0.002646
89.358333,0.155744,1.444417,-0.002177
89.566667,0.155865,1.444450,-0.001886
89.775000,0.155462,1.444449,-0.001862
89.983333,0.155316,1.444451,-0.001989
90.191667,0.155740,1.444529,-0.002301
90.400000,0.155636,1.444480,-0.003096
90.608333,0.155241,1.444510,-0.004086
90.816667,0.154948,1.444623,-0.004661
91.025000,0.155104,1.444560,-0.005148
91.233333,0.155938,1.444556,-0.005699
91.441667,0.156213,1.444529,-0.006301
91.650000,0.156077,1.444488,-0.006827
91.858333,0.156426,1.444437,-0.007082
92.066667,0.156449,1.444411,-0.007246
92.275000,0.156226,1.444448,-0.007327
92.483333,0.156173,1.444502,-0.007431
92.691667,0.156122,1.444482,-0.007526
92.900000,0.155979,1.444528,-0.007530
93.108333,0.155755,1.444561,-0.007533
93.316667,0.155486,1.444613,-0.007625
93.525000,0.154984,1.444740,-0.007801
93.733333,0.154192,1.444838,-0.007760
93.941667,0.154735,1.444812,-0.008092
94.150000,0.155172,1.444728,-0.008125
94.358333,0.155535,1.444552,-0.008284
94.566667,0.157321,1.444309,-0.008052
94.775000,0.157879,1.444394,-0.007650
94.983333,0.157003,1.444450,-0.007455
95.191667,0.156941,1.444470,-0.007209
95.400000,0.157440,1.444441,-0.006831
95.608333,0.157254,1.444395,-0.006709
95.816667,0.157363,1.444216,-0.007098
96.025000,0.158377,1.444140,-0.007630
96.233333,0.158280,1.443996,-0.006363
96.441667,0.158509,1.444042,-0.007626
96.650000,0.160129,1.443963,-0.009354
96.858333,0.162613,1.443639,-0.011175
97.066667,0.163500,1.443431,-0.011264
97.275000,0.162378,1.443760,-0.011526
97.483333,0.163766,1.444015,-0.011945
97.691667,0.165573,1.443858,-0.011958
97.900000,0.167249,1.443670,-0.011813
98.108333,0.169613,1.443529,-0.009981
98.316667,0.170583,1.443489,-0.008175
98.525000,0.169789,1.443587,-0.004988
98.733333,0.167811,1.443578,-0.000228
98.941667,0.166980,1.443288,0.003865
99.150000,0.169118,1.442963,0.005451
99.358333,0.169314,1.443107,0.004090
99.566667,0.166440,1.443347,0.003948
99.775000,0.166326,1.443615,0.001871
99.983333,0.167247,1.443861,-0.000943
100.191667,0.167008,1.443921,-0.002760
100.400000,0.168562,1.443821,-0.004010
100.608333,0.170323,1.443746,-0.004969
100.816667,0.169554,1.443880,-0.004947
101.025000,0.167845,1.443914,-0.004100
101.233333,0.168651,1.443820,-0.003294
101.441667,0.170774,1.443643,-0.002654
101.650000,0.170654,1.443674,-0.003461
101.858333,0.169089,1.443934,-0.004648
102.066667,0.169117,1.444066,-0.005647
102.275000,0.170728,1.443883,-0.006943
102.483333,0.172305,1.443763,-0.009270
102.691667,0.173612,1.443700,-0.011244
102.900000,0.174283,1.443634,-0.013095
103.108333,0.174160,1.443670,-0.014811
103.316667,0.174522,1.443681,-0.015940
103.525000,0.175135,1.443599,-0.016681
103.733333,0.175798,1.443474,-0.016487
103.941667,0.176275,1.443536,-0.015882
104.150000,0.175951,1.443546,-0.015278
104.358333,0.175466,1.443575,-0.014250
104.566667,0.175460,1.443659,-0.012806
104.775000,0.174832,1.443638,-0.011237
104.983333,0.174763,1.443675,-0.009504
105.191667,0.174941,1.443604,-0.007487
105.400000,0.175193,1.443542,-0.004951
105.608333,0.175578,1.443429,-0.002397
105.816667,0.174634,1.443485,-0.000051
106.025000,0.172718,1.443647,0.001687
106.233333,0.172770,1.443778,0.002579
106.441667,0.173776,1.443640,0.003450
106.650000,0.174183,1.443455,0.004558
106.858333,0.174368,1.443398,0.004520
107.066667,0.174429,1.443433,0.004824
107.275000,0.174409,1.443456,0.004820
107.483333,0.174183,1.443488,0.004856
107.691667,0.173471,1.443480,0.006062
107.900000,0.171833,1.443473,0.008247
108.108333,0.168337,1.443557,0.011893
108.316667,0.163945,1.443465,0.016639
108.525000,0.161782,1.442913,0.021670
108.733333,0.166232,1.441599,0.024467
108.941667,0.177055,1.439811,0.023774
109.150000,0.187589,1.437784,0.023680
109.358333,0.194328,1.436059,0.025149
109.566667,0.196889,1.434981,0.026341
109.775000,0.196949,1.434675,0.028449
109.983333,0.194608,1.434720,0.029651
110.191667,0.192401,1.434802,0.028537
110.400000,0.193438,1.435156,0.025478
110.608333,0.194734,1.435601,0.022587
110.816667,0.193137,1.436479,0.021113
111.025000,0.188451,1.437783,0.022071
111.233333,0.180701,1.439124,0.024656
111.441667,0.172537,1.440303,0.025425
111.650000,0.168687,1.441409,0.023438
111.858333,0.168420,1.441926,0.020938
112.066667,0.170197,1.441519,0.017113
112.275000,0.176548,1.440315,0.012419
112.483333,0.186700,1.438289,0.008052
112.691667,0.196665,1.436267,0.004353
112.900000,0.204602,1.434918,0.002054
113.108333,0.207963,1.434289,0.003131
113.316667,0.206753,1.434073,0.005070
113.525000,0.206832,1.433795,0.007480
113.733333,0.209572,1.433443,0.007792
113.941667,0.212195,1.432982,0.006388
114.150000,0.214209,1.432388,0.005985
114.358333,0.215373,1.431971,0.002742
114.566667,0.217498,1.431550,-0.001687
114.775000,0.218618,1.431433,-0.004147
114.983333,0.217289,1.432078,-0.006374
115.191667,0.213372,1.433329,-0.008353
115.400000,0.208597,1.434671,-0.009728
115.608333,0.203981,1.436155,-0.011803
115.816667,0.197942,1.437919,-0.013627
116.025000,0.190141,1.439781,-0.014573
116.233333,0.182814,1.441318,-0.015550
116.441667,0.178191,1.442345,-0.015705
116.650000,0.176016,1.442857,-0.013962
116.858333,0.174876,1.442997,-0.011856
117.066667,0.175488,1.443018,-0.007787
117.275000,0.176014,1.442749,-0.004892
117.483333,0.178035,1.442520,-0.003956
117.691667,0.179796,1.442497,-0.003697
117.900000,0.177238,1.442587,-0.002910
118.108333,0.173982,1.442808,-0.004173
118.316667,0.172777,1.443203,-0.005362
118.525000,0.172046,1.443433,-0.008303
118.733333,0.172539,1.443622,-0.005995
118.941667,0.170887,1.443829,-0.004565
119.150000,0.168239,1.443761,-0.001550
119.358333,0.168851,1.443448,0.000821
119.566667,0.170284,1.443251,0.001006
119.775000,0.169227,1.443334,0.000032
119.983333,0.167627,1.443606,0.000198
120.191667,0.168860,1.443573,-0.001411
120.400000,0.170320,1.443547,-0.001713
120.608333,0.168318,1.444136,-0.000789
120.816667,0.162599,1.445100,0.001720
121.025000,0.155033,1.446062,0.003906
121.233333,0.151268,1.446103,0.005133
121.441667,0.152614,1.445252,0.007239
121.650000,0.155278,1.444680,0.007418
121.858333,0.157762,1.444922,0.007909
122.066667,0.150384,1.445201,0.007321
122.275000,0.144015,1.445848,0.004739
122.483333,0.145308,1.446408,0.004323
122.691667,0.151566,1.446312,0.004502
122.900000,0.158317,1.445453,0.004829
123.108333,0.165372,1.444367,0.007055
123.316667,0.170049,1.443456,0.009673
123.525000,0.173171,1.442930,0.012933
123.733333,0.170241,1.443108,0.013220
123.941667,0.166491,1.443598,0.009859
124.150000,0.167211,1.444012,0.004926
124.358333,0.167801,1.443400,-0.001690
124.566667,0.169930,1.442590,-0.000945
124.775000,0.168610,1.442241,0.003324
124.983333,0.163672,1.442343,0.008920
125.191667,0.160557,1.442431,0.011489
125.400000,0.167184,1.442012,0.013377
125.608333,0.166575,1.441638,0.014811
125.816667,0.164583,1.442116,0.013685
126.025000,0.159343,1.442708,0.012258
126.233333,0.156865,1.442769,0.011208
126.441667,0.159351,1.442416,0.010412
126.650000,0.162054,1.442228,0.010582
126.858333,0.161864,1.442204,0.010518
127.066667,0.161285,1.442276,0.010417
127.275000,0.161605,1.442521,0.010667
127.483333,0.160184,1.442727,0.011503
127.691667,0.159626,1.442771,0.011412
127.900000,0.158861,1.443012,0.011644
128.108333,0.157385,1.443173,0.011230
128.316667,0.157730,1.443177,0.010631
128.525000,0.157953,1.443245,0.010394
128.733333,0.156865,1.443477,0.009046
128.941667,0.156097,1.443650,0.007490
129.150000,0.157566,1.443389,0.007039
129.358333,0.160098,1.442923,0.007958
129.566667,0.160383,1.442710,0.009776
129.775000,0.159716,1.442771,0.010658
129.983333,0.159932,1.442893,0.010510
130.191667,0.160581,1.443036,0.010380
130.400000,0.159593,1.443042,0.010288
130.608333,0.159497,1.442800,0.010275
130.816667,0.162077,1.442168,0.012912
131.025000,0.163564,1.441812,0.015823
131.233333,0.162100,1.441912,0.017248
131.441667,0.162596,1.441792,0.018864
131.650000,0.164788,1.441307,0.021324
131.858333,0.166527,1.440726,0.023110
132.066667,0.164663,1.440956,0.022577
132.275000,0.161615,1.442076,0.017767
132.483333,0.160416,1.443081,0.008297
132.691667,0.160344,1.443700,-0.001140
132.900000,0.160953,1.443885,-0.006620
133.108333,0.162306,1.443681,-0.004925
133.316667,0.167593,1.442856,0.000149
133.525000,0.171597,1.441946,0.007033
133.733333,0.171699,1.441662,0.013325
133.941667,0.168643,1.441603,0.016842
134.150000,0.165212,1.441543,0.020010
134.358333,0.162841,1.441299,0.022467
134.566667,0.159759,1.441248,0.022636
134.775000,0.157003,1.441779,0.020283
134.983333,0.159155,1.441712,0.018619
135.191667,0.163550,1.440764,0.018352
135.400000,0.168814,1.440342,0.020209
135.608333,0.172747,1.439760,0.025111
135.816667,0.174107,1.439701,0.023457
136.025000,0.170559,1.440319,0.016790
136.233333,0.166360,1.440143,0.014718
136.441667,0.166686,1.439519,0.017398
136.650000,0.166459,1.439780,0.017440
136.858333,0.165796,1.440058,0.014580
137.066667,0.165262,1.440115,0.013296
137.275000,0.166514,1.439930,0.013371
137.483333,0.168612,1.439698,0.013707
137.691667,0.167525,1.439868,0.013298
137.900000,0.168064,1.440525,0.012065
138.108333,0.152757,1.479542,0.016310
138.316667,0.131827,1.566167,0.031181
138.525000,0.157365,1.625939,0.038124
138.733333,0.205209,1.675058,0.041679
138.941667,0.247253,1.667845,0.037370
139.150000,0.251920,1.666533,0.039859
139.358333,0.251954,1.667343,0.037672
139.566667,0.245739,1.668357,0.035611
139.775000,0.244549,1.668291,0.035462
139.983333,0.246160,1.667922,0.038348
140.191667,0.255780,1.662095,0.045585
140.400000,0.244344,1.635350,0.057108
140.608333,0.261805,1.626261,0.027969
140.816667,0.252152,1.623088,0.024594
141.025000,0.241911,1.622788,0.040677
141.233333,0.254581,1.619648,0.049003
141.441667,0.265187,1.613154,0.050592
141.650000,0.273315,1.615086,0.038174
141.858333,0.260952,1.620365,0.022374
142.066667,0.243170,1.621807,0.015755
142.275000,0.246995,1.630910,0.004666
142.483333,0.226551,1.619457,-0.005591
142.691667,0.191701,1.622981,0.002719
142.900000,0.188535,1.615631,0.011696
143.108333,0.197530,1.611969,0.023442
143.316667,0.207781,1.626695,0.007395
143.525000,0.200177,1.631497,-0.000879
143.733333,0.190387,1.618226,0.018642
143.941667,0.205529,1.609810,0.019531
144.150000,0.229146,1.614089,0.001604
144.358333,0.231434,1.621772,-0.037378
144.566667,0.234040,1.616629,-0.068742
144.775000,0.266759,1.612675,-0.082746
144.983333,0.320162,1.592950,-0.087732
145.191667,0.349134,1.605984,-0.109525
145.400000,0.318931,1.613172,-0.152607
145.608333,0.260333,1.622951,-0.213729
145.816667,0.206787,1.616272,-0.253039
146.025000,0.183150,1.625008,-0.289104
146.233333,0.165332,1.638517,-0.314699
146.441667,0.160797,1.627700,-0.325039
146.650000,0.138903,1.643403,-0.327006
146.858333,0.122203,1.654216,-0.303058
147.066667,0.112792,1.666692,-0.277324
147.275000,0.134242,1.658158,-0.283537
147.483333,0.162004,1.640586,-0.305950
147.691667,0.170924,1.632842,-0.322938
147.900000,0.169131,1.631223,-0.312222
148.108333,0.159224,1.645026,-0.297494
148.316667,0.149797,1.642265,-0.288840
148.525000,0.130624,1.635330,-0.285373
148.733333,0.116855,1.623139,-0.280791
148.941667,0.087248,1.632376,-0.279018
149.150000,0.044557,1.643151,-0.267208
149.358333,-0.008626,1.652459,-0.236141
149.566667,-0.040435,1.651464,-0.182343
149.775000,-0.046326,1.656551,-0.108982
149.983333,-0.046069,1.644569,-0.065739
150.191667,-0.069233,1.638128,-0.033287
150.400000,-0.112743,1.626528,-0.011836
150.608333,-0.139720,1.625327,0.016476
150.816667,-0.100724,1.633578,0.030336
151.025000,-0.031347,1.630099,0.052016
151.233333,0.016724,1.628248,0.072325
151.441667,0.029923,1.613091,0.104439
151.650000,0.033881,1.598237,0.124295
151.858333,0.048706,1.596381,0.154521
152.066667,0.082323,1.598287,0.161891
152.275000,0.135471,1.596452,0.161847
152.483333,0.195276,1.589937,0.157564
152.691667,0.237423,1.616169,0.111537
152.900000,0.240938,1.625885,0.064825
153.108333,0.243067,1.626624,0.015017
153.316667,0.259417,1.621630,-0.006413
153.525000,0.298457,1.610677,0.016422
153.733333,0.311309,1.619779,0.028676
153.941667,0.293753,1.630851,0.023210
154.150000,0.258092,1.634672,0.018816
154.358333,0.230478,1.635513,0.003064
154.566667,0.235999,1.628280,0.008532
154.775000,0.270673,1.606518,0.023478
154.983333,0.320409,1.600745,0.018763
155.191667,0.347199,1.613623,-0.016897
155.400000,0.338462,1.629707,-0.043767
155.608333,0.308983,1.627514,-0.092247
155.816667,0.259940,1.628164,-0.125948
156.025000,0.208782,1.633088,-0.153821
156.233333,0.174784,1.623972,-0.158467
156.441667,0.144465,1.619431,-0.182294
156.650000,0.126949,1.605117,-0.222688
156.858333,0.084901,1.598525,-0.256926
157.066667,0.034897,1.626948,-0.243421
157.275000,0.006685,1.640293,-0.187394
157.483333,-0.005394,1.639979,-0.119035
157.691667,-0.010978,1.637448,-0.062076
157.900000,-0.022954,1.631362,-0.029402
158.108333,-0.066303,1.614573,-0.024271
158.316667,-0.104209,1.606866,-0.021123
158.525000,-0.106713,1.623859,-0.000254
158.733333,-0.066708,1.624830,0.042031
158.941667,-0.012767,1.636163,0.073313
159.150000,-0.004678,1.622984,0.099521
159.358333,-0.003884,1.608281,0.130294
159.566667,-0.008081,1.612900,0.143461
159.775000,-0.010822,1.623930,0.139110
159.983333,-0.014537,1.628128,0.105412
160.191667,-0.028766,1.635782,0.090170
160.400000,-0.041936,1.626884,0.083437
160.608333,-0.063762,1.611357,0.096578
160.816667,-0.067938,1.615818,0.109262
161.025000,-0.104062,1.618541,0.104385
161.233333,-0.102609,1.646724,0.104936
161.441667,-0.075137,1.652218,0.091863
161.650000,-0.066539,1.635905,0.104026
161.858333,-0.050408,1.619323,0.117488
162.066667,-0.057728,1.605257,0.118654
162.275000,-0.077464,1.616310,0.126493
162.483333,-0.126557,1.630358,0.125734
162.691667,-0.147270,1.671081,0.163711
162.900000,-0.142697,1.675054,0.175319
163.108333,-0.113310,1.648558,0.169544
163.316667,-0.076969,1.625266,0.140050
163.525000,-0.067918,1.601137,0.126321
163.733333,-0.075186,1.601013,0.111076
163.941667,-0.070896,1.624318,0.114716
164.150000,-0.065695,1.648786,0.107399
164.358333,-0.078852,1.655150,0.093872
164.566667,-0.089707,1.639683,0.085851
164.775000,-0.070887,1.622085,0.082966
164.983333,-0.039006,1.597958,0.100270
165.191667,-0.017643,1.579223,0.089961
165.400000,-0.014929,1.622131,0.085876
165.608333,-0.021358,1.640759,0.089823
165.816667,-0.042887,1.654961,0.076159
166.025000,-0.058835,1.629240,0.062771
166.233333,-0.045807,1.616260,0.047835
166.441667,-0.034504,1.609540,0.019804
166.650000,-0.026141,1.604636,-0.005201
166.858333,-0.041234,1.603014,-0.038088
167.066667,-0.084651,1.608947,-0.072456
167.275000,-0.123294,1.622414,-0.109750
167.483333,-0.117714,1.612747,-0.154554
168.525000,-0.253507,1.638432,-0.130101
168.733333,-0.274005,1.634000,-0.116893
168.941667,-0.301559,1.637372,-0.100797
169.150000,-0.303053,1.630236,-0.101479
169.358333,-0.290538,1.571858,-0.121320
169.566667,-0.206949,1.557347,-0.148448
169.775000,-0.082127,1.484774,-0.089408
169.983333,-0.057176,1.480205,-0.029835
170.191667,-0.055080,1.475587,-0.048347
170.400000,-0.053434,1.459010,-0.069173
170.608333,-0.052251,1.457097,-0.077152
170.816667,-0.050856,1.456963,-0.074546
171.025000,-0.052863,1.456278,-0.074981
171.233333,-0.058197,1.454926,-0.077960
171.441667,-0.061868,1.454800,-0.077158
171.650000,-0.065376,1.455072,-0.076185
171.858333,-0.067612,1.454703,-0.076509
172.066667,-0.071232,1.454506,-0.075818
172.275000,-0.075800,1.454306,-0.074604
172.483333,-0.079763,1.454139,-0.075730
172.691667,-0.082140,1.453825,-0.075978
172.900000,-0.082693,1.453407,-0.076171
173.108333,-0.082409,1.453085,-0.076116
173.316667,-0.082969,1.452628,-0.077504
173.525000,-0.085035,1.451513,-0.080267
173.733333,-0.087146,1.450459,-0.082523
173.941667,-0.088552,1.449855,-0.085403
174.150000,-0.088209,1.449490,-0.087808
174.358333,-0.087559,1.449040,-0.092585
174.566667,-0.087514,1.448281,-0.097525
174.775000,-0.089188,1.447191,-0.101574
174.983333,-0.089769,1.446922,-0.100568
175.191667,-0.090032,1.447315,-0.098337
175.400000,-0.089898,1.447048,-0.097144
175.608333,-0.091993,1.446899,-0.095885
175.816667,-0.093993,1.446730,-0.096969
176.025000,-0.097128,1.445771,-0.097405
176.233333,-0.103524,1.444330,-0.097246
176.441667,-0.113137,1.443046,-0.098556
176.650000,-0.115559,1.445203,-0.101688
176.858333,-0.105757,1.446084,-0.094873
177.066667,-0.096759,1.448415,-0.091291
177.275000,-0.086200,1.451842,-0.095224
177.483333,-0.080012,1.452382,-0.103128
177.691667,-0.081196,1.450925,-0.106292
177.900000,-0.078129,1.457078,-0.095916
178.108333,-0.052395,1.467528,-0.086444
178.316667,-0.022183,1.471546,-0.087631
178.525000,0.005915,1.474520,-0.094419
178.733333,0.028134,1.475916,-0.101316
178.941667,0.029660,1.476830,-0.099707
179.150000,0.029827,1.474647,-0.099594
179.358333,0.060847,1.466752,-0.092587
179.566667,0.100408,1.461501,-0.090026
179.775000,0.109294,1.458734,-0.079262
179.983333,0.118344,1.456434,-0.072238
180.191667,0.118599,1.455273,-0.072526
180.400000,0.114000,1.453966,-0.075049
180.608333,0.111862,1.452117,-0.094538
180.816667,0.114603,1.450509,-0.101524
181.025000,0.117995,1.450710,-0.079692
181.233333,0.114215,1.446390,-0.080118
181.441667,0.110864,1.447188,-0.072720
181.650000,0.114349,1.447603,-0.072871
181.858333,0.148506,1.436663,-0.064587
182.066667,0.278024,1.398683,-0.055065
182.275000,0.381762,1.366348,-0.051408
182.483333,0.388963,1.363490,-0.045572
182.691667,0.382704,1.363140,-0.037978
182.900000,0.382129,1.361843,-0.044019
183.108333,0.384292,1.361531,-0.049816
183.316667,0.386785,1.361540,-0.060426
183.525000,0.386473,1.360775,-0.073554
183.733333,0.384656,1.360990,-0.077937
183.941667,0.384576,1.359346,-0.085696
184.150000,0.384371,1.359872,-0.087121
184.358333,0.381981,1.358750,-0.092767
184.566667,0.379317,1.359999,-0.094634
184.775000,0.378451,1.361321,-0.094121
184.983333,0.379154,1.361634,-0.091778
185.191667,0.380328,1.361872,-0.084392
185.400000,0.381182,1.361845,-0.080711
185.608333,0.381808,1.361923,-0.081970
185.816667,0.382800,1.361289,-0.087130
186.025000,0.383707,1.361239,-0.092020
186.233333,0.383819,1.361475,-0.091270
186.441667,0.383814,1.361559,-0.087768
186.650000,0.385794,1.361448,-0.085085
186.858333,0.387147,1.360949,-0.084338
187.066667,0.387127,1.360837,-0.088314
187.275000,0.386510,1.359923,-0.092956
187.483333,0.386148,1.359496,-0.096494
187.691667,0.385466,1.359252,-0.098559
187.900000,0.385452,1.359150,-0.097441
188.108333,0.386033,1.359054,-0.097403
188.316667,0.384593,1.359699,-0.097495
188.525000,0.381892,1.359656,-0.098333
188.733333,0.381348,1.360184,-0.099442
188.941667,0.381045,1.359701,-0.097502
189.150000,0.381855,1.359972,-0.098347
189.358333,0.380815,1.360359,-0.104354
189.566667,0.380263,1.359480,-0.110206
189.775000,0.381340,1.358416,-0.114979
189.983333,0.381850,1.358356,-0.115981
190.191667,0.381817,1.357967,-0.113824
190.400000,0.381891,1.357989,-0.111939
190.608333,0.382319,1.357911,-0.110803
190.816667,0.382204,1.358224,-0.111150
191.025000,0.381946,1.358642,-0.112136
191.233333,0.379868,1.359274,-0.109857
191.441667,0.380627,1.361489,-0.106680
191.650000,0.385076,1.361904,-0.096872
191.858333,0.383729,1.361668,-0.090765


==> csv/contraction_40.csv <==
0.191667,0.205232,1.431305,0.025290
0.400000,0.196339,1.433111,0.037232
0.608333,0.169568,1.436265,0.049256
0.816667,0.146317,1.438402,0.058659
1.025000,0.132750,1.439633,0.064130
1.233333,0.129895,1.439933,0.065047
1.441667,0.140159,1.438704,0.062530
1.650000,0.162067,1.435359,0.060243
1.858333,0.188007,1.430555,0.060886
2.066667,0.206169,1.426574,0.059855
2.275000,0.213667,1.426150,0.050564
2.483333,0.210540,1.429522,0.036620
2.691667,0.194758,1.435626,0.023526
2.900000,0.169194,1.442163,0.011364
3.108333,0.139360,1.446468,-0.002941
3.316667,0.121042,1.447685,-0.018056
3.525000,0.124235,1.446864,-0.030300
3.733333,0.150804,1.443384,-0.030399
3.941667,0.189033,1.436662,-0.018139
4.150000,0.217897,1.430606,-0.000645
4.358333,0.219257,1.430473,0.012134
4.566667,0.189571,1.437082,0.014508
4.775000,0.142273,1.444227,0.018372
4.983333,0.108648,1.445905,0.026485
5.191667,0.133149,1.441109,0.035997
5.400000,0.187572,1.431255,0.038426
5.608333,0.207777,1.430591,0.038904
5.816667,0.167665,1.440183,0.035792
6.025000,0.109767,1.444859,0.031258
6.233333,0.105721,1.444470,0.025914
6.441667,0.144360,1.441451,0.017427
6.650000,0.175570,1.438735,0.009760
6.858333,0.179454,1.438939,0.001876
7.066667,0.166456,1.440652,-0.002904
7.275000,0.152526,1.443151,-0.009413
7.483333,0.139022,1.445755,-0.022053
7.691667,0.114326,1.447133,-0.028715
7.900000,0.095973,1.447458,-0.028002
8.108333,0.100029,1.447473,-0.022426
8.316667,0.112103,1.447235,-0.015358
8.525000,0.111767,1.447176,-0.009823
8.733333,0.092985,1.447286,-0.011970
8.941667,0.071053,1.447114,-0.015148
9.150000,0.067425,1.447270,-0.015450
9.358333,0.080157,1.447120,-0.012830
9.566667,0.093300,1.447080,-0.011429
9.775000,0.102648,1.447079,-0.006718
9.983333,0.119730,1.446483,-0.001105
10.191667,0.139756,1.444660,-0.000749
10.400000,0.164214,1.441296,-0.003336
10.608333,0.186972,1.437464,-0.007524
10.816667,0.199440,1.433934,-0.013363
11.025000,0.209881,1.430967,-0.016830
11.233333,0.221271,1.428355,-0.014030
11.441667,0.225284,1.426587,-0.006065
11.650000,0.228797,1.425084,-0.004487
11.858333,0.237908,1.423157,-0.007677
12.066667,0.242172,1.422552,-0.012134
12.275000,0.240008,1.422832,-0.013851
12.483333,0.239275,1.423055,-0.010402
12.691667,0.238630,1.423010,-0.004737
12.900000,0.239176,1.423031,0.001715
13.108333,0.237490,1.422998,0.010712
13.316667,0.237394,1.422638,0.012795
13.525000,0.240752,1.421804,0.007489
13.733333,0.244032,1.422368,0.005098
13.941667,0.239171,1.423043,0.001134
14.150000,0.236096,1.423946,0.000301
14.358333,0.236344,1.423768,0.006246
14.566667,0.240133,1.422270,0.009625
14.775000,0.243014,1.421142,0.014698
14.983333,0.241245,1.420923,0.020280
15.191667,0.239825,1.421263,0.021585
15.400000,0.240923,1.420998,0.020553
15.608333,0.242770,1.421072,0.016952
15.816667,0.241303,1.421709,0.012250
16.025000,0.238946,1.422574,0.013885
16.233333,0.239025,1.422430,0.016530
16.441667,0.239712,1.421922,0.018708
16.650000,0.239330,1.422054,0.020750
16.858333,0.236699,1.422709,0.022190
17.066667,0.235513,1.422710,0.023207
17.275000,0.236819,1.423018,0.021879
17.483333,0.237467,1.423773,0.017535
17.691667,0.233177,1.425327,0.013746
17.900000,0.228528,1.426520,0.010709
18.108333,0.227853,1.427022,0.011167
18.316667,0.224613,1.428054,0.014835
18.525000,0.221689,1.428390,0.018838
18.733333,0.223491,1.427508,0.022726
18.941667,0.225673,1.427137,0.025758
19.150000,0.224661,1.427638,0.023340
19.358333,0.223666,1.428250,0.019500
19.566667,0.224469,1.428718,0.013097
19.775000,0.227620,1.427834,0.005493
19.983333,0.229161,1.427500,0.000033
20.191667,0.226615,1.428187,-0.002967
20.400000,0.220629,1.429953,-0.005470
20.608333,0.212507,1.432197,-0.007473
20.816667,0.202908,1.434692,-0.011048
21.025000,0.191477,1.437476,-0.016308
21.233333,0.177677,1.440399,-0.017588
21.441667,0.161065,1.442976,-0.015514
21.650000,0.143397,1.444938,-0.009829
21.858333,0.124915,1.446424,-0.004598
22.066667,0.109895,1.446969,-0.003465
22.275000,0.102670,1.447151,-0.004202
22.483333,0.100933,1.447126,-0.006426
22.691667,0.114569,1.446769,-0.004094
22.900000,0.136768,1.445059,0.002986
23.108333,0.158631,1.441698,0.009173
23.316667,0.187032,1.436054,0.017799
23.525000,0.215725,1.428116,0.024380
23.733333,0.236086,1.420496,0.025106
23.941667,0.243912,1.418353,0.025669
24.150000,0.228882,1.425546,0.020855
24.358333,0.186326,1.437539,0.012039
24.566667,0.138503,1.443986,0.015318
24.775000,0.109788,1.445378,0.020096
24.983333,0.110587,1.444460,0.027945
25.191667,0.134348,1.441618,0.031061
25.400000,0.160972,1.438479,0.035459
25.608333,0.177522,1.435472,0.042921
25.816667,0.179485,1.432832,0.045437
26.025000,0.177500,1.430864,0.050424
26.233333,0.175583,1.429841,0.060443
26.441667,0.171897,1.430731,0.064541
26.650000,0.165101,1.433800,0.057888
26.858333,0.158008,1.436498,0.046586
27.066667,0.155204,1.438402,0.039018
27.275000,0.151512,1.439997,0.040139
27.483333,0.149004,1.440743,0.044987
27.691667,0.152003,1.441434,0.037920
27.900000,0.155308,1.442680,0.025248
28.108333,0.150568,1.443971,0.014577
28.316667,0.146262,1.444164,0.014013
28.525000,0.146066,1.442973,0.020261
28.733333,0.153640,1.440723,0.028745
28.941667,0.156754,1.438872,0.038587
29.150000,0.154149,1.438509,0.044014
29.358333,0.154845,1.437952,0.045417
29.566667,0.156820,1.438156,0.045014
29.775000,0.155991,1.438969,0.042845
29.983333,0.157315,1.439147,0.042569
30.191667,0.161385,1.438520,0.043872
30.400000,0.158521,1.438461,0.039959
30.608333,0.155543,1.439012,0.041491
30.816667,0.147921,1.440237,0.038311
31.025000,0.145173,1.440928,0.032105
31.233333,0.147005,1.440630,0.031773
31.441667,0.151395,1.440413,0.032524
31.650000,0.152175,1.440520,0.030475
31.858333,0.149820,1.440045,0.028377
32.066667,0.155543,1.439388,0.029873
32.275000,0.162951,1.439015,0.032496
32.483333,0.162791,1.438955,0.032531
32.691667,0.163387,1.439079,0.030734
32.900000,0.162927,1.439441,0.029093
33.108333,0.160630,1.439541,0.029099
33.316667,0.160236,1.439563,0.030331
33.525000,0.160539,1.439424,0.030751
33.733333,0.159684,1.439461,0.030568
33.941667,0.155327,1.439551,0.029746
34.150000,0.150984,1.439848,0.028744
34.358333,0.141685,1.451793,0.031744
34.566667,0.125624,1.473399,0.038536
34.775000,0.077592,1.558576,0.047281
34.983333,0.039522,1.602221,0.061522
35.191667,0.026615,1.620291,0.075970
35.400000,0.027840,1.616210,0.085026
35.608333,0.023836,1.620517,0.080550
35.816667,0.067699,1.650838,0.069692
36.025000,0.123363,1.661937,0.067814
36.233333,0.156337,1.662938,0.064083
36.441667,0.164805,1.662889,0.059230
36.650000,0.157170,1.663407,0.059419
36.858333,0.147576,1.661063,0.063167
37.066667,0.144222,1.660068,0.065137
37.275000,0.131869,1.645211,0.068812
37.483333,0.081399,1.647744,0.071609
37.691667,0.021317,1.607174,0.063227
37.900000,0.037822,1.645908,0.047952
38.108333,0.022819,1.633199,0.040260
38.316667,0.019547,1.637034,0.032077
38.525000,0.004828,1.615908,0.032373
38.733333,-0.009948,1.598623,0.032953
38.941667,-0.023374,1.598496,0.032428
39.150000,-0.017216,1.602971,0.042721
39.358333,0.014867,1.618793,0.060658
39.566667,-0.012702,1.600381,0.068567
39.775000,-0.019443,1.598410,0.059145
39.983333,0.027014,1.638589,0.044858
40.191667,0.065786,1.646214,0.039616
40.400000,0.069665,1.642010,0.044783
40.608333,0.059329,1.640702,0.059836
40.816667,0.048696,1.640202,0.063079
41.025000,0.043100,1.640116,0.059933
41.233333,0.019459,1.572825,0.058129
41.441667,-0.003962,1.518711,0.050239
41.650000,0.007987,1.483570,0.044004
41.858333,0.020566,1.451341,0.043124
42.066667,0.013106,1.448190,0.042469
42.275000,0.007135,1.446049,0.045088
42.483333,-0.003292,1.443193,0.050151
42.691667,-0.016108,1.437878,0.056637
42.900000,-0.035492,1.429851,0.063278
43.108333,-0.063434,1.420931,0.065425
43.316667,-0.078415,1.416306,0.087314
43.525000,-0.076658,1.414745,0.090581
43.733333,-0.079570,1.414267,0.082749
43.941667,-0.080232,1.416142,0.074989
44.150000,-0.078038,1.416985,0.070716
44.358333,-0.082944,1.414903,0.070854
44.566667,-0.086629,1.412911,0.075071
44.775000,-0.078962,1.413800,0.080391
44.983333,-0.074343,1.412581,0.082019
45.191667,-0.078479,1.411102,0.083447
45.400000,-0.083477,1.410678,0.082543
45.608333,-0.083755,1.411142,0.083105
45.816667,-0.083461,1.411656,0.080990
46.025000,-0.084158,1.412150,0.078000
46.233333,-0.084453,1.411896,0.078432
46.441667,-0.085679,1.411222,0.078634
46.650000,-0.083776,1.411388,0.080304
46.858333,-0.081319,1.411580,0.079180
47.066667,-0.079198,1.412848,0.078108
47.275000,-0.082140,1.411795,0.076427
47.483333,-0.083968,1.412044,0.072983
47.691667,-0.080093,1.413310,0.070082
47.900000,-0.078210,1.413066,0.067874
48.108333,-0.079761,1.413376,0.065669
48.316667,-0.080086,1.412845,0.065516
48.525000,-0.079794,1.412738,0.066826
48.733333,-0.078982,1.412928,0.069022
48.941667,-0.080218,1.411751,0.070405
49.150000,-0.080622,1.411392,0.072038
49.358333,-0.079273,1.410546,0.075796
49.566667,-0.076150,1.409077,0.083543
49.775000,-0.073330,1.406515,0.092459
49.983333,-0.077328,1.403085,0.096438
50.191667,-0.085558,1.399156,0.099479
50.400000,-0.098792,1.394652,0.097012
50.608333,-0.102232,1.392237,0.096996
50.816667,-0.098220,1.390039,0.102293
51.025000,-0.092662,1.388189,0.103059
51.233333,-0.090422,1.389114,0.100772
51.441667,-0.101643,1.389503,0.092076
51.650000,-0.112631,1.386148,0.088433
51.858333,-0.116694,1.387292,0.083669
52.066667,-0.115409,1.387841,0.081742
52.275000,-0.112325,1.386842,0.079955
52.483333,-0.115903,1.382709,0.078835
52.691667,-0.095489,1.384164,0.078824
52.900000,-0.081116,1.385571,0.077724
53.108333,-0.075782,1.384975,0.077704
53.316667,-0.088839,1.381425,0.076273
53.525000,-0.116774,1.374204,0.069143
53.733333,-0.139065,1.374770,0.077205
53.941667,-0.150195,1.376854,0.076955
54.150000,-0.109040,1.384820,0.072092
54.358333,-0.057248,1.397140,0.062913
54.566667,0.025353,1.421586,0.042011
54.775000,0.105218,1.444741,0.023503
54.983333,0.111177,1.447881,0.018434
55.191667,0.091576,1.447459,0.016134
55.400000,0.086405,1.446898,0.013734
55.608333,0.085851,1.445386,0.026706
55.816667,0.096690,1.444214,0.046851
56.025000,0.083554,1.436288,0.079992
56.233333,0.073816,1.428847,0.107153
56.441667,0.093718,1.426583,0.121462
56.650000,0.097779,1.421823,0.128268
56.858333,0.090635,1.417810,0.136599
57.066667,0.090053,1.415133,0.143033
57.275000,0.098276,1.413813,0.147101
57.483333,0.099817,1.412185,0.149079
57.691667,0.096356,1.411175,0.149444
57.900000,0.093953,1.411104,0.145019
58.108333,0.092374,1.412376,0.138832
58.316667,0.085877,1.412855,0.136011
58.525000,0.075833,1.412939,0.137596
58.733333,0.068633,1.412437,0.139036
58.941667,0.071697,1.411509,0.136977
59.150000,0.071637,1.411265,0.140635
59.358333,0.070740,1.409478,0.148569
59.566667,0.071102,1.406581,0.154845
59.775000,0.071899,1.406872,0.156967
59.983333,0.068551,1.414370,0.153921
60.191667,0.068603,1.425547,0.131203
60.400000,0.079960,1.435268,0.101439
60.608333,0.099972,1.440243,0.085991
60.816667,0.120870,1.441226,0.079125
61.025000,0.147370,1.439528,0.081336
61.233333,0.159817,1.437263,0.086345
61.441667,0.152090,1.436873,0.087115
61.650000,0.150422,1.438289,0.084244
61.858333,0.148565,1.440368,0.077206
62.066667,0.151687,1.441747,0.070568
62.275000,0.147813,1.442824,0.065269
62.483333,0.138051,1.443702,0.064006
62.691667,0.135891,1.443662,0.063696
62.900000,0.132731,1.442917,0.065446
63.108333,0.131332,1.442087,0.067108
63.316667,0.138132,1.442107,0.066652
63.525000,0.141117,1.442984,0.065369
63.733333,0.128852,1.443784,0.064107
63.941667,0.116289,1.443667,0.064265
64.150000,0.115162,1.442410,0.067042
64.358333,0.125503,1.440158,0.070095
64.566667,0.134959,1.440049,0.069820
64.775000,0.132343,1.442262,0.068843
64.983333,0.125178,1.444429,0.065860
65.191667,0.123966,1.445084,0.059621
65.400000,0.131634,1.444747,0.057045
65.608333,0.138711,1.444350,0.058000
65.816667,0.136032,1.444188,0.060488
66.025000,0.128484,1.443906,0.063305
66.233333,0.124037,1.443003,0.067971
66.441667,0.124027,1.441566,0.071584
66.650000,0.127935,1.440375,0.073425
66.858333,0.128880,1.441237,0.070715
67.066667,0.125358,1.443684,0.066401
67.275000,0.121136,1.446052,0.061834
67.483333,0.115093,1.447474,0.055869
67.691667,0.112568,1.447573,0.053277
67.900000,0.116905,1.446639,0.055097
68.108333,0.125015,1.445575,0.057838
68.316667,0.128461,1.445407,0.060827
68.525000,0.123877,1.445824,0.061366
68.733333,0.118331,1.446032,0.059925
68.941667,0.117503,1.446129,0.061357
69.150000,0.120260,1.445801,0.063295
69.358333,0.121106,1.445329,0.063223
69.566667,0.118752,1.445018,0.065049
69.775000,0.117855,1.444923,0.065906
69.983333,0.117564,1.445019,0.065270
70.191667,0.113489,1.445266,0.064746
70.400000,0.110429,1.445624,0.063836
70.608333,0.108556,1.445961,0.063227
70.816667,0.108992,1.446063,0.061722
71.025000,0.110777,1.446083,0.060777
71.233333,0.111889,1.446184,0.060913
71.441667,0.111266,1.446244,0.060145
71.650000,0.110160,1.446331,0.059963
71.858333,0.110080,1.446242,0.061098
72.066667,0.110679,1.445882,0.061763
72.275000,0.110739,1.445616,0.062840
72.483333,0.110818,1.445586,0.063451
72.691667,0.111681,1.445464,0.064073
72.900000,0.111829,1.445495,0.063784
73.108333,0.112576,1.445512,0.063096
73.316667,0.113874,1.445336,0.062309
73.525000,0.116458,1.445127,0.065343
73.733333,0.114059,1.444861,0.066362
73.941667,0.111846,1.444486,0.066607
74.150000,0.110335,1.444073,0.068852
74.358333,0.108274,1.443597,0.070245
74.566667,0.107311,1.443229,0.070177
74.775000,0.107624,1.443301,0.070912
74.983333,0.107922,1.443460,0.069983
75.191667,0.107585,1.443867,0.067528
75.400000,0.108615,1.444507,0.066120
75.608333,0.109084,1.445061,0.064152
75.816667,0.106716,1.445674,0.061217
76.025000,0.106668,1.446245,0.058670
76.233333,0.108482,1.446749,0.057644
76.441667,0.109089,1.446832,0.057523
76.650000,0.110764,1.446202,0.058712
76.858333,0.113068,1.445415,0.062413
77.066667,0.115147,1.444785,0.065653
77.275000,0.114604,1.444448,0.066594
77.483333,0.110649,1.444629,0.067315
77.691667,0.108769,1.444931,0.066962
77.900000,0.109878,1.445266,0.064990
78.108333,0.108633,1.445650,0.063824
78.316667,0.108126,1.445955,0.062763
78.525000,0.110290,1.446336,0.061472
78.733333,0.111056,1.446587,0.059958
78.941667,0.111544,1.446747,0.058490
79.150000,0.111309,1.446725,0.059080
79.358333,0.110349,1.446468,0.060820
79.566667,0.109809,1.446063,0.062064
79.775000,0.108243,1.445752,0.063855
79.983333,0.107571,1.445601,0.064408
80.191667,0.108744,1.445393,0.066081
80.400000,0.109284,1.445107,0.067884
80.608333,0.109075,1.444793,0.068229
80.816667,0.108837,1.444529,0.069578
81.025000,0.108723,1.444326,0.071170
81.233333,0.108440,1.444079,0.071585
81.441667,0.109108,1.444020,0.071390
81.650000,0.109770,1.444145,0.071317
81.858333,0.109946,1.444349,0.070489
82.066667,0.109921,1.444603,0.068857
82.275000,0.109499,1.444854,0.068121
82.483333,0.110357,1.444810,0.067451
82.691667,0.115240,1.444632,0.068499
82.900000,0.117591,1.444434,0.069068
83.108333,0.119029,1.444217,0.069810
83.316667,0.120548,1.443639,0.071829
83.525000,0.118226,1.442788,0.073761
83.733333,0.114530,1.441884,0.075395
83.941667,0.114491,1.441050,0.077563
84.150000,0.114158,1.440373,0.079658
84.358333,0.114303,1.439963,0.081580
84.566667,0.113991,1.439648,0.082861
84.775000,0.114376,1.439276,0.083160
84.983333,0.119704,1.438433,0.084148
85.191667,0.126966,1.437779,0.085835
85.400000,0.133266,1.437161,0.088876
85.608333,0.137608,1.436478,0.089746
85.816667,0.139567,1.436141,0.091015
86.025000,0.136246,1.436366,0.091048
86.233333,0.133783,1.436057,0.093475
86.441667,0.130889,1.435532,0.094430
86.650000,0.126718,1.434636,0.092459
86.858333,0.123220,1.433269,0.096043
87.066667,0.120729,1.433327,0.098027
87.275000,0.120337,1.435749,0.091360
87.483333,0.122523,1.439031,0.083757
87.691667,0.127312,1.440116,0.083125
87.900000,0.130479,1.436734,0.093270
88.108333,0.132027,1.430371,0.100340
88.316667,0.129645,1.426934,0.104827
88.525000,0.128466,1.427795,0.109977
88.733333,0.126435,1.429267,0.108658
88.941667,0.126300,1.430333,0.105529
89.150000,0.128553,1.430717,0.100315
89.358333,0.133052,1.431969,0.097658
89.566667,0.134326,1.433911,0.095324
89.775000,0.134319,1.435137,0.091535
89.983333,0.137177,1.434833,0.091607
90.191667,0.138379,1.433995,0.092429
90.400000,0.137710,1.433728,0.094801
90.608333,0.135590,1.433666,0.093686
90.816667,0.136109,1.434102,0.092061
91.025000,0.137250,1.434783,0.092402
91.233333,0.137251,1.434350,0.092594
91.441667,0.137527,1.433710,0.095323
91.650000,0.136927,1.433022,0.095809
91.858333,0.137603,1.432643,0.099430
92.066667,0.137965,1.432762,0.097652
92.275000,0.136569,1.433709,0.095434
92.483333,0.127186,1.454283,0.094502
92.691667,0.095704,1.535594,0.100598
92.900000,0.101313,1.598059,0.112127
93.108333,0.145928,1.662156,0.132349
93.316667,0.208860,1.663874,0.129167
93.525000,0.217549,1.667741,0.112201
93.733333,0.203522,1.668643,0.101378
93.941667,0.184795,1.668591,0.102266
94.150000,0.184662,1.665758,0.112859
94.358333,0.197456,1.665563,0.114682
94.566667,0.198536,1.665500,0.108234
94.775000,0.180626,1.649164,0.097393
94.983333,0.122015,1.623809,0.068833
95.191667,0.073727,1.633999,0.039520
95.400000,0.043744,1.627237,0.030336
95.608333,0.022796,1.630862,0.004023
95.816667,0.002121,1.629823,-0.006174
96.025000,-0.030531,1.624129,-0.002606
96.233333,-0.052480,1.636007,0.000504
96.441667,-0.064848,1.649197,-0.037814
96.650000,-0.068486,1.662619,-0.051220
96.858333,-0.084042,1.649702,-0.042808
97.066667,-0.111444,1.617003,-0.014799
97.275000,-0.103736,1.620750,0.005882
97.483333,-0.053390,1.635448,0.029094
97.691667,-0.013344,1.644882,0.032882
97.900000,0.015386,1.621614,0.032794
98.108333,0.037731,1.611943,0.046669
98.316667,0.035760,1.619347,0.047353
98.525000,0.035619,1.635909,0.043028
98.733333,0.012793,1.642479,0.048519
98.941667,0.018019,1.625381,0.052189
99.150000,0.025987,1.605988,0.034221
99.358333,0.029088,1.611793,0.019768
99.566667,0.053655,1.623058,0.039368
99.775000,0.087402,1.628375,0.051335
99.983333,0.115100,1.620095,0.029493
100.191667,0.124386,1.620380,-0.016468
100.400000,0.105462,1.624173,-0.072462
100.608333,0.094453,1.632441,-0.110446
100.816667,0.109592,1.637047,-0.121354
101.025000,0.135124,1.636163,-0.125736
101.233333,0.111763,1.635718,-0.134481
101.441667,0.078820,1.626225,-0.143485
101.650000,0.074238,1.620398,-0.142511
101.858333,0.076704,1.618932,-0.156341
102.066667,0.092100,1.639008,-0.186735
102.275000,0.106304,1.639942,-0.200861
102.483333,0.106052,1.640479,-0.219570
102.691667,0.089513,1.638091,-0.225272
102.900000,0.083617,1.623348,-0.227703
103.108333,0.075031,1.624659,-0.236211
103.316667,0.049775,1.636257,-0.252458
103.525000,0.032203,1.668708,-0.268520
103.733333,0.033479,1.666452,-0.274225
103.941667,0.019261,1.651257,-0.271507
104.150000,0.019961,1.628532,-0.274560
104.358333,0.045284,1.592852,-0.301016
104.566667,0.055057,1.595441,-0.313445
104.775000,0.072162,1.620312,-0.310557
104.983333,0.062486,1.644785,-0.301058
105.191667,0.025015,1.675745,-0.281487
105.400000,0.013393,1.669234,-0.251994
105.608333,-0.002058,1.658880,-0.240636
105.816667,0.000318,1.652261,-0.255756
106.025000,0.031616,1.654754,-0.264108
106.233333,0.064357,1.666089,-0.263936
106.441667,0.089337,1.666019,-0.268390
106.650000,0.086174,1.668963,-0.258232
106.858333,0.077002,1.658121,-0.238828
107.066667,0.073695,1.657305,-0.223468
107.275000,0.108149,1.650720,-0.231702
107.483333,0.155487,1.638898,-0.255795
107.691667,0.184612,1.650450,-0.264221
107.900000,0.181909,1.665688,-0.240576
108.108333,0.138111,1.667179,-0.203734
108.316667,0.157747,1.651545,-0.184713
108.525000,0.217968,1.639709,-0.195920
108.733333,0.248259,1.634404,-0.216207
108.941667,0.243365,1.617898,-0.251624
109.150000,0.208642,1.595516,-0.292913
109.358333,0.153836,1.596558,-0.319180
109.566667,0.115790,1.637512,-0.308569
109.775000,0.071313,1.668712,-0.281481
109.983333,0.057734,1.682116,-0.248358
110.191667,0.055792,1.672044,-0.237149
110.400000,0.074956,1.645383,-0.258652
110.608333,0.093637,1.631549,-0.293401
110.816667,0.099615,1.640793,-0.298896
111.025000,0.094699,1.661083,-0.277839
111.233333,0.091766,1.667513,-0.257184
111.441667,0.058984,1.682715,-0.204569
111.650000,0.036557,1.680214,-0.165852
111.858333,0.020915,1.663745,-0.195020
112.066667,0.006160,1.628623,-0.230688
112.275000,-0.014413,1.620300,-0.251054
112.483333,-0.038091,1.634968,-0.236645
112.691667,-0.040912,1.657609,-0.183724
112.900000,-0.023715,1.674280,-0.144473
113.108333,0.001849,1.679521,-0.124845
113.316667,0.012205,1.674938,-0.146291
113.525000,-0.003595,1.661166,-0.209539
113.733333,-0.015477,1.637341,-0.272164
113.941667,-0.019522,1.626465,-0.278394
114.150000,-0.020660,1.641592,-0.249924
114.358333,-0.028056,1.660837,-0.211182
114.566667,-0.015534,1.676119,-0.140591
114.775000,-0.000070,1.684524,-0.089285
114.983333,-0.008295,1.673375,-0.059009
115.191667,-0.045057,1.645639,-0.026159
115.400000,-0.075108,1.631077,0.012936
115.608333,-0.086595,1.631498,0.014528
115.816667,-0.060680,1.627869,-0.002809
116.025000,-0.061422,1.633951,-0.022034
116.233333,-0.090563,1.636255,-0.044458
116.441667,-0.091822,1.652615,-0.085958
116.650000,-0.095344,1.654834,-0.105008
116.858333,-0.102271,1.630841,-0.108110
117.066667,-0.116026,1.616197,-0.102863
117.275000,-0.138541,1.623367,-0.113822
117.483333,-0.149937,1.655909,-0.135369
117.691667,-0.154003,1.684358,-0.163839
117.900000,-0.152456,1.678886,-0.171931
118.108333,-0.181750,1.647788,-0.173157
118.316667,-0.203008,1.614856,-0.157646
118.525000,-0.190997,1.610970,-0.144932
118.733333,-0.200834,1.583748,-0.149083
118.941667,-0.313395,1.542601,-0.164296
119.150000,-0.378807,1.492671,-0.230843
119.358333,-0.378574,1.478097,-0.226419
119.566667,-0.370643,1.478234,-0.226566
119.775000,-0.370091,1.475181,-0.234277
119.983333,-0.374894,1.471176,-0.234558
120.191667,-0.378295,1.473428,-0.230021
120.400000,-0.378578,1.474309,-0.226730
120.608333,-0.383268,1.469864,-0.225433
120.816667,-0.387011,1.466837,-0.229914
121.025000,-0.387109,1.465683,-0.233699
121.233333,-0.386822,1.463881,-0.234248
121.441667,-0.387028,1.463522,-0.234004
121.650000,-0.386980,1.463809,-0.234058
121.858333,-0.387932,1.462149,-0.233897
122.066667,-0.390070,1.461279,-0.233975
122.275000,-0.392812,1.460334,-0.233472
122.483333,-0.394257,1.459411,-0.233788
122.691667,-0.394036,1.458606,-0.235492
122.900000,-0.393183,1.456332,-0.237732
123.108333,-0.391711,1.453743,-0.241912
123.316667,-0.383458,1.454468,-0.249030
123.525000,-0.371056,1.452131,-0.263507
123.733333,-0.365822,1.440357,-0.283466
123.941667,-0.363809,1.426645,-0.304509
124.150000,-0.360322,1.426031,-0.311854
124.358333,-0.358117,1.437313,-0.309541
124.566667,-0.359774,1.440147,-0.310794
124.775000,-0.360012,1.429176,-0.315885
124.983333,-0.357979,1.417165,-0.324250
125.191667,-0.358774,1.406229,-0.332955
125.400000,-0.363502,1.397974,-0.335194
125.608333,-0.367105,1.391920,-0.338427
125.816667,-0.369220,1.378029,-0.345281
126.025000,-0.376155,1.363697,-0.348481
126.233333,-0.375903,1.361100,-0.359861
126.441667,-0.385187,1.345390,-0.361952
126.650000,-0.399514,1.339060,-0.359447
126.858333,-0.451698,1.355806,-0.342341
127.066667,-0.522270,1.388477,-0.315338
127.275000,-0.569771,1.399797,-0.295654
127.483333,-0.589967,1.402941,-0.280805
127.691667,-0.615905,1.415754,-0.228362
127.900000,-0.642129,1.427654,-0.205108
128.108333,-0.665000,1.438549,-0.150437
128.316667,-0.688779,1.454002,-0.083573
128.525000,-0.687925,1.465696,-0.082435
128.733333,-0.685032,1.460963,-0.101648
128.941667,-0.691247,1.439097,-0.126726
129.150000,-0.704824,1.398910,-0.176775
129.358333,-0.705379,1.373755,-0.216521
129.566667,-0.687818,1.385059,-0.237802
129.775000,-0.679156,1.401722,-0.241122
129.983333,-0.675393,1.406664,-0.240690
130.191667,-0.679761,1.397732,-0.243405
130.400000,-0.680984,1.396771,-0.254814
130.608333,-0.680973,1.402267,-0.265537
130.816667,-0.686003,1.395347,-0.264735
131.025000,-0.687605,1.391393,-0.262113
131.233333,-0.686914,1.385282,-0.264935
131.441667,-0.686555,1.384242,-0.262862
131.650000,-0.687002,1.389044,-0.265419
131.858333,-0.688242,1.389390,-0.258989
132.066667,-0.701610,1.401040,-0.246554
132.275000,-0.714427,1.421178,-0.238849
132.483333,-0.704847,1.459385,-0.201293
132.691667,-0.671838,1.501090,-0.135197
132.900000,-0.599638,1.481063,-0.016086
133.108333,-0.604703,1.477381,0.015311
133.316667,-0.605567,1.484692,0.000493
133.525000,-0.609670,1.477431,-0.015034
133.733333,-0.608809,1.479687,-0.021174
133.941667,-0.607824,1.478031,-0.018376
134.150000,-0.607257,1.481510,-0.013358
134.358333,-0.606057,1.482651,-0.011350
134.566667,-0.599525,1.493801,-0.020399
134.775000,-0.603139,1.487570,-0.020673
134.983333,-0.602604,1.491598,-0.015520
135.191667,-0.595232,1.498602,-0.008178
135.400000,-0.599819,1.495704,0.003926
135.608333,-0.609235,1.484650,0.010238
135.816667,-0.619470,1.473681,0.015750
136.025000,-0.621357,1.478189,0.013784
136.233333,-0.614690,1.487545,0.007470
136.441667,-0.607894,1.494009,0.008520
136.650000,-0.605903,1.489381,0.007509
136.858333,-0.609904,1.484302,0.004655
137.066667,-0.614403,1.478954,0.008062
137.275000,-0.622371,1.467465,0.015848
137.483333,-0.621826,1.474943,0.013653
137.691667,-0.621342,1.471406,0.007240
137.900000,-0.618971,1.479859,0.007492
138.108333,-0.619485,1.478065,0.002780
138.316667,-0.624396,1.478100,-0.007122
138.525000,-0.624434,1.475517,-0.015588
138.733333,-0.629272,1.466081,-0.025114
138.941667,-0.625979,1.467743,-0.024468
139.150000,-0.625279,1.467451,-0.023068
139.358333,-0.624678,1.467984,-0.017606
139.566667,-0.626654,1.467257,-0.011491
139.775000,-0.628615,1.466264,-0.010694
139.983333,-0.629473,1.465576,-0.015011
140.191667,-0.629134,1.465356,-0.019708
140.400000,-0.629133,1.465314,-0.019003
140.608333,-0.629418,1.465303,-0.017633
140.816667,-0.629747,1.465674,-0.020927
141.025000,-0.629762,1.464563,-0.021628
141.233333,-0.630237,1.463652,-0.024471
141.441667,-0.629809,1.464038,-0.028588
141.650000,-0.629221,1.463257,-0.030343
141.858333,-0.629722,1.462245,-0.032799
142.066667,-0.631160,1.461191,-0.035376
142.275000,-0.631346,1.462263,-0.036848
142.483333,-0.632119,1.461240,-0.038371
142.691667,-0.632505,1.460893,-0.037873
142.900000,-0.631199,1.460652,-0.038519
143.108333,-0.629819,1.460677,-0.041275
143.316667,-0.631185,1.459417,-0.043885
143.525000,-0.632806,1.459125,-0.045694
143.733333,-0.633551,1.458724,-0.046565
143.941667,-0.632600,1.459610,-0.045359
144.150000,-0.631727,1.459252,-0.043360
144.358333,-0.631299,1.458897,-0.041771
144.566667,-0.631241,1.458431,-0.040951
144.775000,-0.632279,1.458290,-0.042502
144.983333,-0.633262,1.458039,-0.045518
145.191667,-0.632737,1.457965,-0.048399
145.400000,-0.632925,1.457881,-0.049760
145.608333,-0.630475,1.463120,-0.044901
145.816667,-0.626604,1.472212,-0.042039
146.025000,-0.614825,1.479018,-0.023134
146.233333,-0.597502,1.497402,0.008705
146.441667,-0.583229,1.487391,0.029623
146.650000,-0.519883,1.486774,0.041379
146.858333,-0.443947,1.485838,0.053846
147.066667,-0.435359,1.490988,0.062282
147.275000,-0.457663,1.489328,0.059307
147.483333,-0.473935,1.486452,0.050038
147.691667,-0.483126,1.480937,0.046209
147.900000,-0.463086,1.486231,0.057879
148.108333,-0.376092,1.489872,0.077669
148.316667,-0.272556,1.476348,0.090845
148.525000,-0.191333,1.466143,0.097242


==> csv/contraction_50.csv <==
0.191667,-0.027687,1.415494,0.092776
0.400000,-0.025659,1.415776,0.095298
0.608333,-0.026234,1.415463,0.095001
0.816667,-0.027699,1.415444,0.093752
1.025000,-0.025376,1.415337,0.095313
1.233333,-0.021753,1.416896,0.094704
1.441667,-0.027136,1.418039,0.092034
1.650000,-0.041489,1.416281,0.079361
1.858333,-0.057838,1.414689,0.074506
2.066667,-0.070370,1.412408,0.076300
2.275000,-0.059238,1.411731,0.070856
2.483333,-0.048461,1.412438,0.064709
2.691667,-0.046091,1.411285,0.062352
2.900000,-0.047324,1.410292,0.063491
3.108333,-0.048471,1.409599,0.066988
3.316667,-0.052756,1.408146,0.070118
3.525000,-0.053911,1.405564,0.072795
3.733333,-0.042531,1.402767,0.077954
3.941667,-0.026405,1.401239,0.087745
4.150000,-0.020760,1.399754,0.095355
4.358333,-0.024855,1.398966,0.097798
4.566667,-0.030202,1.399757,0.094858
4.775000,0.014693,1.413815,0.087430
4.983333,0.050712,1.421331,0.084678
5.191667,0.037758,1.417149,0.091216
5.400000,0.018223,1.411872,0.105623
5.608333,0.008598,1.404444,0.121627
5.816667,0.010618,1.394442,0.137475
6.025000,0.021808,1.394358,0.140537
6.233333,0.020333,1.399513,0.140926
6.441667,0.005960,1.405715,0.131398
6.650000,0.004598,1.411317,0.110733
6.858333,0.014346,1.416396,0.094487
7.066667,0.005551,1.421734,0.084113
7.275000,-0.017035,1.422905,0.074564
7.483333,-0.017937,1.427367,0.069962
7.691667,0.007624,1.435889,0.067198
7.900000,0.049908,1.438812,0.076535
8.108333,0.089144,1.439947,0.076799
8.316667,0.114056,1.439519,0.082788
8.525000,0.122329,1.438554,0.083333
8.733333,0.124552,1.439367,0.082115
8.941667,0.126323,1.439864,0.079188
9.150000,0.126552,1.440186,0.077673
9.358333,0.125224,1.439226,0.081671
9.566667,0.120189,1.437873,0.086115
9.775000,0.112714,1.436801,0.094090
9.983333,0.107684,1.437078,0.091238
10.191667,0.112838,1.439423,0.085887
10.400000,0.116750,1.441099,0.078058
10.608333,0.112761,1.441586,0.073132
10.816667,0.108000,1.441327,0.073485
11.025000,0.104469,1.441576,0.077151
11.233333,0.098580,1.441274,0.076635
11.441667,0.085478,1.440365,0.077749
11.650000,0.054272,1.437597,0.082245
11.858333,0.026951,1.436279,0.083434
12.066667,0.025320,1.439496,0.082804
12.275000,0.065872,1.441538,0.080385
12.483333,0.120594,1.437387,0.080780
12.691667,0.146612,1.434070,0.087131
12.900000,0.126921,1.434193,0.095277
13.108333,0.073116,1.433497,0.100467
13.316667,0.034931,1.433661,0.101156
13.525000,0.034942,1.437580,0.102235
13.733333,0.074743,1.440124,0.092694
13.941667,0.125561,1.439005,0.079798
14.150000,0.158223,1.437705,0.071764
14.358333,0.157511,1.439706,0.066070
14.566667,0.117211,1.443789,0.064106
14.775000,0.063012,1.443091,0.063300
14.983333,0.027372,1.441034,0.062778
15.191667,0.032209,1.444304,0.061492
15.400000,0.077490,1.446320,0.057848
15.608333,0.133485,1.442738,0.058424
15.816667,0.163070,1.439200,0.065176
16.025000,0.149421,1.440369,0.071351
16.233333,0.094106,1.441554,0.075415
16.441667,0.030597,1.435951,0.080540
16.650000,-0.002505,1.434004,0.084437
16.858333,0.023787,1.437513,0.090357
17.066667,0.090886,1.436166,0.091581
17.275000,0.147602,1.429311,0.098833
17.483333,0.166505,1.427168,0.105563
17.691667,0.143524,1.433666,0.100435
17.900000,0.101335,1.440153,0.089238
18.108333,0.058207,1.440554,0.079244
18.316667,0.016780,1.437520,0.073724
18.525000,-0.007946,1.436206,0.072289
18.733333,0.009314,1.441411,0.067416
18.941667,0.069313,1.444568,0.065108
19.150000,0.134342,1.439938,0.070836
19.358333,0.176091,1.432966,0.078925
19.566667,0.179703,1.431501,0.086316
19.775000,0.150701,1.435289,0.091434
19.983333,0.118490,1.438431,0.089476
20.191667,0.102288,1.439986,0.086453
20.400000,0.100142,1.440754,0.084431
20.608333,0.100133,1.440967,0.083023
20.816667,0.100416,1.440825,0.082897
21.025000,0.101751,1.440680,0.084662
21.233333,0.099838,1.440923,0.082555
21.441667,0.099236,1.441834,0.080081
21.650000,0.099204,1.442757,0.077320
21.858333,0.096822,1.443560,0.072404
22.066667,0.093794,1.444744,0.067553
22.275000,0.092842,1.445958,0.061948
22.483333,0.092746,1.446531,0.057657
22.691667,0.092030,1.446220,0.058646
22.900000,0.091413,1.445920,0.060580
23.108333,0.090992,1.445535,0.063413
23.316667,0.090436,1.444713,0.066688
23.525000,0.089135,1.444292,0.068130
23.733333,0.088833,1.444038,0.070853
23.941667,0.088300,1.444239,0.069054
24.150000,0.088150,1.444666,0.066999
24.358333,0.087560,1.444602,0.067105
24.566667,0.086252,1.444334,0.067556
24.775000,0.085197,1.443672,0.071466
24.983333,0.082503,1.442646,0.074718
25.191667,0.081089,1.441792,0.078965
25.400000,0.081524,1.441040,0.081491
25.608333,0.081575,1.441187,0.080821
25.816667,0.081551,1.441570,0.080472
26.025000,0.079452,1.441743,0.078041
26.233333,0.077314,1.441742,0.078001
26.441667,0.077883,1.441907,0.077609
26.650000,0.081888,1.441744,0.079267
26.858333,0.084273,1.441137,0.080768
27.066667,0.081908,1.440333,0.085189
27.275000,0.076415,1.438640,0.090397
27.483333,0.070163,1.436008,0.096719
27.691667,0.066909,1.434714,0.100520
27.900000,0.071703,1.435145,0.103412
28.108333,0.081803,1.435471,0.101910
28.316667,0.087527,1.435474,0.101051
28.525000,0.087263,1.435454,0.101814
28.733333,0.086264,1.435652,0.100830
28.941667,0.086014,1.436731,0.097930
29.150000,0.087159,1.437642,0.096402
29.358333,0.090832,1.437470,0.094386
29.566667,0.092424,1.436723,0.096248
29.775000,0.091543,1.436263,0.099463
29.983333,0.088661,1.436254,0.098940
30.191667,0.088956,1.437814,0.094953
30.400000,0.094233,1.439286,0.089531
30.608333,0.096108,1.440164,0.085693
30.816667,0.097256,1.440543,0.084014
31.025000,0.102939,1.440512,0.084155
31.233333,0.105733,1.440368,0.083797
31.441667,0.103672,1.440010,0.086454
31.650000,0.102838,1.439641,0.086706
31.858333,0.102668,1.439848,0.086245
32.066667,0.103756,1.441093,0.082993
32.275000,0.105730,1.442317,0.077289
32.483333,0.105870,1.442750,0.073414
32.691667,0.104976,1.442341,0.074954
32.900000,0.105770,1.442083,0.077514
33.108333,0.108299,1.441721,0.078800
33.316667,0.110142,1.441594,0.077879
33.525000,0.110998,1.441882,0.077714
33.733333,0.110295,1.442103,0.075714
33.941667,0.109873,1.442499,0.074222
34.150000,0.109563,1.442917,0.072732
34.358333,0.110749,1.443418,0.070883
34.566667,0.114242,1.444065,0.067632
34.775000,0.120254,1.444861,0.062181
34.983333,0.123173,1.445371,0.057990
35.191667,0.115167,1.445653,0.059562
35.400000,0.107431,1.445698,0.060676
35.608333,0.103611,1.445345,0.062617
35.816667,0.098052,1.444760,0.064949
36.025000,0.093842,1.443958,0.069644
36.233333,0.093940,1.442918,0.072272
36.441667,0.093691,1.442563,0.073583
36.650000,0.089530,1.442318,0.078128
36.858333,0.086663,1.441691,0.081275
37.066667,0.086765,1.440817,0.084253
37.275000,0.083880,1.440150,0.083986
37.483333,0.078453,1.440589,0.083846
37.691667,0.078173,1.441455,0.082642
37.900000,0.083239,1.441582,0.080474
38.108333,0.086885,1.440883,0.077473
38.316667,0.083134,1.440180,0.083330
38.525000,0.068457,1.438973,0.085323
38.733333,0.057002,1.438647,0.083802
38.941667,0.063389,1.440042,0.085293
39.150000,0.082831,1.439893,0.091226
39.358333,0.094856,1.438020,0.090308
39.566667,0.093701,1.436808,0.092849
39.775000,0.090285,1.436677,0.098360
39.983333,0.091652,1.437442,0.098637
40.191667,0.092911,1.437699,0.094208
40.400000,0.088688,1.437428,0.091849
40.608333,0.079752,1.437261,0.092187
40.816667,0.076704,1.437261,0.094760
41.025000,0.080114,1.436841,0.093350
41.233333,0.080351,1.436597,0.094651
41.441667,0.079850,1.436843,0.096384
41.650000,0.083788,1.437472,0.097069
41.858333,0.090792,1.438270,0.093518
42.066667,0.095102,1.439461,0.087190
42.275000,0.095376,1.440900,0.081751
42.483333,0.095530,1.441493,0.081172
42.691667,0.092121,1.441308,0.076581
42.900000,0.085161,1.440882,0.080005
43.108333,0.076101,1.440883,0.080375
43.316667,0.076556,1.441888,0.080703
43.525000,0.088453,1.442949,0.081484
43.733333,0.097299,1.443488,0.077231
43.941667,0.096305,1.443833,0.067692
44.150000,0.090844,1.443643,0.062523
44.358333,0.081386,1.444129,0.063613
44.566667,0.080534,1.445076,0.069607
44.775000,0.093365,1.445219,0.070151
44.983333,0.118259,1.443398,0.068604
45.191667,0.138825,1.439597,0.074070
45.400000,0.140176,1.436006,0.088289
45.608333,0.141308,1.434464,0.096859
45.816667,0.149086,1.436002,0.094585
46.025000,0.155416,1.438427,0.083907
46.233333,0.160252,1.439206,0.070196
46.441667,0.160986,1.438657,0.065170
46.650000,0.160865,1.437344,0.072690
46.858333,0.162866,1.435841,0.078597
47.066667,0.165250,1.435353,0.081786
47.275000,0.162970,1.436771,0.077236
47.483333,0.158477,1.438648,0.072340
47.691667,0.159608,1.438653,0.069972
47.900000,0.168197,1.436114,0.071985
48.108333,0.181591,1.431912,0.078080
48.316667,0.190105,1.429492,0.083671
48.525000,0.187870,1.430017,0.084262
48.733333,0.185956,1.431298,0.080153
48.941667,0.194641,1.429846,0.078884
49.150000,0.199051,1.427516,0.076835
49.358333,0.193396,1.428049,0.076696
49.566667,0.188230,1.429234,0.079488
49.775000,0.189879,1.429822,0.079543
49.983333,0.194996,1.428991,0.082368
50.191667,0.191932,1.427701,0.085146
50.400000,0.193035,1.426068,0.090274
50.608333,0.197302,1.424715,0.093791
50.816667,0.194320,1.425601,0.094130
51.025000,0.184349,1.428179,0.092279
51.233333,0.172032,1.432979,0.087754
51.441667,0.149477,1.439031,0.078428
51.650000,0.120187,1.444139,0.064330
51.858333,0.101262,1.447089,0.053906
52.066667,0.087015,1.448012,0.054276
52.275000,0.088874,1.446937,0.059560
52.483333,0.091536,1.444504,0.066573
52.691667,0.083741,1.442240,0.071274
52.900000,0.081618,1.440149,0.078060
53.108333,0.081727,1.438718,0.086650
53.316667,0.089083,1.437547,0.092644
53.525000,0.093244,1.436052,0.095049
53.733333,0.086967,1.436009,0.094609
53.941667,0.082070,1.437171,0.095190
54.150000,0.084276,1.437045,0.099792
54.358333,0.084695,1.436321,0.094814
54.566667,0.085997,1.435260,0.097392
54.775000,0.089752,1.434174,0.102229
54.983333,0.087713,1.433097,0.103932
55.191667,0.086500,1.431645,0.110073
55.400000,0.084969,1.429790,0.114121
55.608333,0.085024,1.429515,0.116533
55.816667,0.086557,1.431241,0.111591
56.025000,0.087304,1.433735,0.103650
56.233333,0.088877,1.434553,0.105764
56.441667,0.085318,1.432295,0.111936
56.650000,0.079501,1.426274,0.119039
56.858333,0.077449,1.420971,0.132517
57.066667,0.074267,1.416860,0.141150
57.275000,0.076597,1.417388,0.144582
57.483333,0.076477,1.421435,0.140067
57.691667,0.076607,1.424115,0.128898
57.900000,0.086198,1.427674,0.122873
58.108333,0.086020,1.431799,0.114325
58.316667,0.086104,1.433313,0.110397
58.525000,0.083878,1.433161,0.105558
58.733333,0.085839,1.432776,0.107025
58.941667,0.086709,1.432780,0.104886
59.150000,0.086540,1.433940,0.104793
59.358333,0.084936,1.434433,0.104364
59.566667,0.084159,1.433257,0.104159
59.775000,0.084920,1.431769,0.110213
59.983333,0.083959,1.432873,0.114759
60.191667,0.059515,1.491970,0.124066
60.400000,0.040599,1.572190,0.135167
60.608333,0.072965,1.639360,0.143452
60.816667,0.138422,1.661663,0.142736
61.025000,0.166841,1.663159,0.138283
61.233333,0.152925,1.665088,0.136289
61.441667,0.146033,1.665333,0.132797
61.650000,0.146783,1.665201,0.133649
61.858333,0.150645,1.672531,0.124223
62.066667,0.105481,1.609775,0.112459
62.275000,0.048689,1.622936,0.059136
62.483333,0.001487,1.634321,0.033477
62.691667,-0.042229,1.630226,0.018762
62.900000,-0.032782,1.653939,-0.012807
63.108333,-0.035813,1.667951,-0.052969
63.316667,-0.089601,1.644239,-0.043158
63.525000,-0.136473,1.635294,-0.029089
63.733333,-0.125554,1.662329,-0.036482
63.941667,-0.108547,1.684809,-0.082134
64.150000,-0.117471,1.682374,-0.075671
64.358333,-0.150597,1.647749,-0.053731
64.566667,-0.177008,1.630647,-0.028743
64.775000,-0.193132,1.661517,-0.035361
64.983333,-0.199913,1.679613,-0.064302
65.191667,-0.200397,1.691226,-0.079138
65.400000,-0.213131,1.695586,-0.061504
65.608333,-0.226529,1.691402,-0.039339
65.816667,-0.210203,1.692952,-0.027640
66.025000,-0.161028,1.711390,-0.017112
66.233333,-0.118291,1.719520,-0.018468
66.441667,-0.082151,1.658079,-0.012061
66.650000,-0.035686,1.643789,-0.027106
66.858333,-0.005491,1.670301,-0.005844
67.066667,0.046702,1.675592,0.022905
67.275000,0.105051,1.643485,0.005305
67.483333,0.154888,1.631009,-0.030206
67.691667,0.173411,1.627424,-0.061634
67.900000,0.223743,1.629809,-0.073383
68.108333,0.256587,1.625073,-0.080546
68.316667,0.245153,1.630056,-0.119799
68.525000,0.205832,1.646945,-0.175141
68.733333,0.151075,1.658797,-0.227261
68.941667,0.120886,1.664030,-0.258149
69.150000,0.126126,1.663115,-0.290238
69.358333,0.108347,1.665702,-0.293467
69.566667,0.094740,1.672129,-0.273473
69.775000,0.110020,1.679588,-0.268906
69.983333,0.160860,1.662848,-0.285815
70.191667,0.178693,1.662107,-0.308590
70.400000,0.141099,1.663778,-0.298920
70.608333,0.106153,1.660978,-0.280583
70.816667,0.100496,1.660746,-0.284982
71.025000,0.118688,1.653241,-0.312836
71.233333,0.127152,1.638659,-0.343099
71.441667,0.083991,1.647192,-0.369868
71.650000,-0.001656,1.679505,-0.375299
71.858333,-0.067896,1.727436,-0.343629
72.066667,-0.111378,1.748937,-0.277449
72.275000,-0.141099,1.724488,-0.209669
72.483333,-0.206415,1.680581,-0.204081
72.691667,-0.259359,1.636695,-0.195892
72.900000,-0.263237,1.644533,-0.162953
73.108333,-0.222749,1.686415,-0.106704
73.316667,-0.138111,1.716733,-0.072282
73.525000,-0.064297,1.692395,-0.038981
73.733333,-0.038946,1.645654,0.018811
73.941667,-0.010738,1.604430,0.067347
74.150000,0.000889,1.619291,0.119606
74.358333,0.014964,1.645821,0.120890
74.566667,0.000893,1.647891,0.081591
74.775000,-0.011467,1.618912,0.026322
74.983333,0.006050,1.622909,-0.010365
75.191667,0.064494,1.630062,0.026662
75.400000,0.143968,1.630709,0.059441
75.608333,0.225169,1.618430,0.040515
75.816667,0.254955,1.628906,-0.032807
76.025000,0.207038,1.629702,-0.126665
76.233333,0.162585,1.642448,-0.204378
76.441667,0.136968,1.648110,-0.261256
76.650000,0.091487,1.654835,-0.279021
76.858333,0.058356,1.664297,-0.249588
77.066667,0.042519,1.662706,-0.242330
77.275000,0.038740,1.648572,-0.259570
77.483333,0.028392,1.622116,-0.265817
77.691667,0.029788,1.630242,-0.260388
77.900000,0.046243,1.666564,-0.234461
78.108333,0.100866,1.693998,-0.207615
78.316667,0.135961,1.685217,-0.203373
78.525000,0.158382,1.651954,-0.262001
78.733333,0.187384,1.613659,-0.362365
78.941667,0.190287,1.608433,-0.424170
79.150000,0.162442,1.593949,-0.426852
79.358333,0.133966,1.642571,-0.373654
79.566667,0.142966,1.689197,-0.306874
79.775000,0.144255,1.721041,-0.235119
79.983333,0.126040,1.724346,-0.233852
80.191667,0.110666,1.692128,-0.256741
80.400000,0.118235,1.659887,-0.253316
80.608333,0.143879,1.673397,-0.234872
80.816667,0.154042,1.703948,-0.238985
81.025000,0.162991,1.729363,-0.277963
81.233333,0.156545,1.712748,-0.342548
81.441667,0.167373,1.690538,-0.361972
81.650000,0.204146,1.691011,-0.335209
81.858333,0.245265,1.725486,-0.304716
82.066667,0.295028,1.759778,-0.316770
82.275000,0.292425,1.777534,-0.386345
82.483333,0.291000,1.754879,-0.444748
82.691667,0.292315,1.720173,-0.456380
82.900000,0.314157,1.742354,-0.442425
83.108333,0.373809,1.786923,-0.419404
83.316667,0.436460,1.743389,-0.381655
83.525000,0.525857,1.723955,-0.341393
83.733333,0.592054,1.651553,-0.401505
83.941667,0.577937,1.566267,-0.461694
84.150000,0.581897,1.520200,-0.493151
84.358333,0.578525,1.509521,-0.512348
84.566667,0.566442,1.519617,-0.521010
84.775000,0.565703,1.524934,-0.524694
84.983333,0.569657,1.515135,-0.527005
85.191667,0.567616,1.498754,-0.535590
85.400000,0.563288,1.472833,-0.548971
85.608333,0.568209,1.439547,-0.567005
85.816667,0.569620,1.397456,-0.585508
86.025000,0.586149,1.350029,-0.597916
86.233333,0.589036,1.316929,-0.608824
86.441667,0.589650,1.291721,-0.617623
86.650000,0.581730,1.284519,-0.629494
86.858333,0.570925,1.286808,-0.635798
87.066667,0.565528,1.289374,-0.640749
87.275000,0.558895,1.286545,-0.646005
87.483333,0.554194,1.284373,-0.652204
87.691667,0.548787,1.291821,-0.656892
87.900000,0.545277,1.303470,-0.658789
88.108333,0.538390,1.318616,-0.668593
88.316667,0.522268,1.341234,-0.672206
88.525000,0.512578,1.356986,-0.669531
88.733333,0.518650,1.352724,-0.666858
88.941667,0.523105,1.333493,-0.675036
89.150000,0.520198,1.319796,-0.681281
89.358333,0.517629,1.312157,-0.678346
89.566667,0.509077,1.311637,-0.685384
89.775000,0.505537,1.300523,-0.685259
89.983333,0.503871,1.288188,-0.687520
90.191667,0.500266,1.268639,-0.696852
90.400000,0.496564,1.247844,-0.700207
90.608333,0.494028,1.234563,-0.695212
90.816667,0.491673,1.234910,-0.696089
91.025000,0.492225,1.237470,-0.697030
91.233333,0.492137,1.225837,-0.699168
91.441667,0.489413,1.194922,-0.708179
91.650000,0.488775,1.168160,-0.714500
91.858333,0.489432,1.160795,-0.713028
92.066667,0.489319,1.162707,-0.710288
92.275000,0.487120,1.155739,-0.710981
92.483333,0.480485,1.135048,-0.720189
92.691667,0.482712,1.115539,-0.724600
92.900000,0.487741,1.114598,-0.727587
93.108333,0.490726,1.119741,-0.737199
93.316667,0.497023,1.115743,-0.758606
93.525000,0.485262,1.088415,-0.793197
93.733333,0.479206,1.033476,-0.833999
93.941667,0.484895,0.988501,-0.883515
94.150000,0.506411,0.929409,-0.960382
94.358333,0.559613,0.842514,-1.020872
94.566667,0.620603,0.785217,-1.040863
94.775000,0.656885,0.742966,-1.051311
94.983333,0.665610,0.712785,-1.042314
95.191667,0.670001,0.681618,-1.035341
95.400000,0.681136,0.629360,-1.014617
95.608333,0.703115,0.562787,-0.976517
95.816667,0.729563,0.504028,-0.967679
96.025000,0.767541,0.437052,-0.967574
96.233333,0.823124,0.367102,-0.951244
96.441667,0.889275,0.314784,-0.951733
96.650000,0.937660,0.287057,-0.982748
96.858333,0.960541,0.258878,-0.984718
97.066667,0.958871,0.245144,-0.978509
97.275000,0.965922,0.255397,-0.981163
97.483333,0.992028,0.284311,-0.973249
97.691667,1.041099,0.298796,-0.964434
97.900000,1.118626,0.326036,-0.967605
98.108333,1.204873,0.358588,-0.979213
98.316667,1.274769,0.414848,-0.995305
98.525000,1.359997,0.527055,-0.995485
98.733333,1.462626,0.559376,-0.994176
98.941667,1.593228,0.531264,-0.961251
99.150000,1.672815,0.489491,-0.950654
99.358333,1.713809,0.468486,-0.982314
99.566667,1.766594,0.454662,-1.032977
99.775000,1.805726,0.467817,-1.102892
99.983333,1.790591,0.533283,-1.174581
100.191667,1.753594,0.608714,-1.217682
100.400000,1.727442,0.648155,-1.245940
100.608333,1.682539,0.667621,-1.226139
100.816667,1.653769,0.661596,-1.160573
101.025000,1.622896,0.651562,-1.133113
101.233333,1.579426,0.673995,-1.119784
101.441667,1.551767,0.702911,-1.115144
101.650000,1.525754,0.725212,-1.096330
101.858333,1.498675,0.723930,-1.061709
102.066667,1.478070,0.726444,-1.036189
102.275000,1.475997,0.715298,-1.051093
102.483333,1.482831,0.711753,-1.082061
102.691667,1.541143,0.673918,-1.144959
102.900000,1.641874,0.659220,-1.188466
103.108333,1.748051,0.663189,-1.216415
103.316667,1.835677,0.669177,-1.206314
103.525000,1.882151,0.688448,-1.186729
103.733333,1.900178,0.728809,-1.173135
103.941667,1.883658,0.804909,-1.127218
104.150000,1.871242,0.890475,-1.097900
104.358333,1.885498,0.918163,-1.079568
104.566667,1.907648,0.878186,-1.033932
104.775000,1.919959,0.833782,-1.007257
104.983333,1.921402,0.827173,-1.014337
105.191667,1.924756,0.824547,-1.028374
105.400000,1.952636,0.821775,-1.062649
105.608333,1.969915,0.824239,-1.078481
105.816667,1.978252,0.808107,-1.046718
106.025000,1.974886,0.779525,-1.014406
106.233333,1.966479,0.797197,-1.013043
106.441667,1.945415,0.817706,-1.011005
106.650000,1.908369,0.833032,-1.026659
106.858333,1.849263,0.863059,-1.039799
107.066667,1.808548,0.883476,-1.012286
107.275000,1.814949,0.878455,-1.008541
107.483333,1.822484,0.877573,-0.993854
107.691667,1.832254,0.875942,-0.986319
107.900000,1.830516,0.870212,-0.982453
108.108333,1.836524,0.861266,-0.984549
108.316667,1.850365,0.861568,-0.978289
108.525000,1.854881,0.861196,-0.975551
108.733333,1.858582,0.849716,-0.987764
108.941667,1.883587,0.825647,-0.991820
109.150000,1.903646,0.801695,-0.983681
109.358333,1.909149,0.791162,-0.975798
109.566667,1.923617,0.792692,-0.970175


==> csv/contraction_60.csv <==
0.191667,0.111847,1.445494,-0.017386
0.400000,0.112158,1.445475,-0.019867
0.608333,0.113380,1.445646,-0.021055
0.816667,0.111918,1.445634,-0.019427
1.025000,0.108235,1.445853,-0.013191
1.233333,0.105748,1.445832,-0.005196
1.441667,0.105945,1.445343,0.004699
1.650000,0.107450,1.444440,0.017338
1.858333,0.108389,1.443588,0.025349
2.066667,0.112468,1.443418,0.029916
2.275000,0.117724,1.443904,0.030207
2.483333,0.122024,1.444322,0.022204
2.691667,0.120023,1.444777,0.011251
2.900000,0.116686,1.445273,0.006783
3.108333,0.116289,1.445413,0.004695
3.316667,0.120265,1.445142,0.007588
3.525000,0.122053,1.444309,0.017856
3.733333,0.121426,1.442718,0.031833
3.941667,0.120389,1.440015,0.049114
4.150000,0.117478,1.435901,0.069644
4.358333,0.117291,1.430226,0.091014
4.566667,0.119763,1.423644,0.109552
4.775000,0.117595,1.415363,0.133013
4.983333,0.121860,1.412386,0.144174
5.191667,0.123146,1.420675,0.130179
5.400000,0.120755,1.427157,0.106345
5.608333,0.120780,1.429684,0.088569
5.816667,0.121570,1.430218,0.089335
6.025000,0.119212,1.430562,0.095004
6.233333,0.119127,1.430834,0.091891
6.441667,0.124797,1.430457,0.087800
6.650000,0.130197,1.430044,0.088978
6.858333,0.132054,1.429853,0.092549
7.066667,0.131513,1.431352,0.088511
7.275000,0.123323,1.432629,0.082965
7.483333,0.122130,1.433930,0.077865
7.691667,0.127339,1.434641,0.075848
7.900000,0.130729,1.434498,0.075649
8.108333,0.131716,1.433330,0.081059
8.316667,0.131141,1.431034,0.086170
8.525000,0.129733,1.428899,0.094142
8.733333,0.126374,1.427359,0.101185
8.941667,0.127890,1.425159,0.104119
9.150000,0.129437,1.423739,0.108305
9.358333,0.130524,1.423111,0.111251
9.566667,0.133441,1.422599,0.113144
9.775000,0.133918,1.421939,0.112961
9.983333,0.130948,1.420694,0.114572
10.191667,0.127536,1.419554,0.119618
10.400000,0.129566,1.419346,0.122553
10.608333,0.134232,1.421173,0.117519
10.816667,0.132038,1.423621,0.107612
11.025000,0.125095,1.425927,0.100860
11.233333,0.122590,1.426932,0.102095
11.441667,0.127435,1.426019,0.103611
11.650000,0.131644,1.423843,0.106397
11.858333,0.129052,1.420050,0.116207
12.066667,0.122978,1.416087,0.127376
12.275000,0.124365,1.414419,0.132224
12.483333,0.128523,1.414003,0.134405
12.691667,0.125222,1.413936,0.129604
12.900000,0.118433,1.415442,0.128354
13.108333,0.114790,1.418871,0.126507
13.316667,0.117090,1.422041,0.115594
13.525000,0.123235,1.424434,0.105728
13.733333,0.126103,1.427315,0.101558
13.941667,0.124516,1.430316,0.092886
14.150000,0.122357,1.432989,0.080537
14.358333,0.122449,1.434716,0.072156
14.566667,0.128026,1.435792,0.066735
14.775000,0.137987,1.436695,0.064903
14.983333,0.143993,1.437074,0.060798
15.191667,0.143394,1.437375,0.056681
15.400000,0.141242,1.437943,0.055099
15.608333,0.142886,1.438235,0.053900
15.816667,0.142093,1.437603,0.055582
16.025000,0.142804,1.437235,0.058477
16.233333,0.145490,1.437519,0.057227
16.441667,0.147990,1.438442,0.052193
16.650000,0.144972,1.440089,0.044088
16.858333,0.141952,1.441916,0.031837
17.066667,0.144164,1.443460,0.018454
17.275000,0.148570,1.443753,0.014801
17.483333,0.152202,1.443435,0.008787
17.691667,0.149451,1.443860,0.007026
17.900000,0.145761,1.444170,0.008503
18.108333,0.141266,1.444025,0.007493
18.316667,0.141837,1.444070,0.006372
18.525000,0.145225,1.444398,0.006896
18.733333,0.144506,1.444449,0.003297
18.941667,0.139962,1.445154,-0.005160
19.150000,0.137843,1.445477,-0.012438
19.358333,0.134945,1.445745,-0.016380
19.566667,0.140513,1.445567,-0.013688
19.775000,0.130072,1.445813,-0.012067
19.983333,0.116991,1.446136,-0.010410
20.191667,0.122162,1.445965,-0.007071
20.400000,0.117347,1.446057,-0.006657
20.608333,0.108595,1.446318,-0.008624
20.816667,0.105044,1.446341,-0.011721
21.025000,0.100125,1.446384,-0.013766
21.233333,0.097147,1.446342,-0.013731
21.441667,0.102440,1.446240,-0.007623
21.650000,0.107979,1.445835,0.002418
21.858333,0.108258,1.445261,0.012438
22.066667,0.102919,1.444995,0.016182
22.275000,0.095455,1.445124,0.010600
22.483333,0.090226,1.445388,0.007669
22.691667,0.082040,1.445773,0.000283
22.900000,0.074850,1.445851,-0.010759
23.108333,0.073197,1.446104,-0.019974
23.316667,0.080249,1.446351,-0.020403
23.525000,0.093988,1.446470,-0.012884
23.733333,0.105972,1.446338,-0.008777
23.941667,0.107182,1.446039,-0.008353
24.150000,0.100462,1.446090,-0.007309
24.358333,0.088112,1.446066,-0.004877
24.566667,0.084648,1.445933,-0.002823
24.775000,0.092269,1.445488,0.005221
24.983333,0.100531,1.444794,0.013719
25.191667,0.106195,1.443310,0.026570
25.400000,0.107519,1.442051,0.035917
25.608333,0.105338,1.441212,0.043905
25.816667,0.105984,1.440576,0.049524
26.025000,0.101767,1.440996,0.046092
26.233333,0.096414,1.441918,0.044007
26.441667,0.096125,1.442250,0.038388
26.650000,0.094021,1.442457,0.035702
26.858333,0.085318,1.442189,0.037468
27.066667,0.074045,1.440895,0.041078
27.275000,0.068108,1.439992,0.047690
27.483333,0.082457,1.439471,0.057130
27.691667,0.112866,1.437176,0.064089
27.900000,0.138582,1.435494,0.065470
28.108333,0.142376,1.437562,0.060018
28.316667,0.131179,1.440003,0.047111
28.525000,0.123176,1.441329,0.038557
28.733333,0.112768,1.442109,0.037350
28.941667,0.100033,1.442971,0.036891
29.150000,0.096093,1.442395,0.038541
29.358333,0.100871,1.441739,0.038836
29.566667,0.108912,1.441324,0.046551
29.775000,0.116114,1.440386,0.050221
29.983333,0.120976,1.440072,0.046376
30.191667,0.121225,1.440392,0.047889
30.400000,0.117606,1.440757,0.048023
30.608333,0.113473,1.440945,0.042447
30.816667,0.111074,1.441462,0.042916
31.025000,0.112104,1.441531,0.045584
31.233333,0.116875,1.440751,0.044477
31.441667,0.117754,1.440598,0.046439
31.650000,0.114054,1.440245,0.051006
31.858333,0.114161,1.439136,0.053570
32.066667,0.114894,1.438237,0.058180
32.275000,0.119539,1.437280,0.065423
32.483333,0.125677,1.436183,0.065023
32.691667,0.130476,1.436220,0.065843
32.900000,0.133658,1.436660,0.062745
33.108333,0.130133,1.437451,0.058103
33.316667,0.116791,1.438266,0.059402
33.525000,0.096909,1.438341,0.060770
33.733333,0.079409,1.437130,0.064947
33.941667,0.079083,1.436457,0.069138
34.150000,0.097645,1.435624,0.073895
34.358333,0.124558,1.434161,0.076729
34.566667,0.141565,1.433962,0.076564
34.775000,0.131674,1.435496,0.069371
34.983333,0.107829,1.437928,0.063253
35.191667,0.083577,1.439044,0.058321
35.400000,0.055021,1.438019,0.052952
35.608333,0.048551,1.439428,0.049440
35.816667,0.076751,1.441558,0.050833
36.025000,0.124363,1.439344,0.048705
36.233333,0.165117,1.435509,0.044758
36.441667,0.181539,1.433542,0.039078
36.650000,0.176316,1.434444,0.031731
36.858333,0.167374,1.437045,0.025482
37.066667,0.162699,1.439127,0.018633
37.275000,0.163523,1.439190,0.009213
37.483333,0.168689,1.438482,0.000399
37.691667,0.175307,1.438145,-0.000878
37.900000,0.173379,1.438866,0.006507
38.108333,0.157049,1.440175,0.022621
38.316667,0.135209,1.441192,0.034383
38.525000,0.122406,1.441659,0.040376
38.733333,0.114783,1.441329,0.044239
38.941667,0.109494,1.441570,0.044359
39.150000,0.109606,1.441536,0.045703
39.358333,0.109258,1.441719,0.043319
39.566667,0.108141,1.442284,0.041021
39.775000,0.104675,1.442925,0.036563
39.983333,0.095939,1.443626,0.030090
40.191667,0.086691,1.444187,0.026224
40.400000,0.082759,1.444229,0.023736
40.608333,0.083900,1.444167,0.022038
40.816667,0.087809,1.444381,0.023554
41.025000,0.092355,1.444245,0.026190
41.233333,0.097797,1.443656,0.029137
41.441667,0.099082,1.443162,0.033680
41.650000,0.097791,1.442503,0.039126
41.858333,0.098678,1.441491,0.044735
42.066667,0.102036,1.440464,0.050896
42.275000,0.105384,1.439612,0.055696
42.483333,0.107121,1.438940,0.058790
42.691667,0.104218,1.438462,0.060418
42.900000,0.103028,1.438325,0.062146
43.108333,0.103666,1.438003,0.063104
43.316667,0.103378,1.437628,0.065364
43.525000,0.100889,1.437527,0.064487
43.733333,0.098827,1.438063,0.064231
43.941667,0.098864,1.439050,0.057386
44.150000,0.099196,1.440709,0.042176
44.358333,0.096160,1.442799,0.034677
44.566667,0.096084,1.443886,0.036591
44.775000,0.095606,1.443851,0.032909
44.983333,0.091976,1.443685,0.030276
45.191667,0.092330,1.442971,0.035004
45.400000,0.091803,1.442615,0.041826
45.608333,0.089278,1.442350,0.047879
45.816667,0.084812,1.442175,0.050280
46.025000,0.074442,1.441811,0.045156
46.233333,0.058352,1.440964,0.038358
46.441667,0.053773,1.441017,0.031245
46.650000,0.071321,1.441818,0.029222
46.858333,0.099425,1.441329,0.037907
47.066667,0.119219,1.439507,0.047578
47.275000,0.119924,1.437857,0.055683
47.483333,0.105995,1.436681,0.065279
47.691667,0.090038,1.435261,0.072393
47.900000,0.074526,1.434394,0.075275
48.108333,0.067340,1.434431,0.074644
48.316667,0.069768,1.436305,0.069712
48.525000,0.085152,1.438423,0.065115
48.733333,0.113202,1.438448,0.060831
48.941667,0.137085,1.436641,0.057694
49.150000,0.141143,1.436340,0.058325
49.358333,0.127508,1.438898,0.054844
49.566667,0.101523,1.441488,0.046463
49.775000,0.068565,1.441311,0.038997
49.983333,0.048742,1.440960,0.036944
50.191667,0.059785,1.442652,0.037679
50.400000,0.098485,1.442353,0.039402
50.608333,0.141145,1.439125,0.042948
50.816667,0.164645,1.436177,0.045010
51.025000,0.159568,1.435659,0.046735
51.233333,0.138648,1.438417,0.049884
51.441667,0.110402,1.441428,0.049332
51.650000,0.079257,1.442155,0.044346
51.858333,0.045030,1.440065,0.040614
52.066667,0.020782,1.437940,0.040759
52.275000,0.025097,1.439429,0.041552
52.483333,0.064778,1.441728,0.044408
52.691667,0.113077,1.440623,0.050334
52.900000,0.147686,1.437249,0.054776
53.108333,0.157862,1.434838,0.053586
53.316667,0.150960,1.435861,0.053696
53.525000,0.130731,1.439709,0.051902
53.733333,0.096872,1.442405,0.044288
53.941667,0.055058,1.441316,0.038217
54.150000,0.026453,1.439854,0.035861
54.358333,0.037837,1.443038,0.035151
54.566667,0.087808,1.443159,0.033343
54.775000,0.139204,1.437711,0.034176
54.983333,0.167358,1.433864,0.039261
55.191667,0.167427,1.433938,0.043714
55.400000,0.157121,1.434838,0.043856
55.608333,0.157268,1.434340,0.044019
55.816667,0.166823,1.432585,0.046804
56.025000,0.172677,1.431130,0.050424
56.233333,0.173095,1.430585,0.052172
56.441667,0.172334,1.430722,0.053700
56.650000,0.169478,1.431741,0.053427
56.858333,0.168308,1.432541,0.051098
57.066667,0.171654,1.432494,0.046907
57.275000,0.175634,1.432463,0.042314
57.483333,0.178526,1.432566,0.037916
57.691667,0.178736,1.432861,0.036127
57.900000,0.178915,1.433182,0.038237
58.108333,0.181739,1.433008,0.040518
58.316667,0.182375,1.432626,0.042874
58.525000,0.175221,1.433851,0.047235
58.733333,0.158097,1.435689,0.054025
58.941667,0.136714,1.437030,0.061191
59.150000,0.114744,1.437025,0.067746
59.358333,0.096216,1.435925,0.074786
59.566667,0.078521,1.434461,0.080182
59.775000,0.065226,1.433777,0.085077
59.983333,0.059132,1.433798,0.087857
60.191667,0.060745,1.434443,0.085030
60.400000,0.066578,1.435487,0.078459
60.608333,0.071636,1.436544,0.071261
60.816667,0.074057,1.437603,0.067439
61.025000,0.080845,1.437944,0.068475
61.233333,0.089890,1.437642,0.069703
61.441667,0.097362,1.437373,0.069212
61.650000,0.099327,1.437692,0.068066
61.858333,0.098667,1.438545,0.068177
62.066667,0.096478,1.439633,0.060788
62.275000,0.093622,1.440367,0.055948
62.483333,0.089755,1.440749,0.052067
62.691667,0.085972,1.440765,0.053474
62.900000,0.078044,1.439924,0.053400
63.108333,0.056377,1.438623,0.051522
63.316667,0.035552,1.438271,0.051098
63.525000,0.043983,1.440034,0.051319
63.733333,0.074099,1.440751,0.052396
63.941667,0.099172,1.440872,0.054754
64.150000,0.102039,1.441230,0.051185
64.358333,0.092175,1.442235,0.046609
64.566667,0.084472,1.442885,0.040521
64.775000,0.081498,1.442958,0.036706
64.983333,0.084878,1.443372,0.033523
65.191667,0.096969,1.443511,0.031003
65.400000,0.106020,1.443578,0.030014
65.608333,0.101866,1.443909,0.030118
65.816667,0.095110,1.444109,0.026995
66.025000,0.090052,1.444146,0.024952
66.233333,0.079260,1.444068,0.022641
66.441667,0.072395,1.444350,0.019629
66.650000,0.076211,1.444612,0.016002
66.858333,0.082394,1.445190,0.012625
67.066667,0.089137,1.445525,0.009867
67.275000,0.098445,1.445608,0.008962
67.483333,0.108711,1.445561,0.009975
67.691667,0.122023,1.444911,0.010850
67.900000,0.131606,1.444075,0.011784
68.108333,0.130920,1.443407,0.015615
68.316667,0.125568,1.442426,0.022024
68.525000,0.122118,1.441053,0.029724
68.733333,0.116625,1.440423,0.037408
68.941667,0.111806,1.440318,0.042621
69.150000,0.115968,1.440610,0.048347
69.358333,0.120735,1.441007,0.047073
69.566667,0.123126,1.441807,0.040228
69.775000,0.115902,1.442901,0.035001
69.983333,0.105225,1.444036,0.026001
70.191667,0.099062,1.445144,0.019506
70.400000,0.098876,1.445448,0.019491
70.608333,0.093777,1.445689,0.015295
70.816667,0.087301,1.445994,0.008715
71.025000,0.083748,1.446207,0.000764
71.233333,0.080874,1.446329,-0.006478
71.441667,0.080977,1.446573,-0.010482
71.650000,0.086266,1.446671,-0.015080
71.858333,0.094639,1.446618,-0.014311
72.066667,0.103603,1.446033,-0.007671
72.275000,0.107280,1.445052,0.006540
72.483333,0.104022,1.444193,0.019875
72.691667,0.102982,1.443317,0.028614
72.900000,0.104290,1.442450,0.037305
73.108333,0.102849,1.440819,0.045637
73.316667,0.099944,1.439326,0.052921
73.525000,0.098343,1.437691,0.064504
73.733333,0.095032,1.435879,0.071956
73.941667,0.094440,1.435063,0.074095
74.150000,0.099706,1.435095,0.077525
74.358333,0.104588,1.435128,0.075984
74.566667,0.108415,1.434708,0.074655
74.775000,0.109036,1.434205,0.077815
74.983333,0.102113,1.434057,0.079497
75.191667,0.093515,1.433985,0.080234
75.400000,0.078876,1.433416,0.079294
75.608333,0.059671,1.433295,0.076768
75.816667,0.060313,1.435368,0.075845
76.025000,0.082823,1.436810,0.074587
76.233333,0.113545,1.436081,0.069941
76.441667,0.140757,1.434693,0.067297
76.650000,0.147071,1.434967,0.065208
76.858333,0.127017,1.437313,0.060991
77.066667,0.103946,1.439242,0.058114
77.275000,0.077568,1.438890,0.055505
77.483333,0.040112,1.436476,0.054243
77.691667,0.020184,1.436774,0.053246
77.900000,0.038536,1.440649,0.049437
78.108333,0.086500,1.441902,0.043714
78.316667,0.141109,1.436913,0.039448
78.525000,0.181983,1.430052,0.041270
78.733333,0.199348,1.425279,0.043648
78.941667,0.194144,1.426848,0.042227
79.150000,0.179761,1.430983,0.044789
79.358333,0.170093,1.432733,0.043699
79.566667,0.172312,1.431553,0.041068
79.775000,0.180726,1.429938,0.043899
79.983333,0.188075,1.429144,0.047155
80.191667,0.191824,1.428520,0.049566
80.400000,0.193419,1.427908,0.052727
80.608333,0.194558,1.428091,0.051982
80.816667,0.195738,1.428305,0.050414
81.025000,0.196569,1.428372,0.047980
81.233333,0.195398,1.429019,0.046754
81.441667,0.193721,1.429916,0.044862
81.650000,0.193336,1.430325,0.044458
81.858333,0.193553,1.430349,0.043347
82.066667,0.194612,1.429996,0.044511
82.275000,0.196540,1.429421,0.045588
82.483333,0.198018,1.428754,0.047388
82.691667,0.198412,1.428335,0.049024
82.900000,0.197713,1.428621,0.049268
83.108333,0.195954,1.429100,0.048477
83.316667,0.195590,1.429501,0.045949
83.525000,0.196828,1.429657,0.043449
83.733333,0.197752,1.429898,0.041457
83.941667,0.197190,1.429872,0.041300
84.150000,0.197761,1.429693,0.042214
84.358333,0.197711,1.429445,0.043929
84.566667,0.196841,1.429447,0.043790
84.775000,0.196392,1.429934,0.043479
84.983333,0.195807,1.430493,0.040889
85.191667,0.194995,1.430697,0.038396
85.400000,0.197107,1.430951,0.036565
85.608333,0.194647,1.431444,0.035242
85.816667,0.191066,1.431993,0.035427
86.025000,0.192759,1.432098,0.033914
86.233333,0.193330,1.431879,0.033841
86.441667,0.193082,1.431652,0.034830
86.650000,0.194941,1.431483,0.034427
86.858333,0.194686,1.431704,0.034530
87.066667,0.193216,1.431907,0.032021
87.275000,0.193643,1.432338,0.028994
87.483333,0.192867,1.432762,0.026990
87.691667,0.189801,1.433562,0.023718
87.900000,0.185967,1.435059,0.022181
88.108333,0.177331,1.437073,0.022807
88.316667,0.165971,1.438863,0.023670
88.525000,0.157952,1.440006,0.024400
88.733333,0.150568,1.440983,0.023862
88.941667,0.142661,1.442003,0.024904
89.150000,0.133911,1.442915,0.023835
89.358333,0.128051,1.443582,0.021648
89.566667,0.124187,1.444216,0.019398
89.775000,0.117313,1.444963,0.013536
89.983333,0.108011,1.445787,0.008412
90.191667,0.095956,1.446164,0.003247
90.400000,0.086239,1.446266,-0.001667
90.608333,0.080330,1.446130,-0.005313
90.816667,0.076901,1.446244,-0.007446
91.025000,0.075436,1.446337,-0.006511
91.233333,0.076860,1.446300,-0.001322
91.441667,0.080424,1.445667,0.008805
91.650000,0.084279,1.444933,0.020652
91.858333,0.089219,1.444257,0.029758
92.066667,0.094197,1.443573,0.033777
92.275000,0.098502,1.443233,0.033358
92.483333,0.101699,1.443281,0.034443
92.691667,0.102009,1.443289,0.034754
92.900000,0.101493,1.443472,0.031351
93.108333,0.100600,1.443703,0.031178
93.316667,0.101152,1.443844,0.030890
93.525000,0.107892,1.443532,0.029327
93.733333,0.109591,1.443110,0.030013
93.941667,0.109134,1.443306,0.032578
94.150000,0.109288,1.443165,0.032193
94.358333,0.107687,1.442753,0.034359
94.566667,0.106568,1.442143,0.039487
94.775000,0.104090,1.441262,0.045072
94.983333,0.102472,1.440221,0.052158
95.191667,0.101252,1.438350,0.060572
95.400000,0.097945,1.436325,0.068117
95.608333,0.097575,1.435038,0.077065
95.816667,0.100289,1.433819,0.082350
96.025000,0.102878,1.432823,0.084542
96.233333,0.105275,1.432184,0.086691
96.441667,0.110106,1.432600,0.085380
96.650000,0.113731,1.433152,0.083208
96.858333,0.111337,1.433013,0.082534
97.066667,0.108058,1.433248,0.082288
97.275000,0.107378,1.433887,0.082877
97.483333,0.105270,1.434359,0.079522
97.691667,0.103729,1.434852,0.075870
97.900000,0.101825,1.435773,0.074534
98.108333,0.100542,1.436524,0.070990
98.316667,0.100521,1.437191,0.066703
98.525000,0.098666,1.438146,0.062606
98.733333,0.099210,1.438733,0.061777
98.941667,0.100266,1.438807,0.058551
99.150000,0.098885,1.438667,0.060520
99.358333,0.093745,1.438622,0.060542
99.566667,0.084062,1.438724,0.059686
99.775000,0.074653,1.439335,0.056276
99.983333,0.079221,1.439950,0.054708
100.191667,0.088712,1.440315,0.052240
100.400000,0.088181,1.440583,0.051154
100.608333,0.083758,1.440392,0.052575
100.816667,0.083208,1.439968,0.053300
101.025000,0.076930,1.439923,0.053668
101.233333,0.075892,1.440767,0.054776
101.441667,0.082631,1.440568,0.052981
101.650000,0.071555,1.440264,0.051934
101.858333,0.069353,1.440920,0.055665
102.066667,0.079488,1.442602,0.043604
102.275000,0.082676,1.443006,0.038681
102.483333,0.080487,1.442225,0.037844
102.691667,0.086839,1.442575,0.046548
102.900000,0.093665,1.441845,0.059404
103.108333,0.092263,1.438910,0.046245
103.316667,0.090301,1.437951,0.041381
103.525000,0.083471,1.440845,0.057648
103.733333,0.084791,1.443900,0.069289
103.941667,0.087690,1.443905,0.057292
104.150000,0.087728,1.440572,0.041668
104.358333,0.087891,1.435521,0.035244
104.566667,0.086211,1.433367,0.048804
104.775000,0.086557,1.436431,0.069571
104.983333,0.085410,1.438955,0.090522
105.191667,0.088031,1.437171,0.087259
105.400000,0.089204,1.433455,0.071095
105.608333,0.087046,1.432939,0.063099
105.816667,0.083531,1.436081,0.063000
106.025000,0.083910,1.439376,0.055328
106.233333,0.081124,1.441097,0.046893
106.441667,0.079569,1.441342,0.040497
106.650000,0.080155,1.441318,0.039021
106.858333,0.080192,1.440818,0.041715
107.066667,0.082289,1.440094,0.043999
107.275000,0.084879,1.439154,0.050397
107.483333,0.081402,1.437903,0.051982
107.691667,0.075369,1.436885,0.050516
107.900000,0.070649,1.437152,0.051796
108.108333,0.071868,1.438640,0.050785
108.316667,0.077709,1.439877,0.049556
108.525000,0.088243,1.439919,0.049470
108.733333,0.091885,1.438866,0.051270
108.941667,0.091317,1.437316,0.054660
109.150000,0.090072,1.435395,0.060626
109.358333,0.085451,1.434238,0.063915
109.566667,0.084759,1.434700,0.063326
109.775000,0.084934,1.436145,0.059153
109.983333,0.087733,1.437013,0.055921
110.191667,0.086939,1.437394,0.052132
110.400000,0.086081,1.438439,0.048035
110.608333,0.085335,1.439659,0.044918
110.816667,0.084663,1.439601,0.044596
111.025000,0.085066,1.439062,0.044818
111.233333,0.085170,1.439055,0.046139
111.441667,0.083575,1.439425,0.044977
111.650000,0.086431,1.439243,0.045140
111.858333,0.089053,1.438890,0.047184
112.066667,0.088553,1.438713,0.047987
112.275000,0.085915,1.438785,0.048244
112.483333,0.085644,1.438748,0.046923
112.691667,0.086566,1.438497,0.049246
112.900000,0.086522,1.438115,0.050520
113.108333,0.088503,1.437933,0.052162
113.316667,0.084078,1.440357,0.054180
113.525000,0.048615,1.493472,0.060282
113.733333,0.012092,1.532520,0.061329
113.941667,-0.026277,1.669604,0.061107
114.150000,0.005623,1.655594,0.054958
114.358333,0.045869,1.667010,0.040107
114.566667,0.060579,1.667848,0.027256
114.775000,0.055387,1.667521,0.023956
114.983333,0.047283,1.667078,0.025394
115.191667,0.038219,1.665528,0.032477
115.400000,0.035366,1.662613,0.040451
115.608333,0.038672,1.663178,0.046606
115.816667,0.041332,1.663452,0.047335
116.025000,0.037283,1.662786,0.049885
116.233333,0.029792,1.661900,0.051721
116.441667,0.037675,1.662632,0.052204
116.650000,0.047635,1.663891,0.050276
116.858333,0.043171,1.664147,0.046173
117.066667,0.044274,1.664788,0.042907
117.275000,0.044306,1.665045,0.039814
117.483333,0.037573,1.664908,0.036638
117.691667,0.041238,1.665550,0.034177
117.900000,0.046508,1.665868,0.034156
118.108333,0.043428,1.665893,0.033247
118.316667,0.044199,1.665992,0.032040
118.525000,0.046641,1.665955,0.032390
118.733333,0.043976,1.665678,0.033327
118.941667,0.043099,1.666000,0.032862
119.150000,0.045042,1.666058,0.031636
119.358333,0.028679,1.617344,0.031189
119.566667,-0.046128,1.531033,0.029039
119.775000,-0.054275,1.460206,0.030211
119.983333,-0.039757,1.436295,0.036005
120.191667,-0.041183,1.434288,0.041058
120.400000,-0.031389,1.433751,0.044589
120.608333,-0.027658,1.432890,0.049623
120.816667,-0.030762,1.430640,0.054442
121.025000,-0.029411,1.429390,0.055841
121.233333,-0.027126,1.429191,0.056157
121.441667,-0.029560,1.430773,0.053967
121.650000,-0.027115,1.432282,0.051527
121.858333,-0.029925,1.430974,0.046517
122.066667,-0.032304,1.430841,0.044564
122.275000,-0.032341,1.431333,0.044110
122.483333,-0.037083,1.430579,0.041735
122.691667,-0.031620,1.430227,0.046115
122.900000,-0.027780,1.429415,0.049215
123.108333,-0.031553,1.428034,0.047658
123.316667,-0.047736,1.425922,0.048841
123.525000,-0.066345,1.421780,0.052128
123.733333,-0.072121,1.416704,0.051281
123.941667,-0.078018,1.409472,0.054168
124.150000,-0.094765,1.399384,0.054528
124.358333,-0.070418,1.396084,0.056489
124.566667,-0.048265,1.394229,0.062940
124.775000,-0.039174,1.394154,0.066894
124.983333,-0.045419,1.391645,0.064824
125.191667,-0.060768,1.390654,0.060018
125.400000,-0.079660,1.390407,0.059762
125.608333,-0.106873,1.387531,0.064139
125.816667,-0.094221,1.388452,0.064356
126.025000,-0.026075,1.405449,0.056686
126.233333,0.018883,1.417179,0.049031
126.441667,-0.000462,1.416653,0.046959
126.650000,-0.005506,1.417021,0.047713
126.858333,-0.000655,1.417164,0.047905
127.066667,-0.003330,1.415355,0.048795
127.275000,-0.000317,1.415500,0.065225
127.483333,0.027718,1.419729,0.083821
127.691667,0.075734,1.426696,0.089306
127.900000,0.080534,1.423080,0.089789
128.108333,0.071465,1.418990,0.101601
128.316667,0.065081,1.414562,0.119305
128.525000,0.054129,1.412989,0.126850
128.733333,0.055928,1.417649,0.121546
128.941667,0.060670,1.426271,0.113008
129.150000,0.079212,1.432080,0.100302
129.358333,0.101594,1.435064,0.087413
129.566667,0.117614,1.438115,0.074175
129.775000,0.128500,1.440364,0.066697
129.983333,0.131415,1.441256,0.068588
130.191667,0.119836,1.441027,0.063770
130.400000,0.113408,1.440921,0.059948
130.608333,0.116079,1.442026,0.058952
130.816667,0.119034,1.444123,0.054129
131.025000,0.112962,1.445520,0.045441
131.233333,0.108348,1.445229,0.045887
131.441667,0.106224,1.444051,0.051988
131.650000,0.104871,1.442759,0.055357
131.858333,0.105887,1.442691,0.055702
132.066667,0.105746,1.443546,0.055478
132.275000,0.108183,1.443476,0.054906
132.483333,0.111213,1.442651,0.056456
132.691667,0.114775,1.440578,0.062930
132.900000,0.120015,1.438898,0.068508
133.108333,0.120956,1.437627,0.074931
133.316667,0.120389,1.437167,0.076898
133.525000,0.121026,1.436985,0.076550
133.733333,0.121973,1.436689,0.078326
133.941667,0.122924,1.435907,0.080109
134.150000,0.118698,1.435201,0.082679
134.358333,0.117033,1.435568,0.082331
134.566667,0.115211,1.436431,0.079654
134.775000,0.114756,1.437951,0.076368
134.983333,0.114937,1.438742,0.072882
135.191667,0.110671,1.453002,0.076095
135.400000,0.081377,1.527755,0.084830
135.608333,0.077314,1.593656,0.091495
135.816667,0.108802,1.662790,0.084486
136.025000,0.167880,1.672048,0.065642
136.233333,0.187620,1.672957,0.064663
136.441667,0.175668,1.672970,0.068435
136.650000,0.163897,1.672083,0.073289
136.858333,0.164347,1.672043,0.073835
137.066667,0.168435,1.672328,0.072968
137.275000,0.162688,1.672415,0.074178
137.483333,0.157780,1.669051,0.078378
137.691667,0.128815,1.660286,0.066742
137.900000,0.028499,1.618643,0.036692
138.108333,-0.040529,1.627671,-0.018487
138.316667,-0.102331,1.624061,-0.045923
138.525000,-0.146882,1.629367,-0.077356
138.733333,-0.160546,1.646407,-0.114615
138.941667,-0.195026,1.635188,-0.146074
139.150000,-0.219381,1.625884,-0.155968
139.358333,-0.218955,1.640314,-0.163502
139.566667,-0.200730,1.662386,-0.175328
139.775000,-0.187374,1.663059,-0.203282
139.983333,-0.205272,1.647280,-0.232207
140.191667,-0.252474,1.640922,-0.250179
140.400000,-0.254104,1.668307,-0.272765
140.608333,-0.229895,1.673806,-0.294768
140.816667,-0.220072,1.661899,-0.318335
141.025000,-0.254997,1.639269,-0.342279
141.233333,-0.284452,1.643906,-0.367581
141.441667,-0.265283,1.677644,-0.396093
141.650000,-0.247939,1.708817,-0.422122
141.858333,-0.254926,1.704372,-0.436181
142.066667,-0.277633,1.672643,-0.442233
142.275000,-0.293117,1.655198,-0.454045
142.483333,-0.288736,1.674206,-0.490969
142.691667,-0.294180,1.701160,-0.516071
142.900000,-0.312916,1.728292,-0.521175
143.108333,-0.319270,1.728865,-0.508674
143.316667,-0.322110,1.721959,-0.479986
143.525000,-0.300581,1.697837,-0.436235
143.733333,-0.280220,1.686199,-0.413374
143.941667,-0.241249,1.658106,-0.420832
144.150000,-0.216413,1.653865,-0.434027
144.358333,-0.221812,1.665777,-0.424351
144.566667,-0.241181,1.681506,-0.401373
144.775000,-0.257183,1.699313,-0.386844
144.983333,-0.267216,1.730981,-0.388663
145.191667,-0.290436,1.743060,-0.412809
145.400000,-0.320591,1.737427,-0.407934
145.608333,-0.343644,1.735958,-0.400958
145.816667,-0.348625,1.770416,-0.412308
146.025000,-0.365296,1.795919,-0.449092
146.233333,-0.384242,1.778213,-0.479846
146.441667,-0.401495,1.766782,-0.459684
146.650000,-0.389180,1.748766,-0.448341
146.858333,-0.370207,1.766930,-0.435299
147.066667,-0.338464,1.757607,-0.442429
147.275000,-0.288916,1.738467,-0.450999
147.483333,-0.250816,1.731547,-0.469483
147.691667,-0.224721,1.714396,-0.488412
147.900000,-0.206807,1.738196,-0.494818
148.108333,-0.197115,1.752312,-0.474610
148.316667,-0.188841,1.738518,-0.472035
148.525000,-0.189891,1.732977,-0.496510
148.733333,-0.197810,1.729720,-0.506060
148.941667,-0.202119,1.725041,-0.490767
149.150000,-0.217370,1.733238,-0.460065
149.358333,-0.222387,1.739944,-0.442598
149.566667,-0.208314,1.735235,-0.449261
149.775000,-0.181179,1.745317,-0.478892
149.983333,-0.155607,1.740640,-0.516733
150.191667,-0.131007,1.745514,-0.567943
150.400000,-0.123805,1.687350,-0.579473
150.608333,-0.042363,1.688930,-0.523755
150.816667,0.073736,1.629241,-0.412855
151.025000,0.104440,1.563340,-0.281632
151.233333,0.097596,1.503270,-0.285615
151.441667,0.091367,1.467483,-0.323443
151.650000,0.073029,1.451585,-0.353355
151.858333,0.054781,1.458485,-0.359853
152.066667,0.050883,1.465919,-0.361886
152.275000,0.042242,1.459779,-0.362370
152.483333,0.032895,1.446679,-0.364603
152.691667,0.037270,1.441710,-0.368422
152.900000,0.041666,1.447408,-0.368746
153.108333,0.040078,1.454286,-0.365695
153.316667,0.031824,1.448841,-0.372002
153.525000,0.019568,1.438513,-0.374283
153.733333,0.019706,1.438121,-0.376485
153.941667,0.023037,1.443485,-0.377482
154.150000,0.020725,1.448338,-0.371802
154.358333,0.021884,1.453671,-0.365216
154.566667,0.023993,1.457605,-0.363096
154.775000,0.021481,1.460340,-0.360546
154.983333,0.017848,1.459899,-0.359442
155.191667,0.017856,1.454883,-0.364713
155.400000,0.015314,1.447452,-0.370257
155.608333,0.015465,1.440788,-0.374337
155.816667,0.017809,1.435398,-0.380781
156.025000,0.018129,1.428963,-0.387053
156.233333,0.019503,1.421553,-0.392439
156.441667,0.022082,1.419334,-0.395918
156.650000,0.022347,1.425730,-0.393558
156.858333,0.019873,1.432393,-0.386679
157.066667,0.018819,1.436048,-0.382493
157.275000,0.015220,1.438359,-0.382837
157.483333,0.014934,1.441488,-0.379603
157.691667,0.015860,1.441669,-0.378341
157.900000,0.016607,1.443189,-0.376373
158.108333,0.015250,1.441822,-0.376277
158.316667,0.010026,1.433280,-0.379297
158.525000,0.007395,1.428848,-0.382375
158.733333,0.008027,1.430977,-0.382928
158.941667,0.005055,1.432269,-0.380827
159.150000,-0.003550,1.430065,-0.382259
159.358333,-0.005957,1.424217,-0.386787
159.566667,-0.004770,1.408233,-0.399559
159.775000,-0.011714,1.404163,-0.413597
159.983333,-0.005476,1.428013,-0.403662
160.191667,-0.001860,1.442135,-0.395518
160.400000,0.000607,1.436263,-0.393385
160.608333,0.003155,1.429937,-0.398286
160.816667,-0.009695,1.430856,-0.402718
161.025000,-0.015387,1.426016,-0.400101
161.233333,-0.008863,1.414362,-0.403760
161.441667,0.000124,1.414751,-0.408280
161.650000,0.000968,1.422123,-0.408149
161.858333,-0.004809,1.414833,-0.409087
162.066667,-0.003021,1.393983,-0.416734
162.275000,-0.005023,1.379762,-0.437338
162.483333,-0.013438,1.370587,-0.452755
162.691667,-0.018753,1.358538,-0.457881
162.900000,-0.016376,1.357967,-0.462138
163.108333,-0.011557,1.358071,-0.465002
163.316667,-0.013115,1.351549,-0.482847
163.525000,-0.012596,1.334589,-0.512403
163.733333,-0.001953,1.339127,-0.557517
163.941667,-0.005545,1.342233,-0.621768
164.150000,-0.009002,1.320586,-0.755279
164.358333,0.002735,1.290118,-0.946473
164.566667,0.032618,1.283660,-1.148998
164.775000,0.031543,1.243976,-1.358293
164.983333,0.001182,1.094740,-1.561845
165.191667,0.019823,0.885300,-1.787569
165.608333,0.214532,0.716943,-2.113297
165.816667,0.349743,0.717936,-2.165759
166.025000,0.454759,0.723749,-2.153774
166.233333,0.557464,0.721033,-2.115948
166.441667,0.646361,0.721707,-2.115981
166.650000,0.746683,0.714256,-2.184785
166.858333,0.854071,0.703273,-2.283709
167.066667,0.928597,0.724696,-2.348978
167.275000,0.969408,0.742957,-2.343593
167.483333,1.024686,0.752221,-2.266173
167.691667,1.101033,0.758733,-2.135189
167.900000,1.180673,0.744271,-1.985353
168.108333,1.267728,0.701707,-1.832507
168.316667,1.342150,0.686721,-1.670168
168.525000,1.409555,0.723987,-1.492528
168.733333,1.498317,0.741099,-1.355523
168.941667,1.607087,0.738151,-1.273517
169.150000,1.717402,0.736125,-1.190796
169.358333,1.788166,0.715165,-1.081968
169.566667,1.834681,0.701354,-0.983706
169.775000,1.853211,0.715326,-0.908333
169.983333,1.896565,0.737213,-0.840807
170.191667,1.974398,0.737254,-0.783983
170.400000,2.062508,0.724893,-0.757687
170.608333,2.088572,0.714143,-0.756038
170.816667,2.101421,0.720574,-0.767935
171.025000,2.098334,0.718649,-0.789358
171.233333,2.097837,0.719151,-0.801515
171.441667,2.099345,0.719898,-0.809198
171.650000,2.098276,0.719876,-0.808750
171.858333,2.095378,0.722392,-0.802069
172.066667,2.093821,0.725645,-0.791556
172.275000,2.092411,0.730380,-0.778973
172.483333,2.094423,0.732316,-0.767663
172.691667,2.101526,0.731630,-0.757221
172.900000,2.103024,0.732682,-0.748474
173.108333,2.104184,0.732057,-0.742182
173.316667,2.104262,0.731737,-0.737397
173.525000,2.102008,0.731809,-0.734113
173.941667,2.088436,0.726107,-0.744370
174.150000,2.080925,0.732337,-0.748777
174.358333,2.074440,0.734040,-0.753061
174.566667,2.073730,0.731544,-0.754932
174.775000,2.076668,0.714823,-0.744285
174.983333,2.070759,0.719349,-0.721522
175.191667,2.051340,0.711977,-0.676554
175.400000,2.050823,0.696692,-0.626504
175.608333,2.079745,0.689450,-0.577736
175.816667,2.107252,0.681754,-0.547135
176.025000,2.106871,0.696736,-0.528301
176.233333,2.105977,0.732867,-0.524389
176.441667,2.102022,0.760422,-0.558912
176.650000,2.079333,0.774789,-0.601905
176.858333,2.023721,0.775675,-0.639761
177.066667,1.964038,0.778138,-0.675121
177.275000,1.909802,0.804708,-0.701254
177.483333,1.904405,0.825181,-0.719604
177.691667,1.917119,0.825378,-0.717873
177.900000,1.918890,0.827456,-0.710487
178.108333,1.938806,0.832625,-0.706993
178.316667,1.949420,0.833436,-0.713835
178.525000,1.953958,0.825189,-0.717228
178.733333,1.954868,0.815807,-0.719912
178.941667,1.948846,0.810257,-0.721347
179.150000,1.943434,0.803846,-0.714902
179.358333,1.930615,0.792364,-0.710621
179.566667,1.928563,0.778787,-0.703524
179.775000,1.922294,0.770308,-0.695285
179.983333,1.917912,0.757828,-0.691418
180.191667,1.923653,0.753737,-0.679838
180.400000,1.929465,0.761281,-0.670774
180.608333,1.948967,0.763508,-0.675779
180.816667,1.969546,0.798193,-0.683117
181.025000,1.978501,0.822795,-0.713651
181.233333,1.986892,0.833020,-0.743153
181.441667,2.005776,0.830730,-0.745559
181.650000,2.019010,0.823924,-0.730775
181.858333,2.028541,0.821664,-0.733054
182.066667,2.028987,0.816105,-0.730379
182.275000,2.013417,0.803948,-0.717974
182.483333,2.006370,0.790482,-0.713096
182.691667,1.997916,0.781615,-0.707890
182.900000,1.992429,0.771297,-0.696366
183.733333,2.020045,0.731382,-0.654028
183.941667,2.025049,0.723396,-0.663616
184.566667,2.002383,0.637353,-0.718226
184.775000,1.975571,0.646462,-0.732794
184.983333,1.967510,0.684978,-0.752256
185.191667,1.936007,0.799522,-0.755802
185.400000,1.892334,0.931207,-0.737795
185.608333,1.846873,1.082548,-0.668245
185.816667,1.799260,1.263550,-0.567176
186.025000,1.745749,1.402207,-0.454855
186.233333,1.647130,1.461485,-0.342338
186.441667,1.543827,1.493505,-0.276940
186.650000,1.412986,1.509680,-0.227065
186.858333,1.279953,1.499735,-0.181982
187.066667,1.151771,1.477909,-0.164051
187.275000,1.050767,1.441635,-0.148601
187.483333,0.995456,1.418059,-0.142849
187.691667,0.985558,1.341336,-0.103996
187.900000,1.001752,1.275717,-0.081414
188.108333,1.014403,1.254590,-0.070688
188.316667,1.014365,1.266398,-0.070472
188.525000,1.015198,1.264990,-0.073298
188.733333,1.019325,1.261484,-0.063655
188.941667,1.011822,1.270391,-0.052180
189.150000,1.012276,1.267825,-0.033766
189.358333,1.017056,1.268435,-0.003988
189.566667,1.016408,1.308422,0.021907
189.775000,1.010689,1.338510,0.028794
189.983333,1.003722,1.316431,0.033238
190.191667,0.989195,1.318905,0.027891
190.400000,0.989640,1.321857,0.017230
190.608333,0.986419,1.322625,0.012712
190.816667,0.986559,1.321915,0.022992
191.025000,0.974407,1.316020,0.027891
191.233333,0.973571,1.304824,0.041503
191.441667,0.971735,1.310929,0.047936
191.650000,0.971729,1.304646,0.051004
191.858333,0.975494,1.297583,0.051933
192.066667,0.978029,1.303008,0.049517
192.275000,0.974939,1.307221,0.053506
192.483333,0.971686,1.304294,0.046072
192.691667,0.978544,1.303978,0.041641
192.900000,0.979581,1.307264,0.036341
193.108333,0.975009,1.302526,0.038288
193.316667,0.975065,1.304908,0.037003
193.525000,0.978124,1.307414,0.035870
193.733333,0.981698,1.304137,0.038827
193.941667,0.982476,1.310618,0.040643
194.150000,0.979910,1.310811,0.037641
194.358333,0.978058,1.304868,0.037499
194.566667,0.981548,1.306598,0.038221
194.775000,0.984340,1.305716,0.041143
194.983333,0.982569,1.303134,0.045326
195.191667,0.980850,1.302613,0.045116
195.400000,0.979638,1.300736,0.047051
195.608333,0.977869,1.298341,0.047499


==> csv/contraction_60_v2.csv <==
0.191667,0.201948,1.433319,0.022835
0.400000,0.203526,1.432572,0.027002
0.608333,0.205240,1.431844,0.028214
0.816667,0.210481,1.430573,0.027494
1.025000,0.217462,1.428910,0.024560
1.233333,0.222533,1.427209,0.022448
1.441667,0.230340,1.424941,0.021348
1.650000,0.238397,1.421890,0.020065
1.858333,0.245258,1.418755,0.020909
2.066667,0.252713,1.416671,0.021155
2.275000,0.255178,1.415849,0.020573
2.483333,0.255421,1.415843,0.021145
2.691667,0.256075,1.415870,0.020765
2.900000,0.257635,1.415432,0.020844
3.108333,0.259273,1.414833,0.020367
3.316667,0.259857,1.414663,0.018262
3.525000,0.260915,1.414763,0.014947
3.733333,0.261914,1.414673,0.011586
3.941667,0.261564,1.414921,0.008631
4.150000,0.261337,1.415309,0.008655
4.358333,0.260775,1.415368,0.010267
4.566667,0.259596,1.415513,0.011833
4.775000,0.260092,1.415451,0.011938
4.983333,0.260629,1.415467,0.011387
5.191667,0.259899,1.415729,0.009380
5.400000,0.259678,1.416032,0.005387
5.608333,0.260245,1.416065,0.003248
5.816667,0.260568,1.416356,0.002562
6.025000,0.260387,1.416175,0.002085
6.233333,0.260097,1.415834,0.002941
6.441667,0.261184,1.415986,0.004294
6.650000,0.261004,1.415973,0.004552
6.858333,0.259837,1.416275,0.005596
7.066667,0.259263,1.416731,0.006111
7.275000,0.257638,1.417462,0.007138
7.483333,0.251239,1.419796,0.009918
7.691667,0.238251,1.424172,0.012063
7.900000,0.219331,1.429949,0.014268
8.108333,0.203236,1.434036,0.016983
8.316667,0.196004,1.435882,0.016813
8.525000,0.193878,1.437054,0.015873
8.733333,0.188738,1.438044,0.015255
8.941667,0.182890,1.439485,0.014124
9.150000,0.175416,1.441382,0.011644
9.358333,0.163384,1.443675,0.008518
9.566667,0.153292,1.445122,0.006323
9.775000,0.152875,1.445141,0.002709
9.983333,0.161384,1.444325,-0.000116
10.191667,0.173860,1.441725,-0.001924
10.400000,0.190863,1.438338,-0.004557
10.608333,0.202668,1.436389,-0.007724
10.816667,0.201412,1.436330,-0.009495
11.025000,0.193674,1.437943,-0.009589
11.233333,0.186201,1.440324,-0.011877
11.441667,0.177276,1.442232,-0.012965
11.650000,0.168520,1.443690,-0.013061
11.858333,0.162777,1.444570,-0.014492
12.066667,0.159362,1.444652,-0.010160
12.275000,0.161917,1.444089,-0.004040
12.483333,0.165979,1.443562,0.001839
12.691667,0.164157,1.443340,0.007016
12.900000,0.163165,1.442550,0.011487
13.108333,0.172218,1.441181,0.015947
13.316667,0.182917,1.438763,0.021788
13.525000,0.192183,1.435673,0.026398
13.733333,0.200135,1.433439,0.032023
13.941667,0.198958,1.433128,0.033898
14.150000,0.197471,1.433980,0.034363
14.358333,0.197359,1.434891,0.030443
14.566667,0.194036,1.435486,0.027700
14.775000,0.192539,1.436121,0.025200
14.983333,0.190866,1.436733,0.025707
15.191667,0.185882,1.437568,0.024448
15.400000,0.183721,1.438337,0.023521
15.608333,0.181542,1.439015,0.022146
15.816667,0.177296,1.439909,0.019491
16.025000,0.169939,1.441542,0.019430
16.233333,0.153411,1.443947,0.020781
16.441667,0.138311,1.445148,0.024179
16.650000,0.137382,1.444824,0.028821
16.858333,0.152574,1.442461,0.033066
17.066667,0.175162,1.438756,0.034455
17.275000,0.191660,1.435746,0.033292
17.483333,0.198659,1.433804,0.031975
17.691667,0.200043,1.433382,0.028345
17.900000,0.199736,1.434333,0.027493
18.108333,0.194223,1.435820,0.026360
18.316667,0.186127,1.437770,0.025148
18.525000,0.173863,1.440571,0.024503
18.733333,0.157320,1.443222,0.023859
18.941667,0.151511,1.443697,0.021838
19.150000,0.164724,1.441370,0.021483
19.358333,0.184708,1.437742,0.016667
19.566667,0.197882,1.435897,0.010390
19.775000,0.225204,1.427047,0.010872
19.983333,0.253724,1.416753,0.010387
20.191667,0.258262,1.419761,0.013703
20.400000,0.248595,1.417285,0.018083
20.608333,0.245987,1.409858,0.038285
20.816667,0.232592,1.410583,0.054828
21.025000,0.235881,1.413617,0.061245
21.233333,0.256539,1.407829,0.062467
21.441667,0.258339,1.405482,0.060969
21.650000,0.266336,1.404680,0.054977
21.858333,0.251792,1.415934,0.049732
22.066667,0.245513,1.416726,0.042303
22.275000,0.240404,1.416562,0.027831
22.483333,0.239272,1.418895,0.016203
22.691667,0.237036,1.424032,0.012354
22.900000,0.223162,1.430650,0.005323
23.108333,0.199165,1.436797,0.000324
23.316667,0.177723,1.441129,-0.005521
23.525000,0.163256,1.444083,-0.015820
23.733333,0.152230,1.445391,-0.025284
23.941667,0.146448,1.445102,-0.035585
24.150000,0.148859,1.443910,-0.041028
24.358333,0.155581,1.442503,-0.043902
24.566667,0.163156,1.441837,-0.046691
24.775000,0.164417,1.442189,-0.047820
24.983333,0.157095,1.442923,-0.048032
25.191667,0.151796,1.443490,-0.046439
25.400000,0.152911,1.443527,-0.041960
25.608333,0.159201,1.443109,-0.034309
25.816667,0.167915,1.441978,-0.022427
26.025000,0.175597,1.440582,-0.013514
26.233333,0.179767,1.439858,-0.008394
26.441667,0.181425,1.439735,-0.004249
26.650000,0.181863,1.439718,0.002424
26.858333,0.181906,1.439722,0.008789
27.066667,0.184204,1.439179,0.018265
27.275000,0.187804,1.438072,0.023967
27.483333,0.192523,1.436822,0.026791
27.691667,0.198203,1.435218,0.027626
27.900000,0.204476,1.433791,0.027396
28.108333,0.206114,1.433597,0.025045
28.316667,0.203863,1.434365,0.020543
28.525000,0.204162,1.434162,0.018401
28.733333,0.207707,1.433497,0.018338
28.941667,0.209603,1.433298,0.020027
29.150000,0.209163,1.433440,0.018744
29.358333,0.209173,1.433973,0.013750
29.566667,0.208389,1.434271,0.010834
29.775000,0.208619,1.434227,0.008100
29.983333,0.208907,1.434694,0.006626
30.191667,0.206439,1.435332,0.006765
30.400000,0.204029,1.435935,0.007967
30.608333,0.202645,1.436189,0.009450
30.816667,0.200651,1.436588,0.010954
31.025000,0.198162,1.437140,0.012419
31.233333,0.195960,1.437527,0.012044
31.441667,0.193639,1.438129,0.013153
31.650000,0.191454,1.438810,0.013410
31.858333,0.188179,1.439494,0.013447
32.066667,0.184179,1.440440,0.015371
32.275000,0.183267,1.440571,0.016952
32.483333,0.183128,1.440222,0.018553
32.691667,0.184747,1.439734,0.021385
32.900000,0.185840,1.439833,0.021672
33.108333,0.185239,1.439826,0.021170
33.316667,0.184860,1.439778,0.021142
33.525000,0.185156,1.439666,0.022151
33.733333,0.185819,1.439357,0.023705
33.941667,0.185869,1.439036,0.027191
34.150000,0.185776,1.438521,0.031183
34.358333,0.186129,1.437919,0.033621
34.566667,0.187473,1.437527,0.035942
34.775000,0.187885,1.437784,0.035080
34.983333,0.187362,1.437905,0.034214
35.191667,0.186664,1.437859,0.033885
35.400000,0.187155,1.437921,0.032580
35.608333,0.187598,1.438457,0.029346
35.816667,0.187186,1.438943,0.026816
36.025000,0.186313,1.439188,0.024381
36.233333,0.185827,1.439512,0.022942
36.441667,0.185448,1.439614,0.023017
36.650000,0.186164,1.439363,0.023524
36.858333,0.186905,1.439225,0.023701
37.066667,0.187028,1.439263,0.023726
37.275000,0.186345,1.439338,0.022869
37.483333,0.185906,1.439494,0.022689
37.691667,0.186019,1.439528,0.022762
37.900000,0.186236,1.439426,0.022754
38.108333,0.186221,1.439458,0.023200
38.316667,0.185860,1.439493,0.023573
38.525000,0.185560,1.439499,0.023943
38.733333,0.185512,1.439521,0.024454
38.941667,0.185461,1.439498,0.024861
39.150000,0.185289,1.439436,0.025262
39.358333,0.185216,1.439432,0.025862
39.566667,0.185354,1.439388,0.026403
39.775000,0.185534,1.439199,0.026931
39.983333,0.186114,1.439142,0.027681
40.191667,0.186166,1.438845,0.028857
40.400000,0.190454,1.439948,0.030719
40.608333,0.201740,1.450527,0.035169
40.816667,0.214206,1.462515,0.053340
41.025000,0.219283,1.461457,0.061895
41.233333,0.216939,1.453721,0.067660
41.441667,0.209770,1.514511,0.086082
41.650000,0.219687,1.596720,0.109368
41.858333,0.230927,1.648163,0.121316
42.066667,0.229462,1.649031,0.114637
42.275000,0.224311,1.650257,0.111696
42.483333,0.215651,1.651657,0.112269
42.691667,0.191244,1.639251,0.120232
42.900000,0.183786,1.633593,0.123483
43.108333,0.177403,1.569851,0.123725
43.316667,0.202717,1.520551,0.100117
43.525000,0.219562,1.468447,0.077754
43.733333,0.219343,1.467577,0.071205
43.941667,0.216265,1.457219,0.063517
44.150000,0.205241,1.439619,0.050293
44.358333,0.203122,1.439973,0.045564
44.566667,0.204567,1.439639,0.043183
44.775000,0.205887,1.440097,0.041674
44.983333,0.205008,1.440655,0.039847
45.191667,0.204298,1.440652,0.038279
45.400000,0.204751,1.440549,0.038021
45.608333,0.205032,1.440602,0.037715
45.816667,0.205396,1.440588,0.037839
46.025000,0.206416,1.440284,0.038022
46.233333,0.206517,1.440119,0.037497
46.441667,0.205983,1.440246,0.038072
46.650000,0.205405,1.440082,0.039860
46.858333,0.205009,1.439224,0.044420
47.066667,0.204912,1.437966,0.052479
47.275000,0.204867,1.436361,0.060644
47.483333,0.205527,1.435399,0.064088
47.691667,0.205279,1.435837,0.061550
47.900000,0.204194,1.436933,0.057554
48.108333,0.203746,1.436881,0.057071
48.316667,0.203901,1.434986,0.064436
48.525000,0.204426,1.430532,0.080488
48.733333,0.206797,1.425909,0.096300
48.941667,0.208660,1.427419,0.095353
49.150000,0.210066,1.432151,0.076396
49.358333,0.209122,1.434872,0.058044
49.566667,0.207831,1.436623,0.051649
49.775000,0.206617,1.437892,0.048990
49.983333,0.205469,1.438349,0.047216
50.191667,0.205975,1.438253,0.046826
50.400000,0.206901,1.438159,0.046567
50.608333,0.206144,1.438224,0.048484
50.816667,0.203139,1.439306,0.046076
51.025000,0.200696,1.440839,0.038219
51.233333,0.200921,1.441871,0.030014
51.441667,0.202407,1.442620,0.023270
51.650000,0.203333,1.443436,0.015989
51.858333,0.202357,1.444366,0.010781
52.066667,0.200340,1.444902,0.005889
52.275000,0.199883,1.445143,-0.001384
52.483333,0.203941,1.444955,-0.008369
52.691667,0.201709,1.445462,-0.010754
52.900000,0.199723,1.445524,-0.003135
53.108333,0.196378,1.444867,0.010893
53.316667,0.197542,1.443378,0.022301
53.525000,0.204218,1.441651,0.026053
53.733333,0.208219,1.440901,0.023174
53.941667,0.207690,1.441515,0.023086
54.150000,0.204787,1.442309,0.022132
54.358333,0.198480,1.442177,0.029907
54.566667,0.196738,1.440949,0.042098
54.775000,0.194822,1.438935,0.050050
54.983333,0.199309,1.437475,0.056057
55.191667,0.205202,1.436729,0.055763
55.400000,0.203698,1.436553,0.053117
55.608333,0.205746,1.436857,0.053635
55.816667,0.207474,1.436004,0.053734
56.025000,0.212263,1.434561,0.053525
56.233333,0.214949,1.433510,0.053269
56.441667,0.218632,1.432220,0.054404
56.650000,0.226254,1.429211,0.054285
56.858333,0.238474,1.425473,0.054327
57.066667,0.244426,1.424027,0.055760
57.275000,0.237346,1.424680,0.057910
57.483333,0.235722,1.424734,0.053891
57.691667,0.239944,1.424079,0.051090
57.900000,0.243360,1.425318,0.054603
58.108333,0.234078,1.426749,0.053267
58.316667,0.232700,1.426648,0.053235
58.525000,0.234999,1.427943,0.051919
58.733333,0.233149,1.429594,0.044524
58.941667,0.232470,1.430796,0.036980
59.150000,0.231782,1.431955,0.033062
59.358333,0.230282,1.433163,0.030567
59.566667,0.229760,1.433049,0.032818
59.775000,0.231871,1.431547,0.036566
59.983333,0.233540,1.431450,0.036412
60.191667,0.233114,1.432957,0.030643
60.400000,0.231107,1.434021,0.022703
60.608333,0.231376,1.434153,0.021338
60.816667,0.234546,1.433354,0.020967
61.025000,0.236385,1.432738,0.023771
61.233333,0.235179,1.432857,0.027577
61.441667,0.233149,1.432711,0.028473
61.650000,0.232940,1.432482,0.029814
61.858333,0.232207,1.433005,0.028299
62.066667,0.232532,1.433665,0.025965
62.275000,0.231459,1.432914,0.022545
62.483333,0.233304,1.432917,0.023216
62.691667,0.231622,1.433834,0.026381
62.900000,0.230037,1.433678,0.027501
63.108333,0.231345,1.432603,0.030031
63.316667,0.232402,1.432467,0.032207
63.525000,0.232940,1.432477,0.031313
63.733333,0.231600,1.432320,0.032255
63.941667,0.231699,1.432160,0.032859
64.150000,0.232363,1.431855,0.036771
64.358333,0.231370,1.431798,0.035394
64.566667,0.231600,1.432154,0.034530
64.775000,0.230833,1.432292,0.034864
64.983333,0.229972,1.432210,0.035940
65.191667,0.230633,1.431405,0.038482
65.400000,0.230446,1.431412,0.040358
65.608333,0.229280,1.431708,0.041991
65.816667,0.228404,1.431363,0.042748
66.025000,0.228624,1.431587,0.042654
66.233333,0.228116,1.432036,0.040913
66.441667,0.228545,1.431790,0.040629
66.650000,0.229204,1.432146,0.039611
66.858333,0.228726,1.432631,0.039386
67.066667,0.226132,1.433166,0.039139
67.275000,0.224546,1.433516,0.039815
67.483333,0.224922,1.433120,0.040942
67.691667,0.226313,1.432939,0.039632
67.900000,0.227258,1.433241,0.037688
68.108333,0.226770,1.433584,0.034726
68.316667,0.228946,1.432822,0.032696
68.525000,0.233926,1.429654,0.033662
68.733333,0.238428,1.428452,0.034894
68.941667,0.234014,1.430098,0.036886
69.150000,0.222971,1.432533,0.037111
69.358333,0.215694,1.434430,0.038188
69.566667,0.212857,1.435909,0.038414
69.775000,0.211563,1.436837,0.036172
69.983333,0.208391,1.438010,0.033300
70.191667,0.204112,1.439792,0.029981
70.400000,0.196460,1.442522,0.025096
70.608333,0.188817,1.444493,0.015843
70.816667,0.189728,1.445636,0.005335
71.025000,0.191835,1.446665,-0.010838
71.233333,0.194572,1.447364,-0.032663
71.441667,0.196316,1.446995,-0.045066
71.650000,0.199296,1.447192,-0.037871
71.858333,0.199655,1.447697,-0.041576
72.066667,0.186503,1.448772,-0.046136
72.275000,0.180354,1.448681,-0.046237
72.483333,0.184389,1.447636,-0.047059
72.691667,0.189873,1.447390,-0.040390
72.900000,0.190607,1.447379,-0.026221
73.108333,0.191564,1.446529,-0.009207
73.316667,0.194631,1.446163,-0.006028
73.525000,0.195168,1.445087,0.002231
73.733333,0.200268,1.442436,0.013959
73.941667,0.203436,1.440088,0.032056
74.150000,0.195485,1.439122,0.040493
74.358333,0.198521,1.438817,0.036497
74.566667,0.208085,1.436535,0.040256
74.775000,0.211147,1.433709,0.049104
74.983333,0.207533,1.433805,0.056959
75.191667,0.207328,1.435388,0.053686
75.400000,0.205785,1.435735,0.045444
75.608333,0.207980,1.434780,0.048026
75.816667,0.206091,1.434744,0.055398
76.025000,0.204596,1.434925,0.057217
76.233333,0.208038,1.434151,0.056645
76.441667,0.208164,1.434577,0.055774
76.650000,0.209023,1.435738,0.052208
76.858333,0.208544,1.435928,0.050273
77.066667,0.209962,1.435473,0.050729
77.275000,0.212996,1.434088,0.054073
77.483333,0.208277,1.434520,0.057364
77.691667,0.198854,1.435426,0.058097
77.900000,0.192911,1.436052,0.058434
78.108333,0.187253,1.436573,0.057478
78.316667,0.185254,1.436975,0.055134
78.525000,0.187353,1.436731,0.055221
78.733333,0.187553,1.436387,0.057410
78.941667,0.186513,1.435551,0.059689
79.150000,0.187575,1.434619,0.060964
79.358333,0.187180,1.434712,0.062151
79.566667,0.186161,1.435638,0.062262
79.775000,0.187144,1.435650,0.059273
79.983333,0.197025,1.435451,0.057772
80.191667,0.200465,1.436316,0.055539
80.400000,0.198269,1.436343,0.053481
80.608333,0.197361,1.436167,0.055510
80.816667,0.199806,1.434992,0.059464
81.025000,0.201234,1.433275,0.063259
81.233333,0.200687,1.432823,0.067399
81.441667,0.198912,1.432868,0.067534
81.650000,0.199027,1.433617,0.064649
81.858333,0.198766,1.434875,0.061720
82.066667,0.199378,1.435492,0.058791
82.275000,0.200047,1.435614,0.057635
82.483333,0.199645,1.435841,0.056962
82.691667,0.199072,1.435711,0.057347
82.900000,0.199054,1.435609,0.058747
83.108333,0.199001,1.435590,0.058422
83.316667,0.199150,1.435155,0.059758
83.525000,0.200053,1.434862,0.061251
83.733333,0.200330,1.434764,0.061380
83.941667,0.199808,1.434552,0.062442
84.150000,0.199354,1.434337,0.063266
84.358333,0.199178,1.434219,0.063610
84.566667,0.200094,1.434199,0.062971
84.775000,0.200770,1.434632,0.061714
84.983333,0.198614,1.435295,0.059605
85.191667,0.198618,1.435685,0.058457
85.400000,0.198394,1.435674,0.058830
85.608333,0.198748,1.435646,0.058851
85.816667,0.199182,1.435462,0.059013
86.025000,0.198272,1.435798,0.059338
86.233333,0.197576,1.436234,0.060071
86.441667,0.199332,1.435945,0.059059
86.650000,0.202592,1.435302,0.058348
86.858333,0.204423,1.434867,0.059595
87.066667,0.205092,1.434361,0.061583
87.275000,0.204519,1.434419,0.061787
87.483333,0.203052,1.434453,0.062452
87.691667,0.203475,1.433892,0.064111
87.900000,0.204266,1.433712,0.064682
88.108333,0.203748,1.434227,0.063465
88.316667,0.202432,1.434900,0.061388
88.525000,0.201375,1.436191,0.057535
88.733333,0.200871,1.437261,0.053218
88.941667,0.200683,1.438309,0.050006
89.150000,0.200487,1.439244,0.044686
89.358333,0.201025,1.440038,0.038087
89.566667,0.201859,1.440441,0.034360
89.775000,0.201652,1.440731,0.033350
89.983333,0.201451,1.441103,0.031491
90.191667,0.201200,1.441726,0.028583
90.400000,0.200914,1.442343,0.024581
90.608333,0.201972,1.442755,0.017853
90.816667,0.205907,1.442025,0.014633
91.025000,0.210731,1.440575,0.015758
91.233333,0.212910,1.440099,0.019460
91.441667,0.211341,1.440233,0.024025
91.650000,0.208117,1.440310,0.026121
91.858333,0.204260,1.441136,0.027846
92.066667,0.202526,1.442068,0.024740
92.275000,0.202390,1.443241,0.015951
92.483333,0.202099,1.444028,0.009506
92.691667,0.202540,1.444278,0.001423
92.900000,0.201076,1.444275,0.002448
93.108333,0.201206,1.443934,0.006078
93.316667,0.200646,1.443566,0.011718
93.525000,0.197382,1.443547,0.016797
93.733333,0.203523,1.442933,0.017357
93.941667,0.209148,1.441933,0.017509
94.150000,0.209902,1.441423,0.016050
94.358333,0.208901,1.441838,0.014758
94.566667,0.207962,1.442026,0.014953
94.775000,0.207039,1.441474,0.017835
94.983333,0.207148,1.441281,0.021897
95.191667,0.207258,1.441448,0.024301
95.400000,0.205237,1.442116,0.021915
95.608333,0.201795,1.443042,0.020160
95.816667,0.199650,1.443788,0.017826
96.025000,0.199803,1.443657,0.017807
96.233333,0.200545,1.443467,0.019279
96.441667,0.200848,1.443222,0.020868
96.650000,0.203410,1.442570,0.022137
96.858333,0.206020,1.441685,0.023034
97.066667,0.207143,1.441402,0.022587
97.275000,0.207269,1.441639,0.023784
97.483333,0.206638,1.441193,0.025482
97.691667,0.205737,1.440631,0.029480
97.900000,0.205450,1.440068,0.036544
98.108333,0.205571,1.438959,0.042806
98.316667,0.205545,1.437585,0.050177
98.525000,0.205351,1.436192,0.058519
98.733333,0.203827,1.434857,0.065726
98.941667,0.201263,1.433232,0.074616
99.150000,0.200251,1.432450,0.078892
99.358333,0.202416,1.431633,0.078387
99.566667,0.204605,1.430883,0.082475
99.775000,0.204909,1.430201,0.083545
99.983333,0.204494,1.429677,0.083981
100.191667,0.204690,1.429716,0.085733
100.400000,0.204338,1.430076,0.084552
100.608333,0.202842,1.430079,0.084564
100.816667,0.202032,1.429752,0.086501
101.025000,0.202334,1.429227,0.087106
101.233333,0.203181,1.428656,0.089416
101.441667,0.203581,1.428167,0.090834
101.650000,0.203695,1.428379,0.090288
101.858333,0.202639,1.429385,0.087441
102.066667,0.201783,1.430936,0.082746
102.275000,0.201998,1.431879,0.078582
102.483333,0.202787,1.432203,0.077520
102.691667,0.204031,1.432285,0.076028
102.900000,0.204028,1.432367,0.076167
103.108333,0.203727,1.432523,0.075008
103.316667,0.203132,1.432916,0.073319
103.525000,0.203186,1.433414,0.072878
103.733333,0.203274,1.433964,0.070156
103.941667,0.202728,1.434686,0.067134
104.150000,0.201767,1.435260,0.067369
104.358333,0.201580,1.435333,0.066144
104.566667,0.201889,1.435436,0.065211
104.775000,0.202355,1.435436,0.065668
104.983333,0.202492,1.434961,0.067250
105.191667,0.203279,1.434767,0.066898
105.400000,0.202665,1.435370,0.064606
105.608333,0.202319,1.436333,0.060581
105.816667,0.201474,1.437060,0.057826
106.025000,0.201996,1.437356,0.056560
106.233333,0.202762,1.437390,0.055791
106.441667,0.202684,1.437670,0.054097
106.650000,0.201915,1.438388,0.052124
106.858333,0.202187,1.438812,0.050743
107.066667,0.202504,1.438307,0.051310
107.275000,0.202231,1.437585,0.053898
107.483333,0.201803,1.436826,0.059677
107.691667,0.202004,1.435896,0.062788
107.900000,0.202575,1.435437,0.066188
108.108333,0.203136,1.435585,0.064100
108.316667,0.203206,1.436341,0.060651
108.525000,0.202271,1.437079,0.058734
108.733333,0.202094,1.437500,0.056448
108.941667,0.202045,1.437783,0.054556
109.150000,0.202181,1.438301,0.053424
109.358333,0.202060,1.438636,0.051260
109.566667,0.201417,1.439260,0.048978
109.775000,0.200370,1.440032,0.047069
109.983333,0.203119,1.439865,0.045721
110.191667,0.203339,1.438999,0.044058
110.400000,0.203544,1.438609,0.042189
110.608333,0.208289,1.438774,0.042667
110.816667,0.210517,1.438782,0.041883
111.025000,0.207094,1.438996,0.042794
111.233333,0.202316,1.439441,0.044342
111.441667,0.200451,1.439468,0.045460
111.650000,0.203322,1.439264,0.045596
111.858333,0.205451,1.439307,0.043738
112.066667,0.204479,1.440024,0.041071
112.275000,0.202277,1.440869,0.037620
112.483333,0.201544,1.441363,0.033964
112.691667,0.203891,1.441742,0.029402
112.900000,0.206121,1.441350,0.025764
113.108333,0.207101,1.441390,0.022742
113.316667,0.206759,1.441873,0.020416
113.525000,0.205876,1.442481,0.017830
113.733333,0.205809,1.442712,0.013822
113.941667,0.207232,1.442554,0.010378
114.150000,0.208447,1.442508,0.009296
114.358333,0.207952,1.442769,0.008378
114.566667,0.206816,1.442996,0.006897
114.775000,0.206976,1.442986,0.004336
114.983333,0.208555,1.443016,0.000405
115.191667,0.209321,1.443051,-0.003164
115.400000,0.207990,1.443329,-0.005248
115.608333,0.206981,1.443678,-0.006110
115.816667,0.207136,1.443411,-0.004393
116.025000,0.207650,1.443141,-0.002664
116.233333,0.207867,1.443202,0.000546
116.441667,0.207294,1.442949,0.003487
116.650000,0.207499,1.442697,0.006915
116.858333,0.207334,1.442400,0.010877
117.066667,0.206477,1.442098,0.016193
117.275000,0.205450,1.441490,0.022652
117.483333,0.205324,1.441099,0.028326
117.691667,0.206326,1.440723,0.030123
117.900000,0.205654,1.441187,0.025876
118.108333,0.204621,1.441709,0.023385
118.316667,0.204946,1.440994,0.025167
118.525000,0.204823,1.438428,0.040582
118.733333,0.206244,1.432124,0.068078
118.941667,0.211990,1.422328,0.099198
119.150000,0.217762,1.412955,0.122941
119.358333,0.218081,1.410920,0.131183
119.566667,0.214133,1.414245,0.123013
119.775000,0.207308,1.417841,0.108946
119.983333,0.201313,1.420996,0.101486
120.191667,0.200326,1.421997,0.100733
120.400000,0.201892,1.421421,0.099908
120.608333,0.203232,1.422199,0.097849
120.816667,0.203837,1.422071,0.098194
121.025000,0.204897,1.422132,0.097274
121.233333,0.203616,1.423223,0.095218
121.441667,0.200855,1.425002,0.093435
121.650000,0.201943,1.426541,0.088988
121.858333,0.202449,1.428344,0.084125
122.066667,0.198291,1.429764,0.081706
122.275000,0.192759,1.430336,0.079819
122.483333,0.191129,1.431699,0.078818
122.691667,0.192120,1.433563,0.073370
122.900000,0.197098,1.434327,0.066828
123.108333,0.200661,1.434326,0.064827
123.316667,0.198365,1.432908,0.068709
123.525000,0.200736,1.431901,0.071867
123.733333,0.203193,1.432742,0.068690
123.941667,0.201813,1.435079,0.063069
124.150000,0.192275,1.436897,0.057539
124.358333,0.178229,1.468692,0.057263
124.566667,0.169150,1.548057,0.062872
124.775000,0.184429,1.603975,0.055524
124.983333,0.205150,1.662571,0.050542
125.191667,0.234251,1.670240,0.061886
125.400000,0.239661,1.666431,0.081737
125.608333,0.236906,1.666269,0.080615
125.816667,0.226690,1.661826,0.062418
126.025000,0.173301,1.613484,0.021429
126.233333,0.092148,1.630731,-0.031814
126.441667,0.038057,1.629237,-0.030955
126.650000,0.012846,1.638692,-0.032760
126.858333,-0.006000,1.639222,-0.065229
127.066667,-0.043402,1.642241,-0.070740
127.275000,-0.069607,1.648479,-0.072360
127.483333,-0.101569,1.643704,-0.077426
127.691667,-0.108270,1.646664,-0.092701
127.900000,-0.127518,1.644763,-0.120996
128.108333,-0.165751,1.640530,-0.142792
128.316667,-0.171698,1.637591,-0.152732
128.525000,-0.169321,1.633850,-0.157103
128.733333,-0.166060,1.636059,-0.153095
128.941667,-0.167887,1.638235,-0.142914
129.150000,-0.162876,1.632733,-0.126801
129.358333,-0.152324,1.640814,-0.115281
129.566667,-0.155336,1.642980,-0.124665
129.775000,-0.179481,1.630862,-0.142565
129.983333,-0.196099,1.644220,-0.152312
130.191667,-0.207846,1.646761,-0.169769
130.400000,-0.220435,1.644367,-0.194612
130.608333,-0.237145,1.645264,-0.220407
130.816667,-0.256109,1.649493,-0.240681
131.025000,-0.270499,1.657731,-0.254932
131.233333,-0.286880,1.653199,-0.270011
131.441667,-0.284381,1.657217,-0.271327
131.650000,-0.281071,1.653145,-0.259709
131.858333,-0.280737,1.630020,-0.238347
132.066667,-0.275288,1.587298,-0.229648
132.275000,-0.267424,1.616506,-0.216084
132.483333,-0.250818,1.594868,-0.208775
132.691667,-0.267072,1.610632,-0.210748
132.900000,-0.287830,1.590732,-0.225885
133.108333,-0.363199,1.581573,-0.204069
133.316667,-0.477474,1.453731,-0.193067
133.525000,-0.494725,1.443272,-0.187844
133.733333,-0.495612,1.441783,-0.197195
133.941667,-0.495505,1.437044,-0.197278
134.150000,-0.496101,1.424317,-0.204839
134.358333,-0.491518,1.425759,-0.202803
134.566667,-0.492829,1.422467,-0.208282
134.775000,-0.495240,1.420093,-0.207895
134.983333,-0.498810,1.416648,-0.209345
135.191667,-0.498337,1.416909,-0.210256
135.400000,-0.499539,1.414622,-0.213490
135.608333,-0.499120,1.413108,-0.214327
135.816667,-0.500351,1.411898,-0.214373
136.025000,-0.500361,1.411541,-0.213448
136.233333,-0.502122,1.411022,-0.214087
136.441667,-0.503093,1.410155,-0.214653
136.650000,-0.503356,1.408725,-0.215243
136.858333,-0.505561,1.405771,-0.217880
137.066667,-0.507728,1.402121,-0.219090
137.275000,-0.508371,1.399902,-0.220885
137.483333,-0.506009,1.399375,-0.223093
137.691667,-0.505994,1.393325,-0.227903
137.900000,-0.506474,1.388047,-0.232730
138.108333,-0.507017,1.386663,-0.233629
138.316667,-0.505655,1.386696,-0.229918
138.525000,-0.503853,1.388378,-0.226712
138.733333,-0.504976,1.385839,-0.229319
138.941667,-0.510317,1.380008,-0.229034
139.150000,-0.519914,1.369025,-0.229180
139.358333,-0.530784,1.366138,-0.229252
139.566667,-0.539881,1.361497,-0.229424
139.775000,-0.544324,1.351576,-0.229716
139.983333,-0.547795,1.339731,-0.229545
140.191667,-0.554287,1.328283,-0.230776
140.400000,-0.556424,1.341198,-0.230284
140.608333,-0.556671,1.345650,-0.224288
140.816667,-0.559392,1.344822,-0.212803
141.025000,-0.562393,1.343676,-0.210393
141.233333,-0.561839,1.347886,-0.196567
141.441667,-0.571919,1.350004,-0.177539
141.650000,-0.615876,1.347192,-0.143096
141.858333,-0.669632,1.342863,-0.112862
142.066667,-0.686517,1.343414,-0.100572
142.275000,-0.688200,1.342403,-0.097886
142.483333,-0.688417,1.343425,-0.095543
142.691667,-0.690298,1.343433,-0.092345
142.900000,-0.695494,1.343358,-0.089781
143.108333,-0.689374,1.344343,-0.092408
143.316667,-0.678430,1.346148,-0.086745
143.525000,-0.684874,1.352823,-0.073171
143.733333,-0.692181,1.363302,-0.067911
143.941667,-0.693886,1.361106,-0.058427
144.150000,-0.692267,1.357510,-0.048054
144.358333,-0.691537,1.356699,-0.044897
144.566667,-0.695932,1.351671,-0.043395
144.775000,-0.687882,1.351501,-0.036616
144.983333,-0.680150,1.352735,-0.037984
145.191667,-0.681642,1.348094,-0.048134
145.400000,-0.682235,1.343859,-0.054998
145.608333,-0.687275,1.342075,-0.049331
145.816667,-0.690655,1.328818,-0.044979
146.025000,-0.688991,1.330705,-0.038830
146.233333,-0.688826,1.332467,-0.040047
146.441667,-0.689394,1.325888,-0.040135
146.650000,-0.689971,1.325625,-0.041181
146.858333,-0.686487,1.334172,-0.046926
147.066667,-0.670303,1.338525,-0.044184
147.275000,-0.680729,1.351283,-0.048428
147.483333,-0.684636,1.350425,-0.050349
147.691667,-0.680981,1.342296,-0.041108
147.900000,-0.685402,1.339944,-0.044586
148.108333,-0.686978,1.340627,-0.034346
148.316667,-0.687006,1.331522,-0.036137
148.525000,-0.687272,1.334109,-0.050013
148.733333,-0.683706,1.330789,-0.058799
148.941667,-0.683998,1.329066,-0.061358
149.150000,-0.679744,1.330455,-0.049796
149.358333,-0.677202,1.334722,-0.042146
149.566667,-0.680184,1.329349,-0.044182
149.775000,-0.682520,1.331853,-0.049153
149.983333,-0.684604,1.331118,-0.047167
150.191667,-0.684758,1.328577,-0.048297
150.400000,-0.684343,1.329282,-0.053496
150.608333,-0.685459,1.330040,-0.055481
150.816667,-0.680464,1.328201,-0.051494
151.025000,-0.678960,1.332120,-0.042984
151.233333,-0.682852,1.329938,-0.037383
151.441667,-0.687262,1.328454,-0.034081
151.650000,-0.688721,1.328094,-0.032413
151.858333,-0.688949,1.326770,-0.031708
152.066667,-0.689044,1.325721,-0.032168
152.275000,-0.688418,1.325204,-0.032274
152.483333,-0.688190,1.324775,-0.032431
152.691667,-0.688313,1.324138,-0.028104
152.900000,-0.689916,1.323440,-0.024455
153.108333,-0.691486,1.322416,-0.024332
153.316667,-0.691485,1.322860,-0.023290
153.525000,-0.691521,1.321603,-0.027986
153.733333,-0.691947,1.320741,-0.035969
153.941667,-0.690686,1.319455,-0.038842
154.150000,-0.688453,1.318702,-0.038575
154.358333,-0.687880,1.319168,-0.036547
154.566667,-0.689157,1.319494,-0.035401
154.775000,-0.691170,1.319115,-0.038008
154.983333,-0.692687,1.318805,-0.040251
155.191667,-0.692639,1.318342,-0.041129
155.400000,-0.691025,1.318426,-0.043266
155.608333,-0.688522,1.317117,-0.044469
155.816667,-0.689161,1.317884,-0.044483
156.025000,-0.690146,1.318192,-0.043181
156.233333,-0.691305,1.318947,-0.042989
156.441667,-0.691581,1.319391,-0.042919
156.650000,-0.691207,1.318961,-0.043007
156.858333,-0.690618,1.320438,-0.043362
157.066667,-0.690334,1.317896,-0.041792
157.275000,-0.689890,1.317015,-0.039939
157.483333,-0.690656,1.317674,-0.038135
157.691667,-0.690761,1.318591,-0.033892
157.900000,-0.692354,1.317705,-0.031524
158.108333,-0.693449,1.318266,-0.029931
158.316667,-0.693624,1.317440,-0.028295
158.525000,-0.693488,1.317427,-0.027027
158.733333,-0.693411,1.317358,-0.027312
158.941667,-0.693480,1.317921,-0.028455
159.150000,-0.693477,1.318361,-0.029401
159.358333,-0.694244,1.318207,-0.027141
159.566667,-0.688784,1.322130,-0.026426
159.775000,-0.676566,1.331596,-0.015588
159.983333,-0.631598,1.337632,0.005332
160.191667,-0.618760,1.329722,0.015774
160.400000,-0.627156,1.328001,0.012930
160.608333,-0.626117,1.328028,0.010502
160.816667,-0.631338,1.326597,0.005651
161.025000,-0.628632,1.329234,0.004075
161.233333,-0.612210,1.337352,0.001017
161.441667,-0.568051,1.351461,0.001782
161.650000,-0.481018,1.370186,0.005033
161.858333,-0.372237,1.387262,0.005640
162.066667,-0.256795,1.403877,0.002893
162.275000,-0.196871,1.412423,0.001116
162.483333,-0.210965,1.410802,0.003176
162.691667,-0.217005,1.406543,0.019398
162.900000,-0.216664,1.403521,0.054065
163.108333,-0.199639,1.404894,0.052013
163.316667,-0.158507,1.409705,0.059272
163.525000,-0.155276,1.408958,0.071510
163.733333,-0.174402,1.406831,0.072732
163.941667,-0.192237,1.405860,0.066701
164.150000,-0.195515,1.404242,0.066730
164.358333,-0.191295,1.400835,0.066324
164.566667,-0.181311,1.398122,0.060232
164.775000,-0.174601,1.399098,0.054685
164.983333,-0.167904,1.399459,0.042837
165.191667,-0.170655,1.402719,0.034343
165.400000,-0.139800,1.409855,0.024408
165.608333,-0.031772,1.425225,0.009727
165.816667,0.046764,1.435149,-0.004698
166.025000,0.045757,1.435011,-0.009982
166.233333,0.031316,1.434939,-0.015693
166.441667,0.023126,1.434746,-0.019327
166.650000,0.024658,1.434486,-0.013319
166.858333,0.030947,1.434581,-0.007297
167.066667,0.044560,1.436891,-0.004615
167.275000,0.049389,1.436942,0.004084
167.483333,0.042852,1.436703,0.014536
167.691667,0.043464,1.437078,0.015162
167.900000,0.046636,1.437307,0.016739
168.108333,0.046732,1.437106,0.014195
168.316667,0.054925,1.437910,0.013658
168.525000,0.055907,1.439178,0.006598
168.733333,0.040753,1.440178,0.001872
168.941667,0.032176,1.440420,0.000787
169.150000,0.030975,1.440295,0.001258
169.358333,0.035290,1.440536,0.002491
169.566667,0.037487,1.440875,0.000440
169.775000,0.037517,1.441196,0.000359
169.983333,0.041701,1.441415,0.002835
170.191667,0.053622,1.441576,0.014206
170.400000,0.067829,1.442032,0.015931
170.608333,0.069386,1.443076,0.012911
170.816667,0.066499,1.443259,0.009999
171.025000,0.070448,1.442935,0.009291
171.233333,0.067978,1.443068,0.009558
171.441667,0.070604,1.443717,0.010760
171.650000,0.090450,1.444004,0.008338
171.858333,0.099860,1.443912,0.005111
172.066667,0.089207,1.443854,0.007321
172.275000,0.074481,1.443631,0.006738
172.483333,0.073355,1.443107,0.011208
172.691667,0.078888,1.442666,0.017650
172.900000,0.079413,1.441514,0.028143
173.108333,0.067952,1.439018,0.041096
173.316667,0.061359,1.435306,0.057189
173.525000,0.069395,1.431513,0.071225
173.733333,0.083824,1.428800,0.083055
173.941667,0.074018,1.427064,0.091396
174.150000,0.062387,1.427686,0.082015
174.358333,0.056221,1.429593,0.078011
174.566667,0.058283,1.431166,0.072453
174.775000,0.064836,1.433027,0.065966
174.983333,0.067518,1.434692,0.064278
175.191667,0.073383,1.434392,0.060180
175.400000,0.071525,1.433490,0.059031
175.608333,0.064289,1.433532,0.062483
175.816667,0.066337,1.434299,0.063017
176.025000,0.073613,1.434699,0.057577
176.233333,0.075573,1.434286,0.057802
176.441667,0.072281,1.433312,0.066301
176.650000,0.064447,1.431833,0.066659
176.858333,0.059611,1.431798,0.068326
177.066667,0.061711,1.432846,0.065689
177.275000,0.065726,1.434214,0.056203
177.483333,0.065153,1.435720,0.050868
177.691667,0.064149,1.436931,0.044316
177.900000,0.059228,1.437019,0.041079
178.108333,0.059686,1.436515,0.041343
178.316667,0.062392,1.436664,0.042738
178.525000,0.063832,1.436761,0.040785
178.733333,0.062671,1.436856,0.039854
178.941667,0.059689,1.436965,0.039473
179.150000,0.059974,1.437139,0.038901
179.358333,0.061475,1.437333,0.036505
179.566667,0.063835,1.437980,0.035087
179.775000,0.063097,1.438148,0.032498
179.983333,0.061602,1.438370,0.031047
180.191667,0.060628,1.438323,0.030810
180.400000,0.062234,1.438284,0.031528
180.608333,0.063890,1.438286,0.031485
180.816667,0.064987,1.438675,0.031883
181.025000,0.065260,1.438844,0.030803
181.233333,0.065748,1.439017,0.031261
181.441667,0.059478,1.439991,0.032128
181.650000,0.064933,1.440489,0.035110
181.858333,0.070299,1.440084,0.036102
182.066667,0.064201,1.439622,0.036402
182.275000,0.070043,1.439689,0.035954
182.483333,0.080821,1.440992,0.030225
182.691667,0.085629,1.442216,0.022455
182.900000,0.083318,1.442330,0.019583
183.108333,0.075236,1.441816,0.021862
183.316667,0.073117,1.441221,0.025701
183.525000,0.079465,1.441003,0.029718
183.733333,0.083104,1.439819,0.036790
183.941667,0.077016,1.437672,0.044598
184.150000,0.067618,1.435951,0.051062
184.358333,0.063164,1.435047,0.054841
184.566667,0.059259,1.434580,0.057336
184.775000,0.057693,1.433639,0.058658
184.983333,0.042101,1.431801,0.058389
185.191667,0.028857,1.430950,0.061443
185.400000,0.034587,1.430053,0.060811
185.608333,0.038395,1.429477,0.056158
185.816667,0.043667,1.429944,0.058060
186.025000,0.046190,1.431584,0.056769
186.233333,0.042363,1.431894,0.050639
186.441667,0.034718,1.430903,0.045584
186.650000,0.035407,1.431676,0.041326
186.858333,0.041200,1.433401,0.034766
187.066667,0.065363,1.435965,0.028041
187.275000,0.081660,1.437211,0.024623
187.483333,0.074229,1.436910,0.020326
187.691667,0.057343,1.436974,0.023539
187.900000,0.047104,1.437172,0.025204
188.108333,0.048886,1.436526,0.019249
188.316667,0.055318,1.436630,0.014080
188.525000,0.058594,1.436834,0.016413
188.733333,0.055115,1.436904,0.020702
188.941667,0.059606,1.438023,0.020690
189.150000,0.059540,1.437797,0.012868
189.358333,0.046960,1.437401,0.012623


==> csv/contraction_stab_100.csv <==
0.191667,0.200226,1.452917,0.089535
0.400000,0.191017,1.454659,0.094700
0.608333,0.180382,1.452610,0.096781
0.816667,0.192296,1.523142,0.111205
1.025000,0.228316,1.598986,0.133995
1.233333,0.252583,1.640132,0.145421
1.441667,0.227604,1.648497,0.135996
1.650000,0.187487,1.656716,0.115034
1.858333,0.177761,1.660357,0.100777
2.066667,0.185975,1.664862,0.095747
2.275000,0.184028,1.669439,0.098422
2.483333,0.174562,1.671166,0.098885
2.691667,0.171446,1.672382,0.097056
2.900000,0.176065,1.679456,0.100021
3.108333,0.172328,1.684197,0.106463
3.316667,0.168654,1.685069,0.104067
3.525000,0.169902,1.686529,0.097953
3.733333,0.172250,1.687905,0.092248
3.941667,0.167419,1.689604,0.089518
4.150000,0.164496,1.690526,0.087014
4.358333,0.166306,1.690825,0.084836
4.566667,0.168372,1.690387,0.088291
4.775000,0.169470,1.689278,0.091169
4.983333,0.170149,1.688224,0.099087
5.191667,0.168317,1.687504,0.101297
5.400000,0.166348,1.688357,0.099136
5.608333,0.167328,1.689452,0.092126
5.816667,0.166259,1.690805,0.084950
6.025000,0.164815,1.691883,0.081327
6.233333,0.166767,1.692287,0.079575
6.441667,0.168291,1.692065,0.082338
6.650000,0.169365,1.690722,0.087798
6.858333,0.169786,1.688705,0.096376
7.066667,0.168796,1.686384,0.106360
7.275000,0.165532,1.684193,0.112313
7.483333,0.161078,1.684316,0.115010
7.691667,0.152646,1.675536,0.112451
7.900000,0.132119,1.671109,0.100708
8.108333,0.119620,1.611237,0.084259
8.316667,0.147131,1.557671,0.068520
8.525000,0.172133,1.496765,0.070719
8.733333,0.178289,1.488482,0.079940
8.941667,0.176704,1.466390,0.090416
9.150000,0.170091,1.465224,0.100690
9.358333,0.161619,1.464168,0.102549
9.566667,0.158824,1.464273,0.106041
9.775000,0.153910,1.464557,0.102676
9.983333,0.145532,1.465896,0.101895
10.191667,0.138175,1.466324,0.099602
10.400000,0.134604,1.466383,0.099158
10.608333,0.135575,1.465559,0.101321
10.816667,0.137703,1.464613,0.102305
11.025000,0.141601,1.464869,0.104203
11.233333,0.141090,1.465728,0.099871
11.441667,0.138040,1.467248,0.095400
11.650000,0.136025,1.468505,0.089931
11.858333,0.135457,1.469619,0.085466
12.066667,0.135831,1.470386,0.081490
12.275000,0.137843,1.470079,0.081200
12.483333,0.139855,1.469670,0.081735
12.691667,0.139124,1.469310,0.082899
12.900000,0.138790,1.469450,0.082630
13.108333,0.139331,1.470008,0.078517
13.316667,0.140117,1.470731,0.074123
13.525000,0.139951,1.470085,0.068134
13.733333,0.140472,1.468041,0.067049
13.941667,0.140906,1.465836,0.067142
14.150000,0.141269,1.461924,0.070843
14.358333,0.139354,1.457878,0.078053
14.566667,0.136963,1.450832,0.087592
14.775000,0.135970,1.446229,0.093278
14.983333,0.136109,1.445452,0.095438
15.191667,0.137198,1.445783,0.095849
15.400000,0.133348,1.445697,0.094539
15.608333,0.133533,1.444717,0.095016
15.816667,0.134555,1.443492,0.099304
16.025000,0.117201,1.441995,0.107012
16.233333,0.115749,1.440251,0.114620
16.441667,0.133258,1.440783,0.115356
16.650000,0.137406,1.443829,0.107880
16.858333,0.130323,1.446631,0.092808
17.066667,0.128890,1.448089,0.078808
17.275000,0.130291,1.448447,0.072002
17.483333,0.125832,1.449276,0.075527
17.691667,0.123892,1.449540,0.080599
17.900000,0.125260,1.449758,0.076444
18.108333,0.124742,1.450187,0.075019
18.316667,0.124251,1.450145,0.073693
18.525000,0.128881,1.449401,0.074437
18.733333,0.128466,1.449051,0.077406
18.941667,0.128410,1.448696,0.078610
19.150000,0.128210,1.448269,0.079766
19.358333,0.126827,1.447985,0.081601
19.566667,0.127192,1.447511,0.084064
19.775000,0.125359,1.446570,0.084867
19.983333,0.125530,1.445629,0.090615
20.191667,0.127327,1.444420,0.093701
20.400000,0.128377,1.443278,0.096679
20.608333,0.128029,1.442260,0.100288
20.816667,0.126169,1.442214,0.100879
21.025000,0.125460,1.442446,0.100619
21.233333,0.125601,1.442893,0.099244
21.441667,0.125928,1.443139,0.098685
21.650000,0.125915,1.442842,0.099523
21.858333,0.125959,1.442228,0.101405
22.066667,0.125351,1.441312,0.104139
22.275000,0.125645,1.440601,0.106420
22.483333,0.125110,1.440557,0.106749
22.691667,0.124884,1.440958,0.105867
22.900000,0.125446,1.440841,0.105352
23.108333,0.125957,1.440735,0.105404
23.316667,0.126342,1.440594,0.106926
23.525000,0.125501,1.440030,0.107735
23.733333,0.124962,1.439310,0.109637
23.941667,0.126398,1.438859,0.111928
24.150000,0.127305,1.438331,0.112820
24.358333,0.126113,1.438165,0.113127
24.566667,0.125668,1.438053,0.114459
24.775000,0.125480,1.437289,0.115677
24.983333,0.126614,1.436471,0.118618
25.191667,0.127922,1.435917,0.119633
25.400000,0.129023,1.436731,0.117319
25.608333,0.128427,1.438264,0.113289
25.816667,0.126470,1.439524,0.109139
26.025000,0.125704,1.440363,0.107128
26.233333,0.125020,1.440746,0.106242
26.441667,0.124781,1.440755,0.106572
26.650000,0.125547,1.440719,0.106179
26.858333,0.125046,1.440835,0.106162
27.066667,0.123827,1.440985,0.105789
27.275000,0.123320,1.440932,0.106121
27.483333,0.124244,1.440733,0.106842
27.691667,0.124739,1.440159,0.108282
27.900000,0.124252,1.439636,0.109902
28.108333,0.124508,1.439248,0.111324
28.316667,0.124408,1.438893,0.112263
28.525000,0.124136,1.438638,0.112753
28.733333,0.125224,1.438307,0.113760
28.941667,0.125428,1.437604,0.114901
29.150000,0.125721,1.437148,0.116592
29.358333,0.125199,1.437047,0.117324
29.566667,0.124541,1.437570,0.115476
29.775000,0.124285,1.438254,0.113859
29.983333,0.125271,1.438489,0.113240
30.191667,0.124632,1.438492,0.112998
30.400000,0.123758,1.438398,0.114098
30.608333,0.124145,1.438490,0.113372
30.816667,0.124101,1.438941,0.112427
31.025000,0.124486,1.439148,0.111863
31.233333,0.125238,1.438953,0.111812
31.441667,0.125224,1.438525,0.113030
31.650000,0.124545,1.438076,0.114056
31.858333,0.124066,1.437643,0.115617
32.066667,0.124951,1.437181,0.116980
32.275000,0.124976,1.436857,0.117767
32.483333,0.124536,1.436919,0.117809
32.691667,0.124293,1.436943,0.117125
32.900000,0.124240,1.437015,0.117494
33.108333,0.124305,1.436856,0.117635
33.316667,0.124670,1.436731,0.117609
33.525000,0.124859,1.437003,0.117479
33.733333,0.124910,1.436975,0.116899
33.941667,0.125489,1.437306,0.116630
34.150000,0.124786,1.437490,0.115787
34.358333,0.123861,1.437959,0.114549
34.566667,0.123918,1.438616,0.113362
34.775000,0.122671,1.438966,0.112546
34.983333,0.121116,1.438830,0.112921
35.191667,0.121583,1.438220,0.114979
35.400000,0.122496,1.437456,0.117042
35.608333,0.123009,1.436615,0.118859
35.816667,0.123612,1.436064,0.120253
36.025000,0.124459,1.436068,0.120185
36.233333,0.124352,1.436685,0.118555
36.441667,0.124142,1.437192,0.117121
36.650000,0.123545,1.437330,0.116892
36.858333,0.124278,1.436814,0.117507
37.066667,0.124560,1.436588,0.118811
37.275000,0.124358,1.436478,0.119058
37.483333,0.123781,1.436633,0.118762
37.691667,0.123498,1.436823,0.118203
37.900000,0.123724,1.436860,0.118109
38.108333,0.123534,1.437088,0.117572
38.316667,0.123716,1.437503,0.116390
38.525000,0.123379,1.438079,0.114793
38.733333,0.122943,1.438520,0.113576
38.941667,0.123458,1.438986,0.112200
39.150000,0.123606,1.439561,0.110692
39.358333,0.123956,1.440235,0.108549
39.566667,0.124073,1.440851,0.106513
39.775000,0.124049,1.441218,0.105041
39.983333,0.124055,1.441572,0.104088
40.191667,0.123648,1.441826,0.103583
40.400000,0.122450,1.442031,0.102282
40.608333,0.121854,1.442361,0.102307
40.816667,0.122472,1.442601,0.101368
41.025000,0.122307,1.442838,0.099677
41.233333,0.121806,1.443794,0.097583
41.441667,0.121354,1.444726,0.094936
41.650000,0.122186,1.445724,0.091368
41.858333,0.122176,1.446803,0.087758
42.066667,0.123512,1.447153,0.085845
42.275000,0.125032,1.446719,0.085794
42.483333,0.124612,1.446090,0.090058
42.691667,0.122636,1.445316,0.091657
42.900000,0.122832,1.444789,0.093826
43.108333,0.123125,1.444894,0.093240
43.316667,0.123375,1.445507,0.091273
43.525000,0.122565,1.446598,0.088190
43.733333,0.122450,1.447870,0.083009
43.941667,0.123150,1.448798,0.079983
44.150000,0.123919,1.449340,0.076689
44.358333,0.124553,1.449945,0.074615
44.566667,0.124705,1.450409,0.072969
44.775000,0.125675,1.450945,0.070043
44.983333,0.124804,1.451576,0.067563
45.191667,0.124333,1.451736,0.065555
45.400000,0.125051,1.452139,0.064618
45.608333,0.126309,1.452147,0.064399
45.816667,0.126323,1.452100,0.064048
46.025000,0.125312,1.452147,0.064507
46.233333,0.124731,1.452123,0.064627
46.441667,0.124595,1.452214,0.064098
46.650000,0.124461,1.452374,0.063962
46.858333,0.125063,1.452248,0.063426
47.066667,0.124824,1.452288,0.063145
47.275000,0.124559,1.452452,0.063276
47.483333,0.124850,1.452490,0.062865
47.691667,0.126046,1.452437,0.062661
47.900000,0.126772,1.452414,0.062721
48.108333,0.126495,1.452294,0.062967
48.316667,0.125733,1.452062,0.063918
48.525000,0.125522,1.451878,0.065291
48.733333,0.126058,1.451493,0.067056
48.941667,0.126414,1.450980,0.069170
49.150000,0.125758,1.450461,0.070998
49.358333,0.124840,1.450048,0.073104
49.566667,0.124553,1.449638,0.074712
49.775000,0.124815,1.449366,0.075935
49.983333,0.124890,1.449130,0.076626
50.191667,0.124684,1.449013,0.077119
50.400000,0.124594,1.448853,0.077743
50.608333,0.124858,1.448603,0.078504
50.816667,0.125435,1.448450,0.079432
51.025000,0.125691,1.448088,0.080611
51.233333,0.125356,1.447698,0.082102
51.441667,0.124331,1.447306,0.083243
51.650000,0.124110,1.447033,0.084115
51.858333,0.124542,1.446905,0.084755
52.066667,0.124796,1.446866,0.084879
52.275000,0.124157,1.446749,0.085321
52.483333,0.123949,1.446555,0.086312
52.691667,0.123776,1.446164,0.087434
52.900000,0.124011,1.445641,0.089417
53.108333,0.123750,1.445080,0.091413
53.316667,0.123248,1.444562,0.093263
53.525000,0.122872,1.443910,0.095057
53.733333,0.123813,1.443703,0.096193
53.941667,0.123820,1.443464,0.097091
54.150000,0.122935,1.443231,0.097654
54.358333,0.122404,1.442915,0.098740
54.566667,0.122924,1.442832,0.099437
54.775000,0.123211,1.442766,0.099258
54.983333,0.123066,1.442919,0.099109
55.191667,0.122368,1.442990,0.098731
55.400000,0.121882,1.443045,0.098232
55.608333,0.121970,1.443081,0.098253
55.816667,0.122576,1.443135,0.098218
56.025000,0.122304,1.443145,0.097920
56.233333,0.122471,1.443431,0.097415
56.441667,0.122651,1.443603,0.096581
56.650000,0.122985,1.443881,0.095543
56.858333,0.122945,1.444225,0.094245
57.066667,0.122431,1.444679,0.093164
57.275000,0.122612,1.445025,0.092100
57.483333,0.122882,1.445325,0.090998
57.691667,0.123035,1.445693,0.090035
57.900000,0.122346,1.446084,0.088168
58.108333,0.122175,1.446731,0.086225
58.316667,0.122261,1.447386,0.083894
58.525000,0.122656,1.447960,0.081690
58.733333,0.123161,1.448107,0.080748
58.941667,0.123208,1.447842,0.081171
59.150000,0.122998,1.447537,0.083388
59.358333,0.122969,1.446822,0.084998
59.566667,0.123883,1.446222,0.087033
59.775000,0.124391,1.445730,0.089220
59.983333,0.124483,1.445249,0.090742
60.191667,0.124216,1.444708,0.092572
60.400000,0.124718,1.444014,0.094804
60.608333,0.125389,1.442987,0.096685
60.816667,0.126849,1.442422,0.099639
61.025000,0.125840,1.442199,0.100051
61.233333,0.134948,1.442882,0.097632
61.441667,0.154550,1.442765,0.089791
61.650000,0.173455,1.440921,0.082168
61.858333,0.185282,1.439778,0.079232
62.066667,0.180400,1.439476,0.085711
62.275000,0.176120,1.437652,0.092588
62.483333,0.189428,1.433812,0.098558
62.691667,0.194400,1.430652,0.105086
62.900000,0.195464,1.430489,0.108727
63.108333,0.191185,1.432016,0.104926
63.316667,0.187649,1.433684,0.099655
63.525000,0.192003,1.435059,0.093981
63.733333,0.197318,1.435845,0.090213
63.941667,0.190994,1.436379,0.090216
64.150000,0.181723,1.436808,0.095837
64.358333,0.173931,1.436431,0.099868
64.566667,0.163362,1.435490,0.107624
64.775000,0.159053,1.434001,0.114120
64.983333,0.156871,1.432246,0.119116
65.191667,0.156379,1.431043,0.123624
65.400000,0.159697,1.430566,0.122892
65.608333,0.162374,1.431593,0.120047
65.816667,0.163080,1.433323,0.115378
66.025000,0.163110,1.434314,0.111514
66.233333,0.163550,1.434986,0.111466
66.441667,0.160935,1.435001,0.111747
66.650000,0.158511,1.434386,0.114291
66.858333,0.158255,1.433528,0.116082
67.066667,0.161771,1.432406,0.119337
67.275000,0.155813,1.431813,0.121992
67.483333,0.146882,1.431740,0.124064
67.691667,0.150860,1.431438,0.124879
67.900000,0.155836,1.431182,0.125153
68.108333,0.157186,1.430576,0.125304
68.316667,0.156170,1.430568,0.125519
68.525000,0.152785,1.430274,0.126543
68.733333,0.151957,1.430057,0.127151
68.941667,0.153150,1.429575,0.128098
69.150000,0.154633,1.429275,0.129428
69.358333,0.153902,1.428559,0.131147
69.566667,0.153335,1.427801,0.132854
69.775000,0.153255,1.427191,0.133979
69.983333,0.153486,1.427150,0.134929
70.191667,0.153285,1.427375,0.134019
70.400000,0.152868,1.427946,0.132812
70.608333,0.151915,1.428503,0.131467
70.816667,0.151224,1.429516,0.129583
71.025000,0.151173,1.430729,0.128189
71.233333,0.147186,1.432423,0.125044
71.441667,0.137256,1.434524,0.118994
71.650000,0.127879,1.435558,0.117003
71.858333,0.127072,1.435128,0.117694
72.066667,0.129230,1.434101,0.119380
72.275000,0.129298,1.434324,0.120920
72.483333,0.129745,1.436175,0.121347
72.691667,0.130486,1.436684,0.119748
72.900000,0.133336,1.434408,0.120384
73.108333,0.138213,1.430449,0.125861
73.316667,0.142766,1.430013,0.130247
73.525000,0.141643,1.433287,0.125682
73.733333,0.137442,1.436884,0.117177
73.941667,0.134974,1.437848,0.113763
74.150000,0.133964,1.436259,0.115664
74.358333,0.136568,1.433065,0.121467
74.566667,0.139873,1.429252,0.132864
74.775000,0.138720,1.424917,0.140022
74.983333,0.140387,1.423078,0.146436
75.191667,0.139818,1.426512,0.141295
75.400000,0.136924,1.430598,0.132482
75.608333,0.137984,1.431817,0.126524
75.816667,0.139433,1.432248,0.125315
76.025000,0.137396,1.432364,0.125805
76.233333,0.136138,1.432422,0.126364
76.441667,0.132547,1.431299,0.127649
76.650000,0.131596,1.440823,0.134690
76.858333,0.105957,1.511649,0.140202
77.066667,0.093498,1.582059,0.140007
77.275000,0.110383,1.645820,0.136154
77.483333,0.168586,1.660763,0.137307
77.691667,0.203611,1.660449,0.149605
77.900000,0.193403,1.663250,0.148389
78.108333,0.182090,1.667467,0.139409
78.316667,0.179188,1.658229,0.134687
78.525000,0.188408,1.644428,0.124861
78.733333,0.204201,1.638119,0.126955
78.941667,0.208886,1.633424,0.123587
79.150000,0.206445,1.631987,0.124896
79.358333,0.209022,1.630215,0.126874
79.566667,0.214050,1.631073,0.122907
79.775000,0.197957,1.639477,0.106301
79.983333,0.167491,1.618875,0.085972
80.191667,0.166688,1.601478,0.074088
80.400000,0.203847,1.597940,0.074720
80.608333,0.233260,1.590655,0.090378
80.816667,0.202977,1.600403,0.101946
81.025000,0.180416,1.588078,0.114023
81.233333,0.216287,1.572905,0.119914
81.441667,0.210807,1.576577,0.134261
81.650000,0.177053,1.572119,0.139680
81.858333,0.163979,1.574837,0.108982
82.066667,0.184516,1.617390,0.073899
82.275000,0.207799,1.616378,0.058639
82.483333,0.196733,1.608719,0.078508
82.691667,0.191953,1.592479,0.093227
82.900000,0.212801,1.590115,0.102802
83.108333,0.211044,1.602555,0.099431
83.316667,0.163526,1.607195,0.090431
83.525000,0.130036,1.587841,0.085147
83.733333,0.164158,1.585285,0.092453
83.941667,0.241348,1.583956,0.104930
84.150000,0.259376,1.584315,0.115041
84.358333,0.192715,1.610774,0.109607
84.566667,0.160300,1.619531,0.082294
84.775000,0.211536,1.627078,0.057971
84.983333,0.247267,1.625313,0.056360
85.191667,0.211501,1.621020,0.072329
85.400000,0.159893,1.617501,0.083638
85.608333,0.194093,1.609912,0.081366
85.816667,0.271251,1.606966,0.075706
86.025000,0.295463,1.597753,0.078169
86.233333,0.235508,1.616748,0.076347
86.441667,0.149224,1.605897,0.036073
86.650000,0.159633,1.610170,0.020933
86.858333,0.192716,1.619962,0.025328
87.066667,0.212024,1.609763,0.050362
87.275000,0.160284,1.597415,0.063868
87.483333,0.116991,1.570405,0.061843
87.691667,0.149812,1.583697,0.057830
87.900000,0.203286,1.562017,0.053434
88.108333,0.164291,1.614604,0.064180
88.316667,0.091699,1.590343,0.020682
88.525000,0.052521,1.609404,-0.079865
88.733333,0.088329,1.581742,-0.160846
88.941667,0.158535,1.592474,-0.199815
89.150000,0.265072,1.575123,-0.188484
89.358333,0.304892,1.569337,-0.151130
89.566667,0.263450,1.614195,-0.084613
89.775000,0.206828,1.608636,-0.052751
89.983333,0.210910,1.609494,-0.064180
90.191667,0.267180,1.601324,-0.089971
90.400000,0.284460,1.610875,-0.077146
90.608333,0.215190,1.628407,0.002055
90.816667,0.149019,1.618834,0.029311
91.025000,0.166128,1.627423,-0.027974
91.233333,0.229901,1.619757,-0.085284
91.441667,0.273756,1.604794,-0.090684
91.650000,0.267519,1.619075,-0.045244
91.858333,0.210271,1.622511,-0.004404
92.066667,0.150288,1.628967,0.002537
92.275000,0.160103,1.628838,-0.013924
92.483333,0.229251,1.617213,-0.036622
92.691667,0.295409,1.605192,-0.053829
92.900000,0.297099,1.611766,-0.041084
93.108333,0.184334,1.636279,-0.026205
93.316667,0.081888,1.647456,-0.072624
93.525000,0.112202,1.653768,-0.073173
93.733333,0.234465,1.618749,0.004433
93.941667,0.291611,1.623754,0.003303
94.150000,0.224624,1.629382,-0.083925
94.358333,0.111794,1.639484,-0.092120
94.566667,0.112573,1.641868,-0.003099
94.775000,0.216292,1.637753,0.049939
94.983333,0.253429,1.628547,-0.014687
95.191667,0.136558,1.630952,-0.068304
95.400000,0.047472,1.645672,-0.003056
95.608333,0.137559,1.649300,0.097301
95.816667,0.290545,1.663114,0.137886
96.025000,0.359582,1.624343,0.093860
96.233333,0.370782,1.599250,0.050974
96.441667,0.377126,1.518945,0.022318
96.650000,0.373271,1.467597,-0.053129
96.858333,0.405480,1.452454,-0.116060
97.066667,0.419183,1.444955,-0.137753
97.275000,0.412212,1.442973,-0.142708
97.483333,0.407710,1.435147,-0.150100
97.691667,0.416004,1.430423,-0.160133
97.900000,0.413429,1.428740,-0.172522
98.108333,0.408792,1.424531,-0.184282
98.316667,0.402033,1.425885,-0.192748
98.525000,0.394741,1.433356,-0.191270
98.733333,0.392315,1.449816,-0.165918
98.941667,0.398580,1.461387,-0.144535
99.150000,0.403958,1.462365,-0.145331
99.358333,0.401770,1.460755,-0.143719
99.566667,0.399930,1.463730,-0.128874
99.775000,0.402464,1.467997,-0.113837
99.983333,0.407199,1.468512,-0.106210
100.191667,0.405844,1.468610,-0.112122
100.400000,0.398521,1.466246,-0.114637
100.608333,0.399516,1.466348,-0.118974
100.816667,0.402023,1.467016,-0.123875
101.025000,0.399847,1.463070,-0.125006
101.233333,0.402783,1.462812,-0.129431
101.441667,0.407431,1.462008,-0.134612
101.650000,0.412913,1.458738,-0.136893
101.858333,0.417190,1.458377,-0.133712
102.066667,0.416443,1.458994,-0.129033
102.275000,0.415287,1.459096,-0.130030
102.483333,0.414293,1.456432,-0.140990
102.691667,0.410160,1.451310,-0.155210
102.900000,0.409653,1.451712,-0.155097
103.108333,0.412427,1.454017,-0.151418
103.316667,0.421366,1.443609,-0.155544
103.525000,0.424048,1.437941,-0.160083
103.733333,0.416481,1.442914,-0.159744
103.941667,0.413721,1.440671,-0.167367
104.150000,0.418622,1.438594,-0.171161
104.358333,0.421128,1.436098,-0.171113
104.566667,0.421277,1.433565,-0.177047
104.775000,0.416993,1.435646,-0.183539
104.983333,0.413017,1.435816,-0.185288
105.191667,0.414197,1.435918,-0.181522
105.400000,0.415566,1.435923,-0.179328
105.608333,0.417687,1.433465,-0.182386
105.816667,0.418722,1.429104,-0.193395
106.025000,0.414846,1.426271,-0.204156
106.233333,0.412734,1.423889,-0.209664
106.441667,0.414502,1.422026,-0.210134
106.650000,0.420250,1.414573,-0.215214
106.858333,0.424230,1.403106,-0.231941
107.066667,0.424472,1.394500,-0.252278
107.275000,0.425137,1.388584,-0.277470
107.483333,0.431813,1.372142,-0.325533
107.691667,0.422435,1.353076,-0.348875
107.900000,0.421218,1.347196,-0.359854
108.108333,0.418042,1.330770,-0.375992
108.316667,0.419956,1.315465,-0.391554
108.525000,0.419202,1.309033,-0.396898
108.733333,0.425817,1.296932,-0.401021
108.941667,0.428503,1.283743,-0.408303
109.150000,0.424208,1.272667,-0.416809
109.358333,0.421546,1.259264,-0.430653
109.566667,0.425166,1.246838,-0.446342
109.775000,0.427795,1.234357,-0.459156
109.983333,0.432831,1.220387,-0.472466
110.191667,0.435161,1.218148,-0.479854
110.400000,0.439997,1.205014,-0.492853
110.608333,0.457118,1.182596,-0.519778
110.816667,0.494022,1.152131,-0.563838
111.025000,0.548504,1.120857,-0.612889
111.233333,0.637024,1.078998,-0.665088
111.441667,0.741354,1.049741,-0.713366
111.650000,0.837220,1.070019,-0.758666
111.858333,0.945626,1.081363,-0.787893
112.066667,1.026014,1.062816,-0.814795
112.275000,1.057964,1.016762,-0.841399
112.483333,1.063699,0.962554,-0.850766
112.691667,1.069918,0.913259,-0.844388
112.900000,1.074914,0.887403,-0.834255
113.108333,1.088033,0.877087,-0.815681
113.316667,1.107899,0.870088,-0.785254
113.525000,1.136231,0.859056,-0.755024
113.733333,1.177932,0.843571,-0.745667
113.941667,1.224517,0.843250,-0.753239
114.150000,1.261654,0.854585,-0.760034
114.358333,1.296347,0.851465,-0.762998
114.566667,1.319092,0.833779,-0.772494
114.775000,1.329683,0.797826,-0.789272
114.983333,1.325367,0.770662,-0.812426
115.191667,1.330949,0.761718,-0.852086
115.400000,1.342861,0.762714,-0.893437
115.608333,1.340763,0.782397,-0.929732
115.816667,1.347787,0.806648,-0.928803
116.025000,1.364031,0.813675,-0.919882
116.233333,1.386028,0.807039,-0.906912
116.441667,1.401779,0.795738,-0.912406
116.650000,1.413287,0.794040,-0.922245
116.858333,1.409291,0.805128,-0.946711
117.066667,1.399694,0.821384,-0.962875
117.275000,1.385187,0.825492,-0.974089
117.483333,1.376069,0.820915,-0.974608
117.691667,1.371277,0.812820,-0.966837
117.900000,1.367887,0.810774,-0.962307
118.108333,1.365471,0.810447,-0.960864
118.316667,1.366377,0.810626,-0.962868
118.525000,1.364398,0.814857,-0.958163
118.733333,1.360748,0.817430,-0.951945
118.941667,1.359867,0.817774,-0.949643
119.150000,1.357280,0.823276,-0.949354
119.358333,1.373456,0.850683,-0.952012
119.566667,1.425101,0.907001,-0.952288
119.775000,1.504936,0.919027,-0.940992
119.983333,1.589353,0.849403,-0.946778
120.191667,1.699377,0.746327,-0.940623
120.400000,1.839954,0.676018,-0.902826
120.608333,1.956682,0.677106,-0.793931
120.816667,2.039891,0.676429,-0.559555
121.025000,2.118153,0.670911,-0.266145
121.233333,2.205866,0.679918,0.009359
121.441667,2.301873,0.715033,0.288480
121.650000,2.399756,0.712233,0.560714
121.858333,2.493215,0.707719,0.780850
122.066667,2.559502,0.710112,0.942945
122.275000,2.594600,0.685045,1.085552
122.483333,2.613257,0.706658,1.202170
122.691667,2.641905,0.740577,1.283540
122.900000,2.702329,0.775319,1.322835
123.108333,2.759590,0.773919,1.338330
123.316667,2.807689,0.772789,1.344317
123.525000,2.868288,0.782267,1.312588
123.733333,2.885314,0.783234,1.259881
123.941667,2.874203,0.792753,1.214674
124.150000,2.862045,0.798267,1.167730
124.358333,2.815507,0.780334,1.139849
124.566667,2.802221,0.811483,1.142309
124.775000,2.786173,0.864316,1.140949
124.983333,2.768131,0.918508,1.156222
125.191667,2.774021,0.943599,1.162222
125.400000,2.796847,0.943855,1.185156
125.608333,2.803760,0.934093,1.205392
125.816667,2.814786,0.923542,1.191418
126.025000,2.807475,0.914537,1.172167
126.233333,2.801139,0.912285,1.157778
126.441667,2.795529,0.916203,1.151670
126.650000,2.795563,0.915033,1.161464
126.858333,2.806830,0.915698,1.177960
127.066667,2.817520,0.924084,1.208478
127.275000,2.823515,0.930044,1.226928


==> csv/handstand_contraction_c_err.csv <==
Wall time,Step,Value
1755014051.2393672,18,0.29099416732788086
1755014142.9460979,47,0.04259350523352623
1755014188.0650048,62,0.0433342307806015
1755014191.0564249,63,0.04351721331477165
1755014214.6331437,71,0.043722935020923615
1755014288.334902,89,0.043505068868398666
1755014339.841343,103,0.05662357807159424
1755014350.8865304,107,0.06177660822868347
1755014409.4562302,128,0.08940955996513367
1755014520.9746487,157,0.10001157969236374
1755014531.2093453,160,0.10113251209259033
1755014542.551187,164,0.10313814878463745
1755014564.165123,172,0.1018516793847084
1755014615.001787,191,0.10178788006305695
1755014647.2772024,203,0.10274423658847809
1755014717.285105,229,0.10237347334623337
1755014758.187215,244,0.1084984540939331
1755014761.4575126,245,0.10814052820205688
1755014826.1013448,259,0.11322362720966339
1755014891.6188183,282,0.10994924604892731
1755014899.4275808,285,0.11017441749572754
1755014982.4938025,316,0.12227883189916611
1755014990.345733,319,0.12545393407344818
1755015062.9073617,346,0.11877255886793137
1755015096.0765374,358,0.12573082745075226
1755015117.4761252,366,0.12705281376838684
1755015150.0622175,378,0.12649086117744446
1755015171.1136327,386,0.12630149722099304
1755015214.2622428,402,0.12807661294937134
1755015248.9572294,415,0.12918341159820557
1755015303.974224,436,0.12678246200084686
1755015306.5793006,437,0.12977920472621918
1755015330.68779,446,0.12347900122404099
1755015370.4079456,461,0.13045522570610046
1755015380.841104,465,0.12799519300460815
1755015408.4850361,475,0.128693625330925
1755015424.1138942,481,0.12982767820358276
1755015501.2735348,510,0.1288037896156311
1755015586.9980445,533,0.12784242630004883
1755015611.7555652,538,0.12996487319469452
1755015621.3654907,540,0.1294403076171875
1755015700.4039855,556,0.13334299623966217
1755015729.3858278,562,0.12791022658348083
1755015864.2917185,590,0.14223769307136536
1755015883.1388512,594,0.14154887199401855
1755015892.849558,596,0.13748015463352203
1755016088.3360946,637,0.12429509311914444
1755016116.7448854,643,0.119676373898983
1755016121.5489492,644,0.11950016021728516
1755016188.228555,658,0.12391164153814316
1755016231.1487167,667,0.1267872303724289
1755016269.68025,675,0.12537150084972382
1755016489.885831,721,0.1380445957183838
1755016506.1886675,725,0.134791299700737
1755016681.9584804,764,0.12904514372348785
1755016734.9682572,775,0.12735536694526672
1755016768.2747889,782,0.126394584774971
1755016796.9140937,788,0.12538819015026093
1755016873.1935158,804,0.12688586115837097
1755017007.1123073,832,0.12952522933483124
1755017126.4181218,857,0.13007332384586334
1755017169.1951654,866,0.13168378174304962
1755017264.216506,886,0.13311542570590973
1755017522.2719808,942,0.14430943131446838
1755017788.540511,999,0.15528146922588348
1755017812.7620509,1004,0.15752530097961426
1755017865.1286783,1015,0.15018123388290405
1755017898.6132133,1022,0.1510971039533615
1755017917.7909606,1026,0.15655159950256348
1755017927.4898324,1028,0.15929614007472992
1755017970.8033643,1037,0.1445886492729187
1755018061.2570035,1056,0.15984168648719788
1755018132.6404965,1071,0.16764529049396515
1755018161.6151407,1077,0.18773528933525085
1755018262.6685567,1098,0.19751772284507751
1755018315.995868,1109,0.2197083979845047
1755018325.644576,1111,0.22184911370277405
1755018392.8098426,1125,0.2102484256029129
1755018426.0734634,1132,0.1952829509973526
1755018491.000894,1151,0.20025673508644104
1755018495.8381774,1152,0.2227395623922348
1755018552.0325816,1164,0.22051985561847687
1755018598.6918943,1174,0.20276109874248505
1755018608.1357677,1176,0.1999068409204483
1755018645.4644306,1184,0.1934373825788498
1755018803.620445,1218,0.27615782618522644
1755018836.1976335,1225,0.20764772593975067
1755018932.6294687,1246,0.2898196280002594
1755018960.4752793,1252,0.2880358397960663
1755018969.7027335,1254,0.2717318534851074
1755018983.5734227,1257,0.2695061266422272
1755019002.097139,1261,0.26073217391967773
1755019029.7767003,1267,0.2235342264175415
1755019048.3480396,1271,0.23492424190044403
1755019173.7764418,1298,0.2549629509449005
1755019282.4926553,1325,0.24806976318359375
1755019376.0451918,1345,0.315145343542099
1755019464.985252,1364,0.3504619300365448
1755019515.8996823,1375,0.3236595392227173
1755019520.5027325,1376,0.2869868874549866
1755019711.2415893,1417,0.3131076991558075
1755019813.8714137,1439,0.2721863090991974
1755019897.5510666,1457,0.2870962917804718
1755019902.212666,1458,0.28566068410873413
1755020073.460014,1494,0.2875939905643463
1755020111.9071667,1502,0.41021257638931274
1755020150.2946417,1510,0.2897018492221832
1755020164.7828333,1513,0.32101449370384216
1755020332.7196589,1548,0.4049108624458313
1755020347.12794,1551,0.43874451518058777
1755020414.339409,1565,0.3436101973056793
1755020428.9251842,1568,0.3763151168823242
1755020453.0654626,1573,0.4052996337413788
1755020510.9279606,1585,0.4304444491863251
1755020564.1262631,1596,0.41219469904899597
1755020713.65318,1627,0.3105337619781494
1755020751.6857772,1635,0.26598140597343445
1755020920.292996,1670,0.4760691225528717
1755020992.6306574,1685,0.31809505820274353
1755021074.3041844,1702,0.308063805103302
1755021083.753979,1704,0.34358829259872437
1755021098.248892,1707,0.4296320080757141
1755021117.4313474,1711,0.4601851999759674
1755021425.227229,1775,0.4647310674190521
1755021434.7302024,1777,0.40589380264282227
1755021492.0757074,1789,0.5444045662879944
1755021769.3333201,1847,0.4419746398925781
1755021830.9985607,1860,0.4337007999420166
1755021864.098751,1867,0.45655566453933716
1755022016.4328723,1899,0.36834514141082764
1755022030.6301491,1902,0.24384279549121857
1755022059.0621176,1908,0.2853197753429413
1755022063.8842041,1909,0.29385194182395935
1755022192.082359,1936,0.5475019812583923
1755022211.1513846,1940,0.5436635613441467
1755022234.9809446,1945,0.48781171441078186
1755022244.369211,1947,0.5293354988098145
1755022306.9454718,1960,0.34826502203941345
1755022311.8321662,1961,0.36582571268081665
1755022398.0004365,1979,0.48108696937561035
1755022830.422552,2070,0.40507981181144714
1755022887.6836452,2079,0.6145626902580261
1755022953.5227973,2089,0.4005269706249237
1755023006.9248524,2100,0.43439188599586487
1755023078.778059,2115,0.5764278769493103
1755023097.9700246,2119,0.5757894515991211
1755023193.5354285,2139,0.505140483379364
1755023455.795293,2194,0.5153679847717285
1755023527.1003766,2209,0.5816695094108582
1755023555.9438314,2215,0.5975505709648132
1755023670.9239304,2239,0.5411539673805237
1755023694.8810103,2244,0.5815349221229553
1755024052.4798877,2319,0.566112220287323
1755024162.7723181,2342,0.49385324120521545
1755024244.1250238,2359,0.5653653740882874
1755024444.465756,2394,0.5436021089553833
1755024645.4844859,2436,0.5385333895683289
1755024669.5391881,2441,0.5458620190620422
1755024732.5171452,2454,0.6282803416252136
1755024770.4047477,2462,0.5027989745140076
1755024784.8137093,2465,0.4788777530193329
1755024880.5779924,2485,0.631899356842041
1755024942.9941497,2498,0.6080628037452698
1755024966.6937864,2503,0.6917049288749695
1755025033.3992646,2517,0.4863779544830322
1755025043.0118718,2519,0.5337156653404236
1755025095.4267664,2530,0.6062494516372681
1755025353.9764872,2577,0.7296389937400818
1755025358.763558,2578,0.7463158965110779
1755025438.0188403,2599,0.6406809091567993
1755025571.5255938,2627,0.6612567901611328
1755025609.986422,2635,0.5743333101272583
1755025647.8001902,2643,0.5537160634994507
1755025774.7896514,2670,0.6402194499969482
1755025793.481262,2674,0.6221262812614441
1755025826.4377372,2681,0.6721769571304321
1755025840.3904886,2684,0.6921371817588806
1755025883.0298657,2693,0.7327279448509216
1755025953.9339972,2708,0.754194438457489
1755025977.536549,2713,0.6309863924980164
1755025996.2087348,2717,0.5223454833030701
1755026075.8465414,2734,0.47063466906547546
1755026099.1508489,2739,0.6138229370117188
1755026103.867074,2740,0.6829999089241028
1755026166.187749,2753,0.7463882565498352
1755026170.9901054,2754,0.7453368306159973
1755026177.1204586,2755,0.7544003129005432
1755026241.5435703,2765,0.6293702125549316
1755026261.0495458,2768,0.6398444175720215
1755026314.3822832,2778,0.6978024840354919
1755026347.1314905,2785,0.690617561340332
1755026474.0147116,2812,0.6592584252357483
1755026577.4881535,2834,0.6500115394592285
1755026624.4940512,2844,0.6801631450653076
1755026704.6752117,2861,0.5996137261390686
1755026709.155379,2862,0.6683871150016785
1755026986.9986882,2921,0.7603809237480164
1755027132.903527,2952,0.6632990837097168
1755027146.6642945,2955,0.6669345498085022
1755027179.5961037,2962,0.6792532801628113
1755027193.72707,2965,0.6397705674171448
1755027231.19025,2973,0.6671642661094666
1755027447.3479884,3019,0.6348839998245239
1755027517.850452,3034,0.728058397769928
1755027578.866431,3047,0.638012170791626
1755027746.8106537,3083,0.6458856463432312
1755027751.4463387,3084,0.648871123790741
1755027840.250908,3103,0.7202173471450806
1755027844.8787389,3104,0.7090145945549011
1755027849.5639346,3105,0.7140230536460876
1755027915.7919717,3119,0.6711032390594482
1755027920.565233,3120,0.6717750430107117
1755027925.1000068,3121,0.7004031538963318
1755027957.9346132,3128,0.749136745929718
1755028037.5931103,3145,0.7831162810325623
1755028169.2689855,3173,0.7116420865058899
1755028258.5761893,3192,0.7091118693351746
1755028291.2542093,3199,0.6777669787406921
1755028314.93256,3204,0.7232144474983215
1755028376.3029256,3217,0.7013065218925476
1755028390.6862464,3220,0.6738539934158325
1755028489.3988569,3241,0.7521671056747437
1755028602.1740475,3265,0.677283763885498
1755028616.2478304,3268,0.6210966110229492
1755028794.8882024,3306,0.6727285385131836
1755028954.7418518,3340,0.9304367303848267
1755029029.977424,3356,0.7797636389732361
1755029114.8941581,3374,0.8316351771354675
1755029166.3934433,3385,0.7639696598052979
1755029203.9204328,3393,0.7985033392906189
1755029256.1517475,3404,0.7515333294868469
1755029322.4768045,3418,0.7232687473297119
1755029525.0982115,3461,0.645119845867157
1755029628.3086822,3483,0.6437095999717712
1755029632.8597066,3484,0.6446240544319153
1755029666.0506978,3491,0.7744004130363464
1755029675.5173478,3493,0.775142252445221
1755029708.489257,3500,0.7039305567741394
1755029830.3225086,3526,0.7291760444641113
1755030018.9947226,3566,0.6225879192352295
1755030032.9102569,3569,0.6313086152076721
1755030065.8938212,3576,0.6196823120117188
1755030122.009003,3588,0.6810945272445679
1755030179.1719685,3600,0.7954068183898926
1755030240.0516596,3613,0.7561439871788025
1755030244.8309593,3614,0.7597745656967163
1755030253.94907,3616,0.7354104518890381
1755030319.915192,3630,0.7965878844261169
1755030432.9637628,3654,0.7836236357688904
1755030447.3193989,3657,0.778997540473938
1755030456.4332669,3659,0.7877397537231445
1755030465.983047,3661,0.7829586863517761
1755030479.9252872,3664,0.7598504424095154
1755030498.8761334,3668,0.7277272343635559
1755030512.9373174,3671,0.7272276282310486
1755030602.040489,3690,0.7154174447059631
1755030705.3751407,3712,0.7160804867744446
1755030728.7943485,3717,0.6894922256469727
1755030874.445181,3748,0.7380933165550232
1755030902.38015,3754,0.7241935133934021
1755030935.2268193,3761,0.7236494421958923
1755030944.6485648,3763,0.6889432668685913
1755031034.1670117,3782,0.7784683108329773
1755031297.5092611,3848,0.8089177012443542
1755031304.994452,3850,0.8110453486442566
1755031358.0735455,3869,0.7361170649528503
1755031449.4905744,3902,0.6810111999511719
1755031474.651042,3911,0.7518618106842041
1755031486.6890152,3915,0.754081130027771
1755031514.9787378,3921,0.8220093846321106
1755031571.7972264,3933,0.7644125819206238
1755031586.020114,3936,0.7368541955947876
1755031728.2591212,3966,0.7819620966911316
1755031770.7972548,3975,0.8091385960578918
1755031799.1607368,3981,0.7466645836830139
1755031946.1384263,4012,0.8482317328453064
1755031955.8536482,4014,0.8448905348777771
1755031998.7613966,4023,0.798726499080658
1755032051.2741883,4034,0.739874541759491
1755032080.1597755,4040,0.7178446054458618
1755032114.0569682,4047,0.7077653408050537
1755032295.1083074,4084,0.7961289286613464
1755032417.8470917,4109,0.7644340395927429
1755032447.1159775,4115,0.7922701835632324
1755032476.3708916,4121,0.7803300619125366
1755032490.9594908,4124,0.813160240650177
1755032597.736413,4146,0.7945093512535095
1755032767.39588,4181,0.7825818061828613
1755032821.184638,4192,0.9111965298652649
1755032991.1237364,4227,0.8489441275596619
1755033098.0993438,4249,0.7524164319038391
1755033112.74853,4252,0.8096776008605957
1755033136.9918802,4257,0.8464423418045044
1755033432.8133817,4318,0.7804767489433289
1755033456.720181,4323,0.8660688400268555
1755033480.890514,4328,0.7882890105247498
1755033509.9511414,4334,0.7440806031227112
1755033804.8334641,4395,0.7996898293495178
1755033998.6362324,4435,0.8098564147949219
1755034037.1820278,4443,0.8780317306518555
1755034090.4469233,4454,0.7444804906845093
1755034148.161256,4466,0.7620596885681152
1755034259.4350076,4489,0.8157257437705994
1755034432.0312545,4525,0.7551095485687256
1755034480.3928573,4535,0.76898592710495
1755034499.1777613,4539,0.7514472007751465
1755034619.899878,4564,0.8160046935081482
1755034639.242985,4568,0.8298309445381165
1755034668.1172593,4574,0.8382880091667175
1755034836.6378837,4609,0.7667261362075806
1755034850.9530602,4612,0.7684003114700317
1755035028.469928,4649,0.9369416236877441
1755035076.561878,4659,0.8027205467224121
1755035167.50448,4678,0.8470080494880676
1755035205.7690578,4686,0.8532319068908691
1755035225.016429,4690,0.8569394946098328
1755035234.725645,4692,0.8642310500144958
1755035263.3291128,4698,0.853233277797699
1755035306.4918952,4707,0.6914190053939819
1755035416.7295778,4730,0.7787190675735474
1755035450.150385,4737,0.8162117004394531
1755035584.4785287,4759,0.7946584224700928
1755035620.964167,4766,0.7952619791030884
1755035649.5983758,4772,0.7511721253395081
1755035668.456272,4776,0.7671375274658203
1755035673.3993125,4777,0.7830024361610413
1755035816.8640046,4807,0.7065197229385376
1755035926.4676962,4830,0.7328340411186218
1755035935.8811972,4832,0.7167763113975525
1755035950.332603,4835,0.7009247541427612
1755035955.1473591,4836,0.7161903381347656
1755035993.189771,4844,0.8221010565757751
1755036174.4201546,4882,0.8024317622184753
1755036236.4261045,4895,0.7951836585998535
1755036308.3721879,4910,0.8411344885826111
1755036398.8255458,4929,0.8337119221687317
1755036417.9036832,4933,0.7516193985939026
1755036451.5449936,4940,0.7528229355812073
1755036494.1180995,4949,0.7890170812606812
1755036641.2813852,4980,0.7455871105194092
1755036693.304856,4991,0.7525092959403992
1755036845.1983109,5023,0.7201089262962341
1755036959.34855,5047,0.8285231590270996
1755037049.4250798,5066,0.8142336010932922
1755037111.4320126,5079,0.7395215630531311
1755037116.1106293,5080,0.7368625998497009
1755037154.115127,5088,0.7632275223731995
1755037163.550863,5090,0.782974898815155
1755037363.7640166,5132,0.7566899061203003
1755037382.851774,5136,0.736795961856842
1755037401.8646934,5140,0.7381253838539124
1755037454.0413866,5151,0.7230002284049988
1755037458.7862766,5152,0.7230250239372253
1755037468.2261004,5154,0.7031373381614685
1755037473.0064886,5155,0.71293705701828
1755037625.3424127,5187,0.7780049443244934
1755037677.2329454,5198,0.7263613939285278
1755037686.855032,5200,0.7623022794723511
1755037710.7369623,5205,0.7643786072731018
1755037719.9706557,5207,0.8005279898643494
1755037771.895417,5218,0.8202706575393677
1755037805.1147184,5225,0.8313054442405701
1755037866.973118,5238,0.849228024482727
1755037938.1372707,5253,0.7846328616142273
1755037980.816239,5262,0.7648372054100037
1755037995.0555363,5265,0.7906381487846375
1755038137.5208638,5295,0.7557644248008728
1755038246.1412513,5318,0.7233931422233582
1755038250.8084733,5319,0.7332685589790344
1755038265.220695,5322,0.7508320212364197
1755038275.5115943,5324,0.7917377352714539
1755038300.6297953,5328,0.7760373950004578
1755038339.6090417,5334,0.7456974387168884
1755038487.488948,5362,0.6995010375976562
1755038525.4727597,5370,0.703680694103241
1755038634.511948,5393,0.700779914855957
1755038681.8402152,5403,0.6994519233703613
1755038880.97783,5445,0.7297003269195557
1755038923.9236927,5454,0.7030626535415649
1755038947.3739245,5459,0.675539493560791
1755039161.2408051,5504,0.7412242889404297
1755039185.1152458,5509,0.7581733465194702
1755039242.2292082,5521,0.772479772567749
1755039460.7059872,5567,0.6653483510017395
1755039637.696869,5604,0.6560273170471191
1755039936.9144347,5667,0.7679658532142639
1755040202.4780293,5723,0.708035945892334
1755040235.1514783,5730,0.7145480513572693
1755040367.646131,5758,0.7922021746635437
1755040476.5341277,5781,0.6842111945152283
1755040514.0535133,5789,0.6612591743469238
1755040717.9830296,5832,0.7525095343589783
1755040879.444028,5866,0.751675546169281
1755040941.0361447,5879,0.8385677337646484
1755040955.2222712,5882,0.7904793620109558
1755041268.969005,5948,0.6913062930107117
1755041306.96782,5956,0.673489511013031
1755041344.885395,5964,0.6797499060630798
1755041425.5630646,5981,0.7092792391777039
1755041468.0569978,5990,0.7100005149841309
1755041501.2069602,5997,0.7478020787239075
1755041529.5138159,6003,0.7540261149406433
1755041557.9419932,6009,0.7978971600532532
1755041728.1641026,6045,0.7633213996887207
1755041765.7570302,6053,0.7136369943618774
1755041884.1520483,6078,0.7160757780075073
1755041888.893695,6079,0.718775749206543
1755042040.9961367,6111,0.8068961501121521
1755042050.5755715,6113,0.826324462890625
1755042145.6697786,6133,0.731473445892334
1755042169.3820815,6138,0.7331333160400391
1755042178.8759887,6140,0.7083900570869446
1755042188.3814204,6142,0.7078331112861633
1755042311.2589364,6168,0.6533640623092651
1755042511.631821,6205,0.6804415583610535
1755042615.1108742,6225,0.7399399280548096
1755042715.2026775,6243,0.6832370162010193
1755042904.4044385,6279,0.7288890480995178
1755042913.9561331,6281,0.7329475283622742
1755043004.4863343,6300,0.7318925261497498
1755043156.2011719,6332,0.6877162456512451
1755043165.7593546,6334,0.6925076842308044
1755043227.2899225,6347,0.7373444437980652
1755043279.531812,6358,0.7689904570579529
1755043284.113118,6359,0.7677940130233765
1755043308.265474,6364,0.7342769503593445
1755043332.050155,6369,0.6702513098716736
1755043507.836527,6406,0.846657931804657
1755043593.229307,6424,0.7174566388130188
1755043683.9416976,6443,0.7963307499885559
1755043759.7329009,6459,0.7042804956436157
1755043826.5910692,6473,0.7153873443603516
1755043912.4870105,6491,0.7430601119995117
1755043926.8588877,6494,0.7394657135009766
1755044087.951078,6528,0.7297348380088806
1755044102.3004665,6531,0.7456582188606262
1755044145.1877682,6540,0.7919893264770508
1755044174.5290477,6546,0.7131473422050476
1755044198.6097314,6551,0.8164990544319153
1755044261.8807313,6564,0.6790288090705872
1755044286.3268113,6569,0.6571006774902344
1755044363.5982928,6585,0.6354377865791321
1755044387.9923663,6590,0.7163514494895935
1755044411.9802341,6595,0.7075133323669434
1755044431.1292808,6599,0.6838809847831726
1755044508.5667021,6615,0.7312889099121094
1755044674.8830678,6649,0.7658547759056091
1755044793.0712292,6673,0.7234413623809814
1755044994.1131442,6715,0.7454208135604858
1755045018.1154869,6720,0.6764170527458191
1755045066.4468992,6730,0.6805363893508911
1755045085.7453372,6734,0.6893730163574219
1755045162.9864616,6750,0.7002848982810974
1755045215.2680218,6761,0.6582198739051819
1755045330.9059355,6785,0.7277067303657532
1755045411.9751089,6802,0.7520496249198914
1755045502.8492994,6821,0.6826490759849548
1755045603.261899,6842,0.7130217552185059
1755045641.5271316,6850,0.6660434007644653
1755045684.539805,6859,0.7315932512283325
1755045762.2905452,6875,0.7852088212966919
1755045950.0951767,6914,0.6734562516212463
1755045960.4850156,6916,0.6956511735916138
1755045974.7578084,6919,0.6908153891563416
1755046027.0557973,6930,0.6905688643455505
1755046060.7364485,6937,0.6672353148460388
1755046243.9919727,6975,0.7000803351402283
1755046320.3554535,6991,0.6685868501663208
1755046344.1951334,6996,0.6735171675682068
1755046354.5566692,6998,0.6715241074562073
1755046450.560249,7018,0.6475255489349365
1755046503.1334376,7029,0.6971321702003479
1755046574.6891043,7044,0.7843967080116272
1755046622.851185,7054,0.6677568554878235
1755046924.1639197,7117,0.6223840117454529
1755046938.5547605,7120,0.628444254398346
1755046967.398229,7126,0.6432738900184631
1755047152.304676,7164,0.7294885516166687
1755047216.3879018,7177,0.7256643176078796
1755047221.1965852,7178,0.7166210412979126
1755047230.5650399,7180,0.7388626337051392
1755047259.1430647,7186,0.8187587857246399
1755047364.9545734,7207,0.6531089544296265
1755047453.076252,7225,0.661496102809906
1755047591.3196602,7253,0.6803581118583679
1755047725.22738,7274,0.6781691908836365
1755047944.905711,7308,0.7014841437339783
1755048104.7884872,7334,0.6776031851768494
1755048124.0578418,7338,0.6886216998100281
1755048133.4186788,7340,0.7040414214134216
1755048195.0301726,7353,0.7247868180274963
1755048219.0646386,7358,0.6895493268966675
1755048261.792597,7367,0.6711960434913635
1755048347.5196445,7385,0.7280755043029785
1755048532.8676407,7424,0.6511418223381042
1755048585.4996867,7435,0.6758531928062439
1755048590.356559,7436,0.6858779191970825
1755048723.4264257,7464,0.696342408657074
1755048742.319309,7468,0.6968855261802673
1755048751.7541955,7470,0.694168746471405
1755048808.615814,7482,0.6378373503684998
1755048922.6437895,7506,0.6435069441795349
1755048979.6237571,7518,0.7053887248039246
1755049017.4636433,7526,0.6726665496826172
1755049046.0488415,7532,0.7458974719047546
1755049098.4672117,7543,0.6431968212127686
1755049137.1323287,7551,0.6427425742149353
1755049148.0529845,7553,0.6361714601516724
1755049187.559865,7559,0.6015968322753906
1755049369.7756627,7593,0.6447041630744934
1755049412.7473116,7602,0.6743798851966858
1755049422.0732982,7604,0.6747403144836426
1755049436.3656602,7607,0.6447519659996033
1755049616.3861547,7638,0.6288601756095886
1755049644.8593166,7644,0.6460973620414734
1755049720.6339421,7660,0.6666742563247681
1755049725.411786,7661,0.6702427268028259
1755050039.31078,7727,0.6134541630744934
1755050053.5775766,7730,0.6307627558708191
1755050176.753668,7756,0.6570109128952026
1755050200.4075432,7761,0.5835517048835754
1755050357.4101455,7794,0.7152025103569031
1755050362.208825,7795,0.700765073299408
1755050486.6701367,7821,0.762196958065033
1755050567.7499871,7838,0.7046540975570679
1755050586.7344987,7842,0.6864842772483826
1755050624.7145162,7850,0.6798635125160217
1755050648.5883908,7855,0.671877384185791
1755050653.0671053,7856,0.6745945811271667
1755050681.5902474,7862,0.6112747192382812
1755050776.7786183,7882,0.5843482613563538
1755050838.7670963,7895,0.6158167123794556
1755050867.1476743,7901,0.6425249576568604
1755050987.2414591,7926,0.6909789443016052
1755051001.6668406,7929,0.6599909663200378
1755051273.780801,7986,0.6898626685142517
1755051492.8378909,8032,0.5920664668083191
1755051559.1503942,8046,0.787144660949707
1755051597.5522606,8054,0.7060878276824951
1755051706.5115054,8077,0.7999743223190308
1755051711.5204065,8078,0.809657096862793
1755051796.7256033,8096,0.6637223958969116
1755051921.735155,8122,0.717052161693573
1755052026.2471142,8144,0.755975604057312
1755052117.1904724,8163,0.8085795640945435
1755052122.1125193,8164,0.8057305216789246
1755052254.931369,8192,0.672671914100647
1755052293.0733097,8200,0.7214428186416626
1755052297.8153927,8201,0.717833936214447
1755052369.4393137,8216,0.8040781021118164
1755052431.6602726,8229,0.7087790966033936
1755052555.728576,8255,0.6856058239936829
1755052660.0557137,8277,0.6226977109909058
1755052688.4867191,8283,0.6452962160110474
1755052726.4364538,8291,0.6477299928665161
1755052750.2615278,8296,0.6442451477050781
1755052774.0852535,8301,0.6348267197608948
1755053002.079757,8349,0.6695140600204468
1755053016.4959164,8352,0.6765559315681458
1755053069.2981186,8363,0.6588931083679199
1755053135.747489,8377,0.7151652574539185
1755053230.6958954,8397,0.6644651293754578
1755053297.4101064,8411,0.7215645909309387
1755053321.4439182,8416,0.7580095529556274
1755053516.175887,8457,0.6520633101463318
1755053677.6021204,8491,0.7047749161720276
1755053739.369457,8504,0.6680188775062561
1755053821.1072679,8521,0.667705237865448
1755053864.393697,8530,0.6749581098556519
1755053950.9746962,8548,0.6469931602478027
1755053979.6807148,8554,0.6644337177276611
1755054022.834095,8563,0.6586477160453796
1755054226.652212,8606,0.7792646884918213
1755054284.7762303,8618,0.7215263843536377
1755054294.145039,8620,0.6967464089393616
1755054327.6204662,8627,0.6469182372093201
1755054479.9227433,8659,0.625691831111908
1755054499.0573714,8663,0.6102978587150574
1755054646.491181,8694,0.6635186672210693
1755054675.098615,8700,0.792446494102478
1755054761.157337,8718,0.7561600208282471
1755054789.6131873,8724,0.7132963538169861
1755054922.62492,8752,0.6817754507064819
1755054932.0802283,8754,0.6668277978897095
1755055036.411554,8776,0.7820981740951538
1755055046.2183464,8778,0.804354190826416
1755055094.06905,8788,0.7562275528907776
1755055146.3754022,8799,0.7581765055656433
1755055260.3191462,8823,0.8224820494651794
1755055307.9912164,8833,0.760688304901123
1755055460.74757,8865,0.8851854205131531
1755055484.6405754,8870,0.8322510123252869
1755055518.3325071,8877,0.8174266219139099
1755055570.9118688,8888,0.7730872631072998
1755055599.542538,8894,0.6734395027160645
1755055709.6845531,8917,0.6720761060714722
1755055733.1788812,8921,0.7072592377662659
1755055991.5716205,8966,0.6880479454994202
1755056099.212206,8985,0.6614322066307068
1755056123.2931736,8990,0.6271852254867554
1755056211.6117973,9006,0.7643277645111084
1755056361.6909282,9033,0.6999152302742004
1755056438.4125466,9049,0.6507726311683655
1755056481.1583152,9058,0.697935163974762
1755056514.7260685,9065,0.6740694046020508
1755056544.5138133,9070,0.642413318157196
1755056794.8782425,9117,0.6506359577178955
1755056813.9254189,9121,0.6862693428993225
1755056962.0962117,9152,0.7227250337600708
1755057019.116663,9164,0.7187482118606567
1755057176.0900915,9190,0.6905917525291443
1755057190.282146,9193,0.7015027403831482
1755057238.7633364,9203,0.6427792310714722
1755057262.5055208,9208,0.6608504056930542
1755057281.5482686,9212,0.6916400790214539
1755057329.2221446,9222,0.6363305449485779
1755057348.3792667,9226,0.6117553114891052
1755057386.5074885,9234,0.6835266947746277
1755057472.006251,9252,0.6817079782485962
1755057657.9002733,9291,0.6790429353713989
1755057727.4038515,9303,0.7157536149024963
1755057740.3708508,9305,0.6694554090499878
1755057785.47721,9312,0.7309364676475525
1755057850.296309,9322,0.8533467650413513
1755057856.7884696,9323,0.8937880396842957
1755057882.7104433,9327,0.8852135539054871
1755057921.5487983,9333,0.7572426795959473
1755057941.119158,9336,0.7452935576438904
1755057998.6535397,9345,0.6946587562561035
1755058043.6108792,9352,0.764420211315155
1755058088.1532207,9359,0.7379260063171387
1755058126.602583,9365,0.8041024208068848
1755058133.0912428,9366,0.8588919639587402
1755058171.6047897,9372,0.8080053329467773
1755058203.7442899,9377,0.795827329158783
1755058267.7022593,9387,0.8316432237625122
1755058466.592981,9418,0.8635610938072205
1755058613.982126,9441,0.7902968525886536
1755058626.6921372,9443,0.7766017317771912
1755058710.098093,9456,0.7282573580741882
1755058799.9549332,9470,0.734552800655365
1755058813.0127926,9472,0.7459322810173035
1755058915.9550152,9488,0.7218220233917236
1755058922.226034,9489,0.7215230464935303
1755058928.6362433,9490,0.7303400635719299
1755059240.6237276,9538,0.7545310854911804
1755059299.8934066,9547,0.8832353949546814
1755059358.901816,9556,0.8015084266662598
1755059424.6476228,9566,0.7374438047409058
1755059602.662405,9593,0.7299090623855591
1755059653.9604542,9601,0.7551546096801758
1755059682.7613137,9607,0.7471746802330017
1755059757.4487703,9620,0.6783852577209473
1755059923.79072,9653,0.7485594153404236
1755060041.399762,9671,0.8100631833076477
1755060046.4115798,9672,0.7951480746269226
1755060060.831956,9675,0.8012772798538208
1755060142.3428857,9692,0.6945151686668396
1755060200.0849385,9704,0.7058144807815552
1755060204.9320366,9705,0.6943970918655396
1755060238.1525958,9712,0.6930875182151794
1755060352.9513915,9736,0.8392177820205688
1755060362.5773973,9738,0.8190237879753113
1755060434.235227,9753,0.7818148136138916
1755060438.938621,9754,0.7733878493309021
1755060524.7787657,9772,0.7195494174957275
1755060600.727016,9788,0.6857637763023376
1755060648.4073393,9798,0.697251558303833
1755060719.995864,9813,0.6736276149749756
1755060772.4118001,9824,0.637849748134613
1755060846.2544,9837,0.6710236668586731
1755060925.745365,9850,0.687075138092041
1755061006.7901719,9867,0.6502406001091003
1755061040.1912253,9874,0.6571652889251709
1755061135.050412,9894,0.603742778301239
1755061183.1230767,9904,0.6279370784759521
1755061260.31475,9916,0.7059273719787598
1755061267.244458,9917,0.7034614086151123
1755061478.0890968,9948,0.6890503764152527
1755061484.9289446,9949,0.7047553062438965
1755061491.808056,9950,0.6971555948257446
1755061560.0207915,9960,0.650545060634613
1755061625.1825457,9973,0.699678361415863
1755061653.8393185,9979,0.685718297958374
1755061692.2309606,9987,0.6817717552185059
1755061720.9095922,9993,0.7480037212371826
1755062056.618513,10063,0.7069053053855896
1755062185.6669638,10090,0.7620599269866943
1755062333.3531563,10121,0.7700955867767334
1755062357.0448732,10126,0.7063669562339783
1755062414.3061922,10138,0.739705502986908
1755062657.528736,10189,0.6845725178718567
1755062666.9949794,10191,0.649649977684021
1755062747.558441,10208,0.7293006777763367
1755062780.9908495,10215,0.7009317278862
1755062828.633644,10225,0.749284565448761
1755063038.1205637,10269,0.7034055590629578
1755063090.563624,10280,0.7117648720741272
1755063166.997283,10296,0.8222522139549255
1755063385.8908012,10342,0.724831759929657
1755063400.1370127,10345,0.727653443813324
1755063404.9402864,10346,0.7424156665802002
1755063638.7357385,10395,0.6548423767089844
1755063682.2664814,10404,0.6334004402160645
1755063734.4786074,10415,0.704685389995575
1755063877.3276768,10445,0.770937442779541
1755063906.055189,10451,0.7254955172538757
1755063910.7596388,10452,0.6976059675216675
1755063939.2074406,10458,0.7089301347732544
1755064144.4557474,10501,0.7019708752632141
1755064225.7292645,10518,0.7010635733604431
1755064382.8171809,10551,0.6520413756370544
1755064430.7091734,10561,0.730035662651062
1755064487.822753,10573,0.8582735061645508
1755064526.0144427,10581,0.7707332968711853
1755064597.4281259,10596,0.7289061546325684
1755064692.5133398,10614,0.7400436997413635
1755064828.6081595,10633,0.7158148884773254
1755064900.1076024,10643,0.7294489145278931
1755064914.3849657,10645,0.7475470900535583
1755065358.1014843,10707,0.645282506942749
1755065429.4371717,10717,0.6697051525115967
1755065479.7064703,10724,0.6461395621299744
1755065515.5060573,10729,0.6858252882957458
1755065630.4446504,10745,0.7774280905723572
1755065680.3576765,10752,0.8414371609687805
1755065687.5736642,10753,0.8175158500671387
1755065773.788997,10765,0.7979376316070557
1755065816.8268635,10771,0.737343966960907
1755066090.1942928,10809,0.6725456118583679
1755066328.8272986,10842,0.7654568552970886
1755066726.2220566,10897,0.6842736601829529
1755066754.9135306,10901,0.7028487920761108
1755067297.3392026,10976,0.7377411723136902
1755067390.9003115,10989,0.7431780099868774
1755067627.905901,11022,0.6650411486625671
1755067635.0943239,11023,0.6711350083351135
1755067671.034536,11028,0.7095183730125427
1755067728.0586278,11036,0.7207621932029724
1755067857.5646174,11054,0.7646843194961548
1755068145.4858887,11094,0.6507740020751953
1755068319.5925372,11118,0.6794443130493164
1755068363.627977,11124,0.6658897995948792
1755068370.9634192,11125,0.6477560997009277
1755068429.4551854,11133,0.6637914180755615
1755068620.1628194,11159,0.6581008434295654
1755068701.0361516,11170,0.6407763361930847
1755068978.9440694,11208,0.6396292448043823
1755069008.1323938,11212,0.6897719502449036
1755069052.1315765,11218,0.6749181747436523
1755069103.885135,11225,0.6836633086204529
1755069111.1977105,11226,0.6578890085220337
1755069199.1530132,11238,0.6943311095237732
1755069331.460715,11256,0.6732214689254761
1755069535.9932063,11284,0.6680660247802734
1755069616.6208959,11295,0.6675684452056885
1755069777.6935956,11317,0.682144820690155
1755069872.7531261,11330,0.6847326159477234
1755069880.1518295,11331,0.65606290102005
1755069938.5446522,11339,0.6608670353889465
1755070026.3894491,11351,0.6488243937492371
1755070121.2059855,11364,0.6448063254356384
1755070340.0528743,11394,0.6839417815208435
1755070413.3544257,11404,0.6792253255844116
1755070450.1603968,11409,0.6908308267593384
1755070698.2088964,11443,0.6791688799858093
1755070734.7705889,11448,0.7959763407707214
1755070749.3045242,11450,0.7997799515724182
1755070808.046948,11458,0.7017004489898682
1755070829.8566947,11461,0.6989251971244812
1755070844.6279602,11463,0.6685401797294617
1755071026.7014735,11488,0.6926941275596619
1755071041.4248235,11490,0.6752843856811523
1755071136.0896442,11503,0.6460968255996704
1755071303.2561207,11526,0.6173166632652283
1755071310.5612805,11527,0.6175669431686401
1755071522.2043138,11556,0.7784294486045837
1755071623.9638062,11570,0.7075700759887695
1755071682.2739758,11578,0.7026369571685791
1755071922.6202333,11611,0.6977662444114685
1755072155.7171874,11643,0.7953600883483887
1755072541.7149732,11696,0.6945384740829468
1755072665.8569012,11713,0.6883370876312256
1755072832.9167109,11736,0.7364005446434021
1755072934.6862395,11750,0.7442379593849182
1755072978.2301483,11756,0.6805930733680725
1755073043.9084837,11765,0.7191755175590515
1755073181.8496923,11784,0.7747038006782532
1755073196.3770008,11786,0.7305395007133484
1755073420.6747832,11817,0.6909686923027039
1755073435.2349112,11819,0.6977397799491882
1755073464.4537413,11823,0.6735019087791443
1755073558.340345,11836,0.7057837247848511
1755073615.9489932,11844,0.7123634219169617
1755073637.4251518,11847,0.6880674958229065
1755073666.7022796,11851,0.7038083076477051
1755073782.374636,11867,0.695927083492279
1755073847.4649377,11876,0.729440450668335
1755073890.8463323,11882,0.7248133420944214
1755073926.8703053,11887,0.7727575302124023
1755074157.645778,11919,0.6957029700279236
1755074193.6166444,11924,0.6976219415664673
1755074316.104461,11941,0.7104921340942383
1755074416.6030028,11955,0.7579585313796997
1755074423.8301973,11956,0.7679235339164734
1755074524.629336,11970,0.7941568493843079
1755074538.9389505,11972,0.8264899253845215
1755074575.5143166,11977,0.7685900330543518
1755074705.2017686,11995,0.7012907862663269
1755074827.473497,12012,0.7299773097038269
1755074935.573489,12027,0.7417850494384766
1755075079.5942533,12047,0.6924233436584473
1755075151.7543113,12057,0.7194756865501404
1755075194.7681828,12063,0.746609628200531
1755075230.6803675,12068,0.7168250679969788
1755075288.8494947,12076,0.7228912711143494
1755075715.8692973,12135,0.6261674761772156
1755075868.462711,12156,0.6870142221450806
1755075955.806058,12168,0.725853443145752
1755076006.3027434,12175,0.689213752746582
1755076035.4224072,12179,0.6608397364616394
1755076260.278694,12210,0.6330113410949707
1755076442.3543818,12235,0.6786718964576721
1755076464.1957908,12238,0.6687218546867371
1755076522.0116873,12246,0.6865726113319397
1755076638.18595,12262,0.7389461994171143
1755076703.56419,12271,0.6590146422386169
1755076929.099416,12302,0.6908749938011169
1755076943.617658,12304,0.7019374966621399
1755076972.8336968,12308,0.6777287125587463
1755077016.4629261,12314,0.6992363929748535
1755077031.0687418,12316,0.6955858469009399
1755077038.1617799,12317,0.7182504534721375
1755077241.051108,12345,0.7565874457359314
1755077306.1588783,12354,0.6952516436576843
1755077342.173454,12359,0.7331107258796692
1755077393.1733575,12366,0.6881705522537231
1755077422.1529727,12370,0.7032794952392578
1755077595.630375,12394,0.7206463813781738
1755077624.7314456,12398,0.73305743932724
1755077639.313735,12400,0.7293305397033691
1755077791.647274,12421,0.7189974784851074
1755077798.830673,12422,0.7242316007614136
1755077805.837945,12423,0.7305080890655518
1755077907.4693723,12437,0.7783477902412415
1755077951.0228727,12443,0.81842041015625
1755077994.2173135,12449,0.7843521237373352
1755078190.446325,12476,0.7319161295890808
1755078205.2943273,12478,0.7100874185562134
1755078219.5646434,12480,0.6946274042129517
1755078526.1934462,12522,0.6753947138786316
1755078759.0301683,12554,0.7265491485595703
1755079102.2659822,12601,0.7110859751701355
1755079401.0399516,12642,0.7164678573608398
1755079444.7019544,12648,0.7685043811798096
1755079481.1657326,12653,0.6780433654785156
1755079671.247448,12679,0.7663167119026184
1755079882.3835156,12708,0.7144743204116821
1755080021.183942,12727,0.7109483480453491
1755080421.2010894,12782,0.6544293761253357
1755080486.4765978,12791,0.6611073613166809
1755080893.1008768,12847,0.7234095931053162
1755080972.645229,12858,0.7230472564697266
1755081284.5873592,12901,0.766444206237793
1755081313.3161635,12905,0.7054122090339661
1755081437.1422083,12922,0.6411122679710388
1755081597.2259707,12944,0.7126893997192383
1755081802.4592729,12972,0.7198308110237122
1755081831.71558,12976,0.7723734378814697
1755081846.4613276,12978,0.7851715087890625
1755081864.7114692,12981,0.7770523428916931
1755081950.6119723,12997,0.73436039686203
1755082021.1377978,13010,0.7124153971672058
1755082064.1461763,13018,0.7006410956382751
1755082085.7715144,13022,0.7063972353935242
1755082096.7163012,13024,0.6799532771110535
1755082118.4250045,13028,0.6928266286849976
1755082161.215754,13036,0.6769986748695374
1755082166.7472827,13037,0.6650087237358093
1755082188.2462387,13041,0.6885960698127747
1755082220.576174,13047,0.636629581451416
1755082225.759242,13048,0.6399374008178711
1755082442.4338462,13088,0.7968130111694336
1755082464.3948495,13092,0.843620240688324
1755082818.8504112,13188,0.7378549575805664
1755082846.0671387,13198,0.7007593512535095
1755082879.8219087,13210,0.7451037168502808
1755082927.4184465,13227,0.7947061061859131
1755082946.4667022,13234,0.7228361964225769
1755082971.5816886,13243,0.7861853837966919
1755082990.6655147,13250,0.7638198733329773
1755083020.7553108,13261,0.7271818518638611
1755083114.1489358,13295,0.7193631529808044
1755083139.1270158,13304,0.7299830317497253
1755083266.0484052,13349,0.6424580216407776
1755083372.5036285,13388,0.7034289836883545
1755083410.930691,13402,0.7149989008903503
1755083455.4436522,13418,0.7460669875144958
1755083559.1940641,13455,0.7352641224861145
1755083662.136225,13492,0.6824836730957031
1755083744.1010506,13522,0.7311494946479797
1755083768.6190763,13531,0.6939073204994202
1755083771.3069377,13532,0.698849081993103
1755083820.2995598,13550,0.6771019697189331
1755083842.0352871,13558,0.6653235554695129
1755083891.085015,13576,0.6975223422050476
1755083923.730549,13588,0.7160434126853943
1755083935.3298066,13592,0.7231783270835876
1755084020.2570024,13623,0.6817976832389832
1755084074.5340889,13642,0.7232837677001953
1755084080.058724,13644,0.7459997534751892
1755084085.4962437,13646,0.7453040480613708
1755084088.1932778,13647,0.7361158728599548
1755084123.8054671,13660,0.7125424146652222
1755084238.9279037,13702,0.669589638710022
1755084277.2410095,13716,0.6675306558609009
1755084331.8785799,13736,0.6300956606864929
1755084394.5147731,13759,0.6446389555931091
1755084454.5853994,13781,0.6612999439239502
1755084512.249703,13802,0.6450411677360535
1755084591.5716765,13831,0.6955512166023254
1755084641.3765764,13849,0.7522792220115662
1755084690.3231273,13867,0.6408568620681763
1755084709.6838431,13874,0.7070357799530029
1755084754.1261597,13890,0.6755747199058533
1755084794.9388785,13905,0.6784363389015198
1755084825.6348245,13916,0.6727380156517029
1755084864.1416976,13930,0.6326908469200134
1755084950.140395,13961,0.6661645174026489
1755084978.519749,13971,0.6998929381370544
1755085004.0462937,13980,0.6568452715873718
1755085076.6824186,14006,0.7757834792137146
1755085157.5040185,14035,0.6621149182319641
1755085187.5749176,14046,0.718317985534668
1755085288.7019134,14083,0.680433988571167
1755085341.0297408,14102,0.6510229110717773
1755085371.02268,14113,0.6985254883766174
1755085380.267635,14116,0.6540704965591431
1755085411.8216624,14127,0.6450514793395996
1755085429.2670338,14133,0.6726527810096741
1755085446.451881,14139,0.656578779220581
1755085449.4857554,14140,0.6661390662193298
1755085499.2384417,14158,0.7026846408843994
1755085552.8185954,14177,0.6813506484031677
1755085563.7359269,14181,0.6742873191833496
1755085582.8408284,14188,0.6657060980796814
1755085599.8385422,14194,0.6855642795562744
1755085632.8318453,14206,0.6591622233390808
1755085641.0801287,14209,0.6592108607292175
1755085663.0111291,14217,0.6763054728507996
1755085680.894528,14223,0.6880316734313965
1755085683.8018339,14224,0.6585654616355896
1755085780.791045,14258,0.6488484740257263
1755085799.9865303,14265,0.6862178444862366
1755085898.9316192,14301,0.7006341814994812
1755086008.0622456,14341,0.6511632800102234
1755086029.8864121,14349,0.6556326150894165
1755086043.6240182,14354,0.6559826731681824
1755086063.013283,14361,0.6732096076011658
1755086076.6379602,14366,0.6470030546188354
1755086079.3691533,14367,0.6517110466957092
1755086101.565137,14375,0.6883044242858887
1755086137.733636,14388,0.6400675177574158
1755086167.8384988,14399,0.6627339720726013
1755086170.5953128,14400,0.6656851172447205
1755086184.6907547,14405,0.6487283110618591
1755086223.7333975,14419,0.6140998601913452
1755086245.942961,14427,0.6319342255592346
1755086248.6566367,14428,0.6311165690422058
1755086270.6251917,14436,0.6872140765190125
1755086431.96693,14494,0.6499597430229187
1755086437.456464,14496,0.6562842726707458
1755086546.6265268,14535,0.6951537132263184
1755086549.3536086,14536,0.6847595572471619
1755086582.2098317,14548,0.6906551718711853
1755086663.1533177,14577,0.6480831503868103
1755086790.782308,14623,0.6512080430984497
1755086851.2161293,14645,0.6387080550193787
1755086998.969541,14698,0.6427041888237
1755087064.9773114,14722,0.5798496603965759
1755087103.5209918,14736,0.6680971384048462
1755087128.8208878,14745,0.6593034267425537
1755087171.121798,14760,0.6227688789367676
1755087219.1341913,14777,0.5789923071861267
1755087241.5300243,14785,0.6097230315208435
1755087310.266474,14810,0.569206714630127
1755087334.983432,14819,0.5653117299079895
1755087393.2858827,14840,0.5811090469360352
1755087423.9147177,14851,0.6390582323074341
1755087460.431769,14864,0.5515541434288025
1755087471.5135155,14868,0.5738410353660583
1755087557.1382039,14899,0.5747990012168884
1755087570.9711623,14904,0.6135422587394714
1755087587.4439402,14910,0.6024469137191772
1755087618.5096028,14921,0.6258441805839539
1755087629.7660964,14925,0.5881199836730957
1755087670.9515996,14940,0.6153292655944824
1755087709.671364,14954,0.526282012462616
1755087789.9097683,14983,0.47777795791625977
1755087834.05176,14999,0.6204284429550171


==> csv/handstand_default_c_err.csv <==
Wall time,Step,Value
1755101118.1563666,18,0.03351064771413803
1755101204.4316947,47,0.10191654413938522
1755101246.5430937,62,0.13524535298347473
1755101249.3176186,63,0.14464138448238373
1755101271.6206117,71,0.2143101543188095
1755101321.902413,89,0.46070361137390137
1755101362.5921493,103,0.7028684020042419
1755101373.7811856,107,0.6901573538780212
1755101432.8455746,128,0.808521568775177
1755101515.5339813,157,0.9289973378181458
1755101523.9832308,160,0.882236897945404
1755101535.6625097,164,0.801781952381134
1755101558.648359,172,0.8387560248374939
1755101612.6193712,191,0.9413520097732544
1755101646.9162235,203,0.938083827495575
1755101720.496092,229,1.009773850440979
1755101763.6525059,244,1.1489880084991455
1755101766.6119707,245,1.1102194786071777
1755101806.9452236,259,0.9093695878982544
1755101872.3507602,282,0.8504863977432251
1755101880.6811287,285,0.8762693405151367
1755101969.6921031,316,0.9565066695213318
1755101978.4088142,319,0.9792415499687195
1755102055.6198342,346,1.0071648359298706
1755102089.178467,358,0.9042145609855652
1755102112.2178133,366,0.8301313519477844
1755102145.836829,378,1.015567660331726
1755102169.10007,386,0.9630970358848572
1755102214.750684,402,1.0171269178390503
1755102252.031127,415,1.1304303407669067
1755102312.446832,436,0.9589657187461853
1755102315.337802,437,0.9723984599113464
1755102341.002811,446,0.9898735284805298
1755102383.4172692,461,1.1118178367614746
1755102394.5946236,465,1.013370394706726
1755102422.7891312,475,0.9869682192802429
1755102439.56386,481,1.0000832080841064
1755102521.0295098,510,0.9880422949790955
1755102585.9986706,533,1.0824061632156372
1755102600.1077778,538,1.106736660003662
1755102606.1690488,540,1.0959749221801758
1755102651.5373123,556,1.0919909477233887
1755102668.748119,562,1.0877866744995117
1755102748.7469635,590,0.995234489440918
1755102759.97889,594,1.2653945684432983
1755102765.6346357,596,1.2004579305648804
1755102915.8733711,637,1.0467594861984253
1755102933.970561,643,1.0506863594055176
1755102936.7533646,644,1.0840567350387573
1755102976.3682396,658,1.0545421838760376
1755103001.9289277,667,1.1979124546051025
1755103024.535342,675,1.1561206579208374
1755103153.8362796,721,1.028635859489441
1755103165.076892,725,1.0206412076950073
1755103275.8873637,764,1.197563648223877
1755103307.3227935,775,1.1488268375396729
1755103327.9381604,782,1.1532074213027954
1755103345.0377243,788,1.230878472328186
1755103390.5224786,804,1.095130443572998
1755103469.219594,832,1.0681953430175781
1755103539.0903926,857,1.1881892681121826
1755103564.6004112,866,1.2019164562225342
1755103621.170259,886,1.159128189086914
1755103780.2219503,942,1.0883890390396118
1755103941.3760989,999,1.220645785331726
1755103955.3040912,1004,1.1129947900772095
1755103986.3456025,1015,1.0982353687286377
1755104006.6739454,1022,1.125243067741394
1755104017.9406943,1026,1.0522152185440063
1755104023.536486,1028,0.9738346338272095
1755104049.2817674,1037,1.1080600023269653
1755104103.4843757,1056,1.1206507682800293
1755104145.937736,1071,1.1383178234100342
1755104162.7333272,1077,1.1445757150650024
1755104222.3748515,1098,1.2491270303726196
1755104253.5631845,1109,1.1776632070541382
1755104259.1057606,1111,1.1776083707809448
1755104298.4007013,1125,1.0928088426589966
1755104318.2807004,1132,1.2115601301193237
1755104371.6954265,1151,1.2012293338775635
1755104374.6669235,1152,1.1891450881958008
1755104409.745683,1164,1.201974868774414
1755104438.347094,1174,1.1734323501586914
1755104444.0058322,1176,1.170401930809021
1755104466.3706355,1184,1.2228152751922607
1755104563.0571523,1218,1.0977764129638672
1755104583.2932506,1225,1.162024974822998
1755104643.107146,1246,1.2866437435150146
1755104659.9282057,1252,1.2617772817611694
1755104665.463023,1254,1.2354329824447632
1755104674.7671783,1257,1.1891249418258667
1755104686.3846922,1261,1.1790282726287842
1755104703.5615847,1267,1.23512601852417
1755104714.739584,1271,1.2084850072860718
1755104791.1478899,1298,1.2224663496017456
1755104867.853526,1325,1.1065754890441895
1755104923.5759225,1345,1.12018620967865
1755104977.1114829,1364,1.2102853059768677
1755105007.5687418,1375,1.1600947380065918
1755105010.4293356,1376,1.109650731086731
1755105126.0342927,1417,1.218317985534668
1755105188.5739079,1439,1.2273478507995605
1755105239.5685747,1457,1.0602631568908691
1755105242.40492,1458,1.0436015129089355
1755105345.2891572,1494,1.0489994287490845
1755105367.7936594,1502,1.2043449878692627
1755105390.415406,1510,1.0800607204437256
1755105399.138918,1513,1.06450617313385
1755105498.4961703,1548,1.1169519424438477
1755105506.9593756,1551,1.1427205801010132
1755105546.8977401,1565,1.1435903310775757
1755105555.2014368,1568,1.100303292274475
1755105569.3639388,1573,1.0730869770050049
1755105603.041419,1585,1.1231510639190674
1755105633.974835,1596,1.0626405477523804
1755105721.8508499,1627,1.1015263795852661
1755105744.4856951,1635,1.1482805013656616
1755105844.2562463,1670,1.1450880765914917
1755105886.1233459,1685,1.1597821712493896
1755105933.2924554,1702,1.1332417726516724
1755105938.8168414,1704,1.142932415008545
1755105947.0911465,1707,1.1837201118469238
1755105958.446128,1711,1.156600832939148
1755106138.4060705,1775,1.1476855278015137
1755106143.920984,1777,1.1925204992294312
1755106177.65987,1789,1.15731942653656
1755106339.166024,1847,1.282422423362732
1755106375.2089283,1860,1.1787651777267456
1755106394.5980158,1867,1.1689913272857666
1755106483.9447415,1899,1.2472357749938965
1755106492.3665617,1902,1.287819504737854
1755106509.4870842,1908,1.2056918144226074
1755106512.2320585,1909,1.201089859008789
1755106588.627594,1936,1.256283164024353
1755106599.9656062,1940,1.2099822759628296
1755106614.1661088,1945,1.3097984790802002
1755106620.0831902,1947,1.3315879106521606
1755106656.434142,1960,1.1764229536056519
1755106659.2227645,1961,1.1796587705612183
1755106710.1363661,1979,1.2100090980529785
1755106967.6451423,2070,1.3622982501983643
1755106993.1099632,2079,1.302183985710144
1755107022.2545226,2089,1.2963570356369019
1755107053.916376,2100,1.1462448835372925
1755107096.1812716,2115,1.360777735710144
1755107107.2779312,2119,1.2934619188308716
1755107163.1724005,2139,1.3257718086242676
1755107317.887767,2194,1.3027833700180054
1755107360.4717715,2209,1.2995816469192505
1755107377.2606103,2215,1.3331298828125
1755107444.594032,2239,1.3341535329818726
1755107458.499579,2244,1.3741536140441895
1755107671.2821083,2319,1.2579776048660278
1755107736.899253,2342,1.2672137022018433
1755107784.5981655,2359,1.413953423500061
1755107882.8307538,2394,1.2908527851104736
1755108001.2893407,2436,1.3346728086471558
1755108015.5944245,2441,1.2667526006698608
1755108053.4327188,2454,1.1638094186782837
1755108075.9219935,2462,1.2938296794891357
1755108084.5918062,2465,1.2432903051376343
1755108140.6698947,2485,1.479451060295105
1755108177.334526,2498,1.36327064037323
1755108192.0680346,2503,1.3101452589035034
1755108231.3956923,2517,1.2923073768615723
1755108236.9368513,2519,1.2847388982772827
1755108267.8898761,2530,1.3223824501037598
1755108400.0968182,2577,1.2940783500671387
1755108402.8777392,2578,1.3021888732910156
1755108462.0799007,2599,1.22133469581604
1755108542.665332,2627,1.2825813293457031
1755108564.8824384,2635,1.2920832633972168
1755108587.2160294,2643,1.3114919662475586
1755108663.4188938,2670,1.3812980651855469
1755108674.6555412,2674,1.4935071468353271
1755108694.133919,2681,1.4311541318893433
1755108702.4249363,2684,1.514250636100769
1755108727.755051,2693,1.391039252281189
1755108769.7175946,2708,1.2385282516479492
1755108783.609732,2713,1.2978829145431519
1755108794.8536906,2717,1.326403021812439
1755108828.472488,2729,1.3953759670257568
1755108842.5223358,2734,1.3453906774520874
1755108856.3256187,2739,1.4053115844726562
1755108859.0690532,2740,1.398859977722168
1755108896.3809366,2753,1.4261115789413452
1755108899.4623222,2754,1.4569071531295776
1755108902.2115753,2755,1.437245488166809
1755108931.0369062,2765,1.324439287185669
1755108939.7287354,2768,1.3059728145599365
1755108968.1726458,2778,1.3814687728881836
1755108987.8300064,2785,1.3402013778686523
1755109063.1992867,2812,1.532083511352539
1755109124.8248544,2834,1.3722797632217407
1755109152.9334075,2844,1.4554795026779175
1755109200.8478596,2861,1.5919963121414185
1755109203.80208,2862,1.6209903955459595
1755109371.7983162,2921,1.4810872077941895
1755109459.565567,2952,1.5093576908111572
1755109467.8815715,2955,1.4636945724487305
1755109487.4708972,2962,1.3679856061935425
1755109496.2459738,2965,1.3496766090393066
1755109518.5266316,2973,1.3375608921051025
1755109648.5514042,3019,1.3126994371414185
1755109690.2365777,3034,1.4440714120864868
1755109727.0712185,3047,1.4264967441558838
1755109829.1416183,3083,1.3861178159713745
1755109832.2591844,3084,1.4087814092636108
1755109887.2593517,3103,1.2662855386734009
1755109890.0461345,3104,1.2970908880233765
1755109892.828186,3105,1.327667474746704
1755109932.6571403,3119,1.497862696647644
1755109935.4349315,3120,1.4951952695846558
1755109938.272522,3121,1.521321177482605
1755109958.0721717,3128,1.4565597772598267
1755110005.5199397,3145,1.3990346193313599
1755110083.7798734,3173,1.4557421207427979
1755110136.96005,3192,1.426346778869629
1755110156.4782624,3199,1.3917495012283325
1755110170.5663252,3204,1.405409812927246
1755110208.0090952,3217,1.2665576934814453
1755110217.1193388,3220,1.2997710704803467
1755110276.8996131,3241,1.3106580972671509
1755110344.3610706,3265,1.3402212858200073
1755110353.0146086,3268,1.3718373775482178
1755110463.1991758,3306,1.3693450689315796
1755110558.7853477,3340,1.3781408071517944
1755110604.7477317,3356,1.4732728004455566
1755110655.741629,3374,1.463934302330017
1755110686.3697119,3385,1.5821805000305176
1755110708.8449097,3393,1.4372622966766357
1755110740.6413507,3404,1.2965625524520874
1755110780.497468,3418,1.381517767906189
1755110902.0299234,3461,1.2746063470840454
1755110963.6975205,3483,1.4164397716522217
1755110966.756967,3484,1.4830468893051147
1755110986.50386,3491,1.4079325199127197
1755110992.236841,3493,1.3167866468429565
1755111012.3604834,3500,1.439188838005066
1755111085.6467943,3526,1.32248055934906
1755111198.316861,3566,1.21763277053833
1755111206.8396425,3569,1.2809553146362305
1755111226.4920893,3576,1.2297524213790894
1755111260.4348354,3588,1.2718607187271118
1755111294.1775923,3600,1.3048232793807983
1755111331.3685348,3613,1.4633153676986694
1755111334.1223044,3614,1.452590823173523
1755111339.7387307,3616,1.4109833240509033
1755111380.513213,3630,1.2027539014816284
1755111447.9858441,3654,1.3174957036972046
1755111456.3011622,3657,1.2994060516357422
1755111462.085018,3659,1.3073683977127075
1755111468.042528,3661,1.3247960805892944
1755111476.393495,3664,1.2772890329360962
1755111487.996279,3668,1.2161684036254883
1755111497.3598893,3671,1.2248966693878174
1755111550.5997076,3690,1.1693283319473267
1755111612.3825226,3712,1.1197618246078491
1755111626.2828,3717,1.1612123250961304
1755111715.3681405,3748,1.3167423009872437
1755111732.5477004,3754,1.3215336799621582
1755111752.8579743,3761,1.2915031909942627
1755111758.6284962,3763,1.2914769649505615
1755111812.924094,3782,1.222420573234558
1755112000.265911,3848,1.1991431713104248
1755112005.8339164,3850,1.1845415830612183
1755112058.95351,3869,1.1201364994049072
1755112152.4997644,3902,1.0862610340118408
1755112177.4204724,3911,1.184538722038269
1755112188.473083,3915,1.1329166889190674
1755112205.3680997,3921,1.2635986804962158
1755112239.5592885,3933,1.176829218864441
1755112247.964955,3936,1.1623731851577759
1755112332.3923178,3966,1.1063121557235718
1755112358.1630104,3975,1.1562055349349976
1755112375.2357926,3981,1.1963472366333008
1755112462.2718241,4012,1.183820128440857
1755112467.9298654,4014,1.1583067178726196
1755112493.3679852,4023,1.346663475036621
1755112524.1754248,4034,1.2179962396621704
1755112541.0943086,4040,1.3039469718933105
1755112561.1514437,4047,1.2114355564117432
1755112664.8562524,4084,1.2176176309585571
1755112735.1512933,4109,1.199402928352356
1755112752.067307,4115,1.1066654920578003
1755112769.4722714,4121,1.2320352792739868
1755112777.8395188,4124,1.2344642877578735
1755112840.4245381,4146,1.137640118598938
1755112939.1548674,4181,1.031423568725586
1755112970.1542778,4192,1.151239037513733
1755113068.5667024,4227,1.0505084991455078
1755113131.0699008,4249,1.0678764581680298
1755113139.3785577,4252,1.0599359273910522
1755113153.7065237,4257,1.0810025930404663
1755113325.0492578,4318,1.1498936414718628
1755113338.909277,4323,1.034742832183838
1755113352.901655,4328,1.0145350694656372
1755113370.0255368,4334,1.0573177337646484
1755113543.2376409,4395,1.120379090309143
1755113725.4730074,4435,1.1635472774505615
1755113764.6933954,4443,1.1607245206832886
1755113818.7304115,4454,1.1842471361160278
1755113871.0983226,4466,1.0619111061096191
1755113969.8093622,4489,1.0713775157928467
1755114146.025222,4525,1.277716875076294
1755114194.929814,4535,1.1534204483032227
1755114214.3232732,4539,1.1722551584243774
1755114334.2734697,4564,1.285420536994934
1755114353.5442274,4568,1.2653530836105347
1755114382.220458,4574,1.072142481803894
1755114522.6993017,4609,1.345950722694397
1755114531.462675,4612,1.234179139137268
1755114636.6371274,4649,1.2322484254837036
1755114665.1480622,4659,1.1036088466644287
1755114719.8428397,4678,1.2171541452407837
1755114742.6621609,4686,1.1208263635635376
1755114753.7839918,4690,1.1087138652801514
1755114759.4582708,4692,1.1266645193099976
1755114776.4161885,4698,1.2388646602630615
1755114801.9693828,4707,1.1742548942565918
1755114866.895704,4730,1.196447491645813
1755114887.095347,4737,1.1977442502975464
1755114948.7469888,4759,1.0363260507583618
1755114968.2338862,4766,1.0936002731323242
1755114985.4126518,4772,1.1629260778427124
1755114996.803441,4776,1.122472882270813
1755114999.6136556,4777,1.0764901638031006
1755115083.7439773,4807,1.020431399345398
1755115149.1270006,4830,1.118050456047058
1755115154.8171864,4832,1.1663850545883179
1755115163.0607052,4835,1.1313419342041016
1755115165.9653645,4836,1.1034868955612183
1755115188.9678974,4844,1.0039736032485962
1755115295.1577444,4882,1.0382798910140991
1755115331.9360323,4895,1.065002679824829
1755115374.2135603,4910,1.1528059244155884
1755115427.8162563,4929,1.0824016332626343
1755115439.020485,4933,1.0716043710708618
1755115458.7001686,4940,0.9834452867507935
1755115484.0372431,4949,1.0088618993759155
1755115573.2273521,4980,0.9601772427558899
1755115603.9432552,4991,1.0871309041976929
1755115693.31459,5023,0.9542835354804993
1755115759.9811206,5047,0.919961154460907
1755115815.4371994,5066,0.9535955786705017
1755115868.4551084,5079,1.069596767425537
1755115873.4905872,5080,1.0702850818634033
1755115909.872197,5088,1.0590852499008179
1755115916.0554783,5090,1.0434958934783936
1755116034.1953294,5132,0.974594235420227
1755116045.2502737,5136,1.004691481590271
1755116056.4506652,5140,1.065830945968628
1755116086.9961526,5151,1.0763108730316162
1755116089.777302,5152,1.0996311902999878
1755116095.6782506,5154,1.187729001045227
1755116098.703522,5155,1.2154994010925293
1755116188.5536466,5187,0.9783059358596802
1755116219.3474236,5198,1.1597480773925781
1755116225.0637739,5200,1.1575250625610352
1755116238.9426286,5205,1.0166722536087036
1755116244.4463704,5207,1.0134936571121216
1755116275.2441113,5218,1.0755424499511719
1755116294.8708727,5225,0.9847923517227173
1755116331.3161,5238,1.1267361640930176
1755116373.7299917,5253,1.1941341161727905
1755116399.3473787,5262,1.0563207864761353
1755116408.0615883,5265,1.0055588483810425
1755116491.626656,5295,1.0103834867477417
1755116556.0871704,5318,1.0447014570236206
1755116558.853099,5319,1.0621185302734375
1755116567.393505,5322,0.973142147064209
1755116573.1735148,5324,0.9474564790725708
1755116584.364517,5328,1.0151464939117432
1755116601.056031,5334,1.0539506673812866
1755116680.8492556,5362,0.9609766006469727
1755116703.410129,5370,1.1395227909088135
1755116768.7320147,5393,1.0790810585021973
1755116796.263436,5403,0.9582846760749817
1755116913.8538628,5445,1.03432035446167
1755116938.8811913,5454,1.088697075843811
1755116952.9179099,5459,1.1590266227722168
1755117077.067859,5504,1.1128251552581787
1755117091.6533027,5509,1.0751651525497437
1755117124.9236333,5521,1.0718967914581299
1755117254.8583906,5567,1.1525969505310059
1755117360.0073216,5604,1.1169931888580322
1755117536.9582262,5667,1.1822408437728882
1755117693.0879378,5723,1.0511516332626343
1755117713.0380898,5730,1.1441868543624878
1755117788.0036454,5757,1.1116204261779785
1755117790.8600562,5758,1.0967992544174194
1755117855.4336872,5781,1.0958127975463867
1755117877.404352,5789,1.0853281021118164
1755117996.8296392,5832,1.0868996381759644
1755118091.9170768,5866,0.9641968011856079
1755118127.8240674,5879,0.9643757939338684
1755118136.6090338,5882,0.9567376971244812
1755118321.6887603,5948,1.0246732234954834
1755118343.7230644,5956,0.9909906387329102
1755118365.8408875,5964,1.0335220098495483
1755118413.319154,5981,1.073850154876709
1755118438.1919477,5990,1.1614387035369873
1755118457.4809756,5997,1.0061609745025635
1755118473.9662576,6003,1.1192841529846191
1755118490.8973727,6009,1.143244743347168
1755118591.0797822,6045,1.1333832740783691
1755118613.259895,6053,1.1217982769012451
1755118684.1294625,6078,1.0352882146835327
1755118686.9601831,6079,1.0189237594604492
1755118777.300252,6111,1.0578994750976562
1755118783.3653893,6113,1.0562361478805542
1755118839.8193374,6133,0.8909826278686523
1755118853.5467806,6138,0.8994453549385071
1755118859.0870497,6140,0.909266471862793
1755118864.5845168,6142,0.9343562126159668
1755118937.2463381,6168,0.8623199462890625
1755119040.596283,6205,1.008456826210022
1755119096.104826,6225,1.0230844020843506
1755119146.5366807,6243,1.0590648651123047
1755119246.5192974,6279,1.156225562095642
1755119252.2883933,6281,1.251552939414978
1755119305.7975662,6300,1.117746114730835
1755119395.1982365,6332,1.0509382486343384
1755119401.3787415,6334,1.082934856414795
1755119437.1537356,6347,0.9639237523078918
1755119468.3523526,6358,0.9813368916511536
1755119471.0804338,6359,0.984119713306427
1755119485.0746906,6364,0.9486532211303711
1755119498.8785717,6369,0.9813931584358215
1755119602.9070818,6406,0.9294585585594177
1755119653.3765254,6424,0.9007031321525574
1755119706.4654322,6443,1.0044094324111938
1755119750.9822435,6459,1.0476338863372803
1755119790.9890156,6473,0.9381356239318848
1755119841.2657552,6491,1.002058506011963
1755119849.5741131,6494,0.9684805274009705
1755119943.4835145,6528,1.0247337818145752
1755119951.7372017,6531,0.9958961606025696
1755119976.6395278,6540,1.0025629997253418
1755119993.2518413,6546,0.9649473428726196
1755120007.1816633,6551,0.998359203338623
1755120043.5494099,6564,1.0664973258972168
1755120057.4605412,6569,1.0883417129516602
1755120102.4210486,6585,1.1661572456359863
1755120116.4662638,6590,1.1132107973098755
1755120130.3238273,6595,1.059565544128418
1755120141.6723065,6599,1.0663045644760132
1755120186.7196276,6615,1.0472913980484009
1755120281.7902691,6649,1.075454592704773
1755120348.840561,6673,1.006916880607605
1755120466.100982,6715,1.0185056924819946
1755120479.8983319,6720,0.8978782892227173
1755120507.7951477,6730,1.0849131345748901
1755120518.789099,6734,1.0442746877670288
1755120563.588667,6750,1.0394686460494995
1755120595.2216883,6761,0.7784633040428162
1755120661.3628688,6785,0.9852949380874634
1755120708.4151032,6802,0.8284478187561035
1755120761.617849,6821,0.8751959204673767
1755120819.6150823,6842,0.9250699877738953
1755120841.6561122,6850,1.1590628623962402
1755120867.5629256,6859,0.998265266418457
1755120913.696063,6875,1.0794066190719604
1755121024.9685218,6914,1.1586315631866455
1755121030.5455632,6916,1.1442171335220337
1755121038.8615205,6919,1.1123961210250854
1755121069.732454,6930,1.0051147937774658
1755121089.1539059,6937,1.0884082317352295
1755121195.4536364,6975,1.0909937620162964
1755121240.87367,6991,1.0340745449066162
1755121255.010712,6996,1.0018008947372437
1755121260.6121194,6998,1.063134789466858
1755121334.3618312,7018,0.9898614287376404
1755121381.1273618,7029,0.9712768793106079
1755121423.4791949,7044,0.9885530471801758
1755121451.4648292,7054,1.0059348344802856
1755121750.6176522,7117,1.161949634552002
1755121759.8122647,7120,1.0975395441055298
1755121778.1723118,7126,1.0812371969223022
1755121885.0852249,7164,1.0568095445632935
1755121921.2572956,7177,1.029152750968933
1755121924.0143812,7178,1.0007294416427612
1755121929.5810122,7180,1.0119613409042358
1755121946.145633,7186,0.97845458984375
1755122004.4238758,7207,0.9825167059898376
1755122055.0873342,7225,0.9992719888687134
1755122133.1699488,7253,1.007630705833435
1755122166.392697,7265,0.9502938389778137
1755122191.4117522,7274,1.0255359411239624
1755122288.3341744,7308,1.1045551300048828
1755122361.5656104,7334,0.9222105145454407
1755122372.9231389,7338,1.123266577720642
1755122379.000879,7340,1.1706938743591309
1755122415.6129751,7353,0.9737213253974915
1755122429.5734665,7358,1.0818628072738647
1755122455.2687237,7367,0.9911289215087891
1755122505.5023115,7385,1.0630968809127808
1755122615.0719264,7424,1.1175888776779175
1755122645.8851452,7435,0.9546568989753723
1755122648.7144566,7436,0.9877767562866211
1755122726.6812055,7464,1.040031909942627
1755122737.9043934,7468,1.0046180486679077
1755122743.6215358,7470,1.0160499811172485
1755122777.1060436,7482,1.089830756187439
1755122843.9118047,7506,1.2107398509979248
1755122877.2795975,7518,1.0725420713424683
1755122899.860222,7526,1.1173925399780273
1755122917.0378578,7532,0.9828855395317078
1755122947.6523747,7543,1.123228669166565
1755122969.8888185,7551,1.0411429405212402
1755122975.3830712,7553,1.0321873426437378
1755122992.0472245,7559,1.0713801383972168
1755123087.4234147,7593,0.9586783647537231
1755123112.866796,7602,1.0490714311599731
1755123118.801687,7604,1.018247127532959
1755123127.1283267,7607,1.0091441869735718
1755123213.1349456,7638,1.0717135667800903
1755123229.7958534,7644,1.1539901494979858
1755123274.9441793,7660,1.042681097984314
1755123277.6910622,7661,1.0148531198501587
1755123462.1251547,7727,1.0244799852371216
1755123470.4126022,7730,1.0503289699554443
1755123543.5929728,7756,1.0142250061035156
1755123557.7153392,7761,1.0666418075561523
1755123649.5430808,7794,1.0551778078079224
1755123652.308964,7795,1.046429991722107
1755123725.6438973,7821,0.9384322166442871
1755123773.1396728,7838,0.9957168698310852
1755123784.182552,7842,1.0923603773117065
1755123806.4140801,7850,0.9458910822868347
1755123820.343441,7855,0.9360491037368774
1755123823.2323272,7856,0.9702436327934265
1755123840.0085356,7862,1.107504963874817
1755123896.1655874,7882,0.9067974090576172
1755123932.4278731,7895,1.0453218221664429
1755123949.4189258,7901,1.090876579284668
1755124019.509453,7926,1.188564658164978
1755124028.082255,7929,1.1517179012298584
1755124289.223046,7986,1.2204848527908325
1755124445.4062479,8032,1.065085768699646
1755124516.4266365,8046,1.047994613647461
1755124557.1559076,8054,1.0499837398529053
1755124673.9941566,8077,1.054650902748108
1755124679.0379364,8078,1.092461109161377
1755124750.4733198,8096,1.1265721321105957
1755124824.500405,8122,1.122900128364563
1755124887.1835153,8144,1.2293065786361694
1755124940.8130007,8163,1.2760834693908691
1755124943.597975,8164,1.2550004720687866
1755125026.0750172,8192,1.1230264902114868
1755125066.3256361,8200,1.2996668815612793
1755125071.3468804,8201,1.302753210067749
1755125146.1268027,8216,1.0613648891448975
1755125210.7995405,8229,1.280114769935608
1755125322.0921104,8255,1.0262670516967773
1755125384.9103618,8277,1.1388447284698486
1755125401.9354343,8283,0.9797264337539673
1755125424.4269693,8291,1.0501508712768555
1755125438.2629585,8296,1.0774608850479126
1755125452.1832566,8301,1.0913209915161133
1755125587.602426,8349,1.084839105606079
1755125596.230287,8352,1.0724996328353882
1755125627.6585255,8363,0.9828586578369141
1755125666.478136,8377,1.174646019935608
1755125722.4260824,8397,1.0412156581878662
1755125762.4619708,8411,1.1155047416687012
1755125776.5702639,8416,0.9509925842285156
1755125891.8683033,8457,1.0263489484786987
1755125987.9816012,8491,1.0779941082000732
1755126024.317598,8504,1.080508828163147
1755126073.116338,8521,1.06334388256073
1755126098.6066046,8530,1.038321852684021
1755126150.1629055,8548,1.004710078239441
1755126167.0973074,8554,1.0895678997039795
1755126192.2812672,8563,1.1406164169311523
1755126312.434879,8606,1.107108473777771
1755126345.9006238,8618,1.1090946197509766
1755126351.495837,8620,1.1096802949905396
1755126371.2475817,8627,1.1739600896835327
1755126460.665423,8659,1.0262492895126343
1755126471.8442063,8663,1.0298326015472412
1755126558.9020457,8694,1.0644710063934326
1755126575.5449038,8700,1.0281858444213867
1755126625.8707936,8718,0.9340431094169617
1755126642.8340824,8724,0.9941628575325012
1755126721.7100637,8752,1.0360186100006104
1755126727.2523015,8754,0.9808744788169861
1755126787.8953476,8776,1.0373802185058594
1755126793.415318,8778,1.0031297206878662
1755126821.494788,8788,0.9641705751419067
1755126852.2894852,8799,1.0030689239501953
1755126919.9999008,8823,0.9594926834106445
1755126948.175877,8833,1.1037898063659668
1755127038.0267494,8865,1.1778144836425781
1755127051.945914,8870,1.2144049406051636
1755127071.3498523,8877,1.1663968563079834
1755127102.2130954,8888,1.040833830833435
1755127119.1524138,8894,0.9799663424491882
1755127183.3311388,8917,1.1365848779678345
1755127194.4607248,8921,1.152154803276062
1755127321.0857904,8966,1.1003702878952026
1755127374.3406668,8985,1.0569078922271729
1755127388.2637315,8990,0.9846943020820618
1755127433.189915,9006,1.1325721740722656
1755127508.4306886,9033,1.1012905836105347
1755127553.1229193,9049,1.0549098253250122
1755127578.2137856,9058,1.1527878046035767
1755127597.560801,9065,1.1614435911178589
1755127611.7261648,9070,1.069629430770874
1755127743.444496,9117,1.134312391281128
1755127754.6258082,9121,1.2339028120040894
1755127841.3681495,9152,1.14437735080719
1755127874.7829356,9164,1.107491374015808
1755127947.7561564,9190,1.15105402469635
1755127956.0628552,9193,0.9950975775718689
1755127975.710814,9200,1.0697273015975952
1755127984.1088617,9203,1.1698776483535767
1755127998.4198017,9208,1.2191139459609985
1755128009.6645315,9212,0.9672510027885437
1755128037.789734,9222,1.133902907371521
1755128049.0777721,9226,1.124647617340088
1755128071.809075,9234,0.9891996383666992
1755128122.318851,9252,1.0494219064712524
1755128232.1130998,9291,1.065140724182129
1755128266.1928942,9303,1.164287805557251
1755128271.7733667,9305,1.1091059446334839
1755128291.3315887,9312,1.0516839027404785
1755128319.1434932,9322,1.0515488386154175
1755128322.1251595,9323,1.075953722000122
1755128333.2622879,9327,1.0810213088989258
1755128350.0563338,9333,1.06999933719635
1755128358.7743943,9336,1.0952430963516235
1755128383.8240335,9345,1.1067538261413574
1755128403.2098458,9352,1.0791280269622803
1755128422.68252,9359,1.0598998069763184
1755128439.4158275,9365,1.0992649793624878
1755128442.2000053,9366,1.127194881439209
1755128458.8578572,9372,1.1375783681869507
1755128473.2334557,9377,1.0695348978042603
1755128501.7403998,9387,1.158532738685608
1755128588.290699,9418,1.0151910781860352
1755128652.9464467,9441,1.0340088605880737
1755128658.4912016,9443,1.0147454738616943
1755128694.784286,9456,0.9908052682876587
1755128734.0722399,9470,1.0760968923568726
1755128739.6457865,9472,1.0524407625198364
1755128784.6740706,9488,1.0851430892944336
1755128787.4545264,9489,1.0949748754501343
1755128790.3690245,9490,1.088451862335205
1755128925.4570904,9538,1.162505030632019
1755128950.4195812,9547,1.0575374364852905
1755128975.436085,9556,1.078159213066101
1755129003.1851895,9566,1.0880886316299438
1755129079.06725,9593,1.1977057456970215
1755129101.4679127,9601,0.9958599209785461
1755129118.3512492,9607,1.0918049812316895
1755129154.9138012,9620,0.9842212796211243
1755129247.279788,9653,1.082279086112976
1755129298.0392723,9671,1.065579891204834
1755129300.8149252,9672,1.0929203033447266
1755129309.429805,9675,1.0467509031295776
1755129357.476774,9692,1.1396726369857788
1755129391.0750632,9704,1.2019312381744385
1755129393.9012303,9705,1.1344974040985107
1755129413.6478815,9712,1.164265513420105
1755129480.0151138,9736,1.133323073387146
1755129485.557091,9738,1.111236810684204
1755129528.449767,9753,1.1692458391189575
1755129531.2018847,9754,1.1566452980041504
1755129581.762123,9772,1.1846187114715576
1755129626.767472,9788,1.0215202569961548
1755129654.762426,9798,1.1257843971252441
1755129697.5833902,9813,1.2184733152389526
1755129727.9550047,9824,1.2215150594711304
1755129764.6946177,9837,1.080830454826355
1755129801.2445815,9850,1.0779417753219604
1755129848.355773,9867,1.1149721145629883
1755129868.061648,9874,1.1442408561706543
1755129923.7540202,9894,1.1245596408843994
1755129952.1174147,9904,1.1343599557876587
1755129986.2560885,9916,1.0654388666152954
1755129988.998368,9917,1.0186156034469604
1755130076.474971,9948,1.178931474685669
1755130079.2312024,9949,1.1635715961456299
1755130082.047259,9950,1.1955524682998657
1755130110.263894,9960,1.0902695655822754
1755130146.5645561,9973,1.083391785621643
1755130163.471304,9979,1.0783926248550415
1755130185.5144348,9987,1.2031558752059937
1755130202.6089108,9993,1.228926181793213
1755130400.714439,10063,0.9166459441184998
1755130475.3461306,10090,0.995562732219696
1755130562.326954,10121,1.0311847925186157
1755130576.1212285,10126,0.9229208827018738
1755130609.491894,10138,1.0341472625732422
1755130752.4438205,10189,1.0149515867233276
1755130758.000142,10191,1.0889617204666138
1755130805.5702732,10208,0.9654031991958618
1755130824.9733078,10215,1.0564712285995483
1755130853.1798482,10225,1.0370286703109741
1755130979.1327147,10269,1.0424898862838745
1755131010.3121443,10280,0.9513818025588989
1755131054.6227005,10296,1.0144628286361694
1755131182.1886058,10342,1.1020487546920776
1755131190.448339,10345,1.1083718538284302
1755131193.204235,10346,1.1000373363494873
1755131331.2563472,10395,0.966208279132843
1755131356.0677195,10404,1.0078715085983276
1755131387.0065753,10415,1.102911353111267
1755131471.2630465,10445,1.1384177207946777
1755131488.171808,10451,1.0466431379318237
1755131491.030308,10452,1.0407986640930176
1755131507.910799,10458,1.0490769147872925
1755131628.0817764,10501,1.0519529581069946
1755131674.9862154,10518,1.0591542720794678
1755131766.8767757,10551,1.110278844833374
1755131795.3435416,10561,1.0495550632476807
1755131829.9637313,10573,1.085731863975525
1755131852.6043344,10581,1.0715135335922241
1755131895.0043623,10596,1.1112713813781738
1755131944.8790572,10614,1.0413613319396973
1755131998.2167397,10633,1.1077759265899658
1755132025.9147372,10643,1.0302306413650513
1755132031.3951735,10645,1.0379396677017212
1755132204.9531403,10707,1.0089446306228638
1755132232.7091966,10717,0.9658770561218262
1755132252.1576402,10724,0.9858719706535339
1755132265.8466856,10729,1.0661414861679077
1755132310.3440154,10745,0.9423322677612305
1755132329.6073928,10752,1.0426665544509888
1755132332.3670447,10753,1.0525411367416382
1755132365.5154603,10765,1.1267955303192139
1755132382.232461,10771,1.1005626916885376
1755132486.8573127,10809,0.959775447845459
1755132578.9678032,10842,0.9265161752700806
1755132733.4475217,10897,0.9583575129508972
1755132744.4378505,10901,0.938221275806427
1755132952.8768709,10976,1.0787841081619263
1755132988.8428476,10989,0.9315522313117981
1755133080.867861,11022,0.9673151969909668
1755133083.6263907,11023,0.9488807916641235
1755133097.3358386,11028,1.0111303329467773
1755133119.8425732,11036,1.1320194005966187
1755133170.7415204,11054,0.9631991386413574
1755133282.8676434,11094,1.0233490467071533
1755133350.143641,11118,0.963448703289032
1755133366.5518718,11124,0.9866892695426941
1755133369.295853,11125,0.9908586740493774
1755133391.4090524,11133,0.9162535667419434
1755133463.0941787,11159,0.9167656898498535
1755133493.5838242,11170,0.8692895770072937
1755133598.7425065,11208,0.8833907246589661
1755133609.6478243,11212,0.9725837707519531
1755133626.0248604,11218,0.9646416902542114
1755133645.2928617,11225,0.9186872839927673
1755133648.0032918,11226,0.904544472694397
1755133681.386919,11238,0.9642675518989563
1755133731.7812705,11256,0.9600643515586853
1755133808.9796295,11284,0.911127507686615
1755133839.3528697,11295,1.0606873035430908
1755133901.0413718,11317,1.137877106666565
1755133936.888739,11330,0.968586266040802
1755133939.6086507,11331,0.9535374641418457
1755133961.6891534,11339,1.043411135673523
1755133996.212589,11351,1.0339362621307373
1755134033.038364,11364,0.9393324255943298
1755134115.4099185,11394,0.8465029001235962
1755134143.9478304,11404,0.9131748080253601
1755134158.0362911,11409,0.9296278953552246
1755134252.775268,11443,0.9877751469612122
1755134266.4890866,11448,0.888798177242279
1755134271.9821625,11450,0.9026445746421814
1755134294.162824,11458,0.9285402297973633
1755134302.495102,11461,0.9076108932495117
1755134307.91465,11463,0.8760549426078796
1755134378.8946686,11488,0.9119572639465332
1755134384.367796,11490,0.8758673667907715
1755134420.77678,11503,0.8808127641677856
1755134486.8163254,11526,0.9642348289489746
1755134489.564376,11527,0.9537515640258789
1755134570.3036945,11556,0.8200847506523132
1755134609.127059,11570,0.8285134434700012
1755134631.0759501,11578,0.9107222557067871
1755134723.6628225,11611,0.8708939552307129
1755134812.6543608,11643,1.0274600982666016
1755134959.2592115,11696,0.9102001190185547
1755135005.926233,11713,0.8793438076972961
1755135069.8705285,11736,0.850326657295227
1755135108.8536904,11750,0.7657510042190552
1755135125.3660853,11756,0.7826035618782043
1755135150.1516495,11765,0.8223008513450623
1755135202.6155477,11784,0.8510627746582031
1755135208.1971958,11786,0.883495032787323
1755135294.1122093,11817,0.7987587451934814
1755135299.5898938,11819,0.7870084047317505
1755135311.0046194,11823,0.8785486221313477
1755135347.047391,11836,0.8596524596214294
1755135369.552856,11844,0.9559788107872009
1755135378.034719,11847,0.9027695655822754
1755135389.3695905,11851,0.866868793964386
1755135433.3652127,11867,0.9979178309440613
1755135458.6682878,11876,1.037211298942566
1755135475.7221293,11882,0.9322411417961121
1755135489.373017,11887,0.9123167991638184
1755135578.819506,11919,1.1046510934829712
1755135592.6564105,11924,1.0424878597259521
1755135640.0727105,11941,0.9876694083213806
1755135679.0497727,11955,0.909222424030304
1755135681.7962604,11956,0.8862192034721375
1755135721.2067623,11970,0.8831263780593872
1755135726.7172017,11972,0.8673014044761658
1755135740.4886076,11977,0.9360612034797668
1755135790.2411141,11995,0.9166831970214844
1755135837.7464373,12012,0.9490568041801453
1755135879.670438,12027,0.8579415678977966
1755135935.1183984,12047,0.8403460383415222
1755135962.8414123,12057,0.9584132432937622
1755135980.467857,12063,0.9524300694465637
1755135994.600216,12068,0.8438122868537903
1755136016.7020876,12076,0.9408063888549805
1755136181.2681866,12135,0.9906278848648071
1755136239.8149335,12156,1.0363000631332397
1755136273.6170232,12168,0.8688569068908691
1755136292.9714732,12175,0.8963003158569336
1755136304.2208726,12179,0.9196627736091614
1755136391.2178612,12210,0.8347017168998718
1755136460.52497,12235,0.9728826880455017
1755136468.955599,12238,0.9225223660469055
1755136490.834254,12246,0.9231535196304321
1755136535.1569822,12262,0.799693763256073
1755136560.5134258,12271,0.9454936981201172
1755136646.6525395,12302,0.9606276750564575
1755136652.2330825,12304,0.9097798466682434
1755136663.5170138,12308,0.8875272870063782
1755136680.2522032,12314,0.8913493156433105
1755136685.677702,12316,0.9321484565734863
1755136688.4350019,12317,0.9332844614982605
1755136766.0116608,12345,0.9792863726615906
1755136791.2176337,12354,0.991773247718811
1755136805.2398014,12359,0.95635986328125
1755136824.925728,12366,0.903527557849884
1755136836.005818,12370,0.9343286752700806
1755136902.0658276,12394,1.07973313331604
1755136913.4738083,12398,1.0492463111877441
1755136918.9897702,12400,0.9739094972610474
1755136977.5228057,12421,0.9283576011657715
1755136980.3541696,12422,0.9504739046096802
1755136983.1458457,12423,0.9864510893821716
1755137021.940187,12437,1.0581598281860352
1755137038.400212,12443,1.0753053426742554
1755137054.8937643,12449,0.9771090745925903
1755137130.7124767,12476,1.3608264923095703
1755137136.4737768,12478,1.434427261352539
1755137142.1058302,12480,1.5094741582870483
1755137259.7183523,12522,0.9491565823554993
1755137349.2303166,12554,0.9547586441040039
1755137480.6184268,12601,0.984764039516449
1755137595.5346978,12642,0.9260627627372742
1755137612.209233,12648,0.954938530921936
1755137626.7532947,12653,0.9738081097602844
1755137638.181002,12657,0.9280062913894653
1755137699.0357962,12679,0.9027109146118164
1755137780.8056564,12708,1.0392522811889648
1755137834.7147987,12727,1.0067752599716187
1755137990.4495096,12782,0.8973707556724548
1755138015.6569784,12791,0.9325260519981384
1755138172.2248557,12847,0.8716266751289368
1755138203.574813,12858,0.847315788269043
1755138326.639193,12901,0.7906509041786194
1755138337.615874,12905,0.8820788264274597
1755138385.4055798,12922,0.8485299348831177
1755138447.246204,12944,1.0592116117477417
1755138526.1934187,12972,0.7970622777938843
1755138537.7264903,12976,0.8002134561538696
1755138543.3202736,12978,0.8302664756774902
1755138551.6260774,12981,0.8995481729507446
1755138596.6647863,12997,0.8854619860649109
1755138633.196542,13010,0.8155568242073059
1755138655.8262384,13018,0.8491095900535583
1755138666.9359868,13022,0.8343559503555298
1755138672.4227705,13024,0.8399581909179688
1755138683.4869502,13028,0.8530535101890564
1755138705.8293352,13036,0.8943412899971008
1755138708.5791333,13037,0.912922203540802
1755138719.9982052,13041,0.978385865688324
1755138736.6192794,13047,1.0094022750854492
1755138739.373572,13048,0.9982141852378845
1755138851.4948313,13088,0.897603452205658
1755138862.6191006,13092,0.9283348917961121
1755139134.9778416,13188,0.8703784942626953
1755139162.494091,13198,0.8762532472610474
1755139196.4555504,13210,0.9391574859619141
1755139244.3931732,13227,0.9883729815483093
1755139264.026815,13234,0.8867864012718201
1755139289.0875914,13243,1.0280437469482422
1755139308.8220744,13250,0.9395603537559509
1755139339.3658736,13261,0.9410614371299744
1755139434.9266677,13295,0.970404326915741
1755139460.4786723,13304,0.8262171745300293
1755139587.7408373,13349,0.9076488614082336
1755139696.3841789,13388,0.9041938185691833
1755139735.9280725,13402,0.9062639474868774
1755139780.7422345,13418,0.9394826292991638
1755139885.1281831,13455,0.9140483140945435
1755139989.7392929,13492,0.8692466020584106
1755140075.3179667,13522,0.946652352809906
1755140100.4781504,13531,0.963812530040741
1755140103.2466884,13532,0.9752025008201599
1755140153.6583598,13550,0.8751755952835083
1755140176.2275307,13558,0.8557120561599731
1755140226.9203742,13576,0.8796214461326599
1755140260.0795877,13588,0.8290765881538391
1755140271.2141035,13592,0.8713116645812988
1755140357.288278,13623,0.8874222636222839
1755140411.0572245,13642,0.8827762007713318
1755140417.0884871,13644,0.9039536714553833
1755140422.8680859,13646,0.8326628804206848
1755140425.614047,13647,0.844120442867279
1755140462.1976123,13660,0.8748971819877625
1755140579.1929572,13702,1.0207334756851196
1755140618.7496123,13716,1.012359619140625
1755140674.9149973,13736,0.9468106627464294
1755140741.1347895,13759,0.9115265011787415
1755140803.9287007,13781,0.8688817024230957
1755140864.7242146,13802,0.8525546193122864
1755140948.4104779,13831,0.8379002809524536
1755140999.3439243,13849,0.8348173499107361
1755141075.9582095,13867,0.8769640922546387
1755141114.5192246,13874,0.9184099435806274
1755141178.0065973,13890,0.8110411763191223
1755141222.35487,13905,0.8798714876174927
1755141259.4853084,13916,0.8556360602378845
1755141298.9142632,13930,0.9358264803886414
1755141402.5014818,13961,0.9022714495658875
1755141431.0223053,13971,0.8628777861595154
1755141456.256042,13980,0.8177103400230408
1755141529.105449,14006,0.8898082971572876
1755141610.5292304,14035,0.9454178214073181
1755141641.872599,14046,0.9827898144721985
1755141746.2736752,14083,0.8826069235801697
1755141799.279081,14102,0.8924366235733032
1755141830.1317868,14113,0.9236712455749512
1755141838.684747,14116,0.9764775633811951
1755141870.1609316,14127,0.9075037240982056
1755141887.0490243,14133,0.906674325466156
1755141903.5307248,14139,0.8268445134162903
1755141906.335117,14140,0.8603144884109497
1755141956.848542,14158,0.9177131056785583
1755142010.6336195,14177,1.0239288806915283
1755142021.8746734,14181,1.0352147817611694
1755142041.3020754,14188,0.933624267578125
1755142058.352573,14194,0.9643439650535583
1755142091.8012133,14206,0.9180930256843567
1755142100.0687132,14209,0.9534971117973328
1755142123.200205,14217,0.8563079833984375
1755142139.9713697,14223,0.8046600222587585
1755142142.7284932,14224,0.8249965906143188
1755142238.16224,14258,0.8545399904251099
1755142258.303403,14265,0.8760242462158203
1755142359.2917354,14301,0.8901084065437317
1755142474.24485,14341,0.8562456965446472
1755142496.5288854,14349,0.9426037669181824
1755142510.7503037,14354,0.9122135043144226
1755142530.2374074,14361,0.8345473408699036
1755142544.2806196,14366,0.8607234954833984
1755142547.0839555,14367,0.9048542380332947
1755142570.2653391,14375,0.887254536151886
1755142607.2249177,14388,0.9390112161636353
1755142637.986482,14399,0.9406466484069824
1755142640.81414,14400,0.9052023887634277
1755142655.2223132,14405,0.976377010345459
1755142694.5570903,14419,0.8808841705322266
1755142717.0409606,14427,0.8576608896255493
1755142719.7916274,14428,0.8506817817687988
1755142741.967556,14436,0.9226215481758118
1755142904.9752557,14494,0.935570240020752
1755142910.7539,14496,0.9207397699356079
1755143020.328075,14535,0.886081874370575
1755143023.0573132,14536,0.9267868995666504
1755143056.4950469,14548,0.8818807601928711
1755143138.9055526,14577,0.9220675826072693
1755143268.232358,14623,0.9088636636734009
1755143329.468385,14645,0.8963562846183777
1755143478.0592847,14698,0.9129490256309509
1755143546.1851447,14722,0.8429268002510071
1755143585.4408128,14736,0.8251134157180786
1755143610.6127915,14745,0.9333570599555969
1755143652.6589422,14760,0.841438889503479
1755143699.8394635,14777,0.8367074131965637
1755143722.0233748,14785,0.8499177098274231
1755143791.2764306,14810,0.8431450128555298
1755143816.1421933,14819,0.8615021705627441
1755143874.3298123,14840,0.8917827010154724
1755143905.1647978,14851,0.8705636858940125
1755143941.3480585,14864,0.861534059047699
1755143952.2892313,14868,0.8879308700561523
1755144039.2998347,14899,0.8352857828140259
1755144053.1214724,14904,0.8546764254570007
1755144070.02472,14910,0.8100714087486267
1755144092.25529,14918,0.8527101874351501


==> csv/nature_paper.csv <==
0.400000,0.022153,1.445784,0.020610
0.608333,0.097050,1.443838,0.016783
0.816667,0.146871,1.438438,0.016616
1.025000,0.111902,1.443502,0.024988
1.233333,0.035084,1.437602,0.034266
1.441667,-0.003368,1.437078,0.038489
1.650000,0.038234,1.442879,0.046869
1.858333,0.119163,1.435079,0.057959
2.066667,0.154288,1.428092,0.070704
2.275000,0.106965,1.431189,0.087237
2.483333,0.029249,1.422938,0.097045
2.691667,-0.007804,1.422427,0.107214
2.900000,0.025174,1.427615,0.114528
3.108333,0.088968,1.425912,0.115182
3.316667,0.138698,1.423381,0.115122
3.525000,0.139548,1.428336,0.101673
3.733333,0.103727,1.436888,0.078772
3.941667,0.054616,1.438462,0.059903
4.150000,0.002758,1.432753,0.046365
4.358333,-0.016675,1.439071,0.031843
4.566667,0.037906,1.446708,0.023297
4.775000,0.133638,1.439198,0.020501
4.983333,0.178428,1.436380,0.021033
5.191667,0.135258,1.444488,0.017707
5.400000,0.045554,1.443287,0.012398
5.608333,-0.015644,1.437665,0.004747
5.816667,-0.016417,1.441529,0.002874
6.025000,0.037495,1.446712,0.004057
6.233333,0.095190,1.445023,0.013699
6.441667,0.126683,1.441530,0.019722
6.650000,0.131223,1.441539,0.020490
6.858333,0.120197,1.443640,0.021326
7.066667,0.107827,1.444541,0.022524
7.275000,0.104027,1.444394,0.027629
7.483333,0.105057,1.443257,0.038454
7.691667,0.107758,1.441672,0.049049
7.900000,0.110159,1.440601,0.054053
8.108333,0.117606,1.439796,0.062694
8.316667,0.122429,1.439512,0.065092
8.525000,0.116148,1.440044,0.061004
8.733333,0.109315,1.440685,0.059055
8.941667,0.109176,1.441135,0.057434
9.150000,0.114430,1.441330,0.054510
9.358333,0.115825,1.441486,0.052916
9.566667,0.114426,1.441682,0.053523
9.775000,0.113055,1.442187,0.050082
9.983333,0.105991,1.443029,0.045764
10.191667,0.091320,1.443832,0.041920
10.400000,0.080368,1.444555,0.037828
10.608333,0.080227,1.445036,0.034369
10.816667,0.079163,1.445150,0.032372
11.025000,0.068572,1.444660,0.030142
11.233333,0.053298,1.443486,0.032182
11.441667,0.048967,1.442029,0.040232
11.650000,0.061939,1.441102,0.047297
11.858333,0.075543,1.441372,0.053431
12.066667,0.068646,1.441915,0.049905
12.275000,0.067829,1.442914,0.043094
12.483333,0.077434,1.443741,0.037073
12.691667,0.074926,1.443687,0.034544
12.900000,0.061155,1.442687,0.034599
13.108333,0.038409,1.445975,0.037520
13.316667,0.010218,1.520019,0.038918
13.525000,0.018522,1.588074,0.043922
13.733333,0.075860,1.661756,0.055335
13.941667,0.146595,1.668497,0.050675
14.150000,0.164421,1.669858,0.042526
14.358333,0.160197,1.671022,0.037873
14.566667,0.136481,1.672515,0.038789
14.775000,0.108722,1.671831,0.045815
14.983333,0.103181,1.670625,0.063833
15.191667,0.107492,1.670195,0.066958
15.400000,0.109673,1.670807,0.064906
15.608333,0.111870,1.671261,0.055165
15.816667,0.111666,1.671106,0.056202
16.025000,0.111765,1.670990,0.055646
16.233333,0.125166,1.655748,0.046229
16.441667,0.143967,1.637421,0.056542
16.650000,0.144359,1.671223,0.056492
16.858333,0.104021,1.686683,0.064057
17.066667,0.053297,1.701905,0.066796
17.275000,-0.014958,1.720159,0.048522
17.483333,-0.083986,1.716220,0.008180
17.691667,-0.164475,1.691267,-0.027277
17.900000,-0.250365,1.706092,-0.073512
18.108333,-0.293709,1.751343,-0.161870
18.316667,-0.311691,1.754525,-0.257491
18.525000,-0.344533,1.680302,-0.323233
18.733333,-0.421450,1.632791,-0.378983
18.941667,-0.471116,1.656830,-0.452230
19.150000,-0.453772,1.677936,-0.544174
19.358333,-0.426551,1.638334,-0.636718
19.566667,-0.437053,1.599603,-0.729506
19.775000,-0.464123,1.651802,-0.845706
19.983333,-0.447695,1.740516,-0.968242
20.191667,-0.401410,1.765334,-1.036220
20.400000,-0.348174,1.681551,-1.073886
20.608333,-0.335500,1.584178,-1.165019
20.816667,-0.343755,1.498029,-1.400273
21.441667,-0.190941,0.318195,-1.910768
21.650000,-0.171168,0.400889,-1.980447
21.858333,-0.164969,0.517877,-2.042865
22.066667,-0.100017,0.498542,-2.057272
22.275000,-0.038154,0.434585,-1.963015
22.483333,0.012589,0.408181,-1.782673
22.691667,0.085371,0.439116,-1.602004
22.900000,0.128554,0.410037,-1.428195
23.108333,0.190653,0.402845,-1.204284
23.316667,0.188965,0.393295,-0.991229
23.733333,0.230832,0.452544,-0.903294
23.941667,0.222771,0.437952,-0.974838
24.150000,0.211751,0.391105,-1.079110
24.358333,0.177191,0.370915,-1.221149
24.566667,0.146977,0.399914,-1.369936
24.775000,0.109359,0.406513,-1.495849
24.983333,0.066665,0.392619,-1.577154
25.191667,0.020558,0.404961,-1.612694
25.400000,-0.025338,0.417154,-1.624773
25.608333,-0.057248,0.401735,-1.612396
25.816667,-0.094137,0.403720,-1.554930
26.025000,-0.124948,0.403287,-1.461782
26.233333,-0.141811,0.386360,-1.351761
26.441667,-0.156249,0.391491,-1.223749
26.650000,-0.163862,0.398137,-1.135143
26.858333,-0.142839,0.403040,-1.114911
27.066667,-0.118791,0.417933,-1.174285
27.275000,-0.135372,0.409441,-1.252680
27.483333,-0.133567,0.394775,-1.317314
27.691667,-0.165065,0.420440,-1.436150
27.900000,-0.170883,0.466336,-1.560948
28.108333,-0.202445,0.501095,-1.668379
28.316667,-0.214991,0.544159,-1.733812
28.525000,-0.219203,0.547167,-1.794411
28.733333,-0.205237,0.552922,-1.825198
28.941667,-0.205183,0.569201,-1.804349
29.150000,-0.220020,0.562571,-1.770538
29.358333,-0.210210,0.567800,-1.771434
29.566667,-0.186394,0.576877,-1.774100
29.775000,-0.173185,0.593825,-1.742950
29.983333,-0.159486,0.623853,-1.711122
30.191667,-0.147314,0.666784,-1.716895
30.400000,-0.157320,0.684142,-1.765500
30.608333,-0.168406,0.700311,-1.797167
30.816667,-0.196746,0.685570,-1.820490
31.025000,-0.204679,0.682023,-1.829248
31.233333,-0.205455,0.684431,-1.837154
31.441667,-0.198126,0.686909,-1.833589
31.650000,-0.194681,0.680338,-1.828573
31.858333,-0.185461,0.677015,-1.825722
32.066667,-0.179440,0.679157,-1.826147
32.275000,-0.180729,0.674047,-1.825808
32.483333,-0.178755,0.672678,-1.823393
32.691667,-0.180165,0.668233,-1.830777
32.900000,-0.175497,0.667139,-1.838404
33.108333,-0.170794,0.665151,-1.833381
33.316667,-0.163229,0.658075,-1.826529
33.525000,-0.148299,0.659878,-1.838810
33.733333,-0.129845,0.661391,-1.859198
33.941667,-0.111023,0.654692,-1.867436
34.150000,-0.096103,0.642440,-1.880979
34.358333,-0.083107,0.642280,-1.907688
34.566667,-0.077710,0.642483,-1.923301
34.775000,-0.066750,0.639987,-1.914155
34.983333,-0.077243,0.630432,-1.865183
35.191667,-0.119352,0.638186,-1.804359
35.400000,-0.217126,0.649712,-1.766922
35.608333,-0.375276,0.652070,-1.741595
35.816667,-0.570043,0.651184,-1.714762
36.025000,-0.768518,0.652193,-1.686094
36.233333,-0.946651,0.650874,-1.654024
36.441667,-1.093601,0.676060,-1.601170
36.650000,-1.225811,0.685459,-1.531308
36.858333,-1.333124,0.691732,-1.448170
38.316667,-1.564903,1.203429,-0.366639
39.358333,-1.149397,1.870038,-0.090202
39.775000,-0.715970,1.707118,-0.028663
39.983333,-0.626279,1.603950,-0.037927
40.191667,-0.602595,1.534519,-0.005285
40.400000,-0.595435,1.500618,0.016931
40.608333,-0.591399,1.496984,0.018532
40.816667,-0.594194,1.487825,0.024537
41.025000,-0.601190,1.481083,0.028576
41.233333,-0.603097,1.476482,0.025562
41.441667,-0.601396,1.470176,0.023090
41.650000,-0.595308,1.468319,0.021632
41.858333,-0.594015,1.473312,0.007006
42.066667,-0.596972,1.470789,0.001672
42.275000,-0.593740,1.481059,-0.010159


==> csv/ppo.csv <==
0.191667,0.122229,1.429411,0.083955
0.400000,0.126295,1.428658,0.085811
0.608333,0.124421,1.429022,0.086028
0.816667,0.117075,1.429853,0.084459
1.025000,0.112339,1.431172,0.079931
1.233333,0.108765,1.432917,0.073777
1.441667,0.110417,1.434440,0.067205
1.650000,0.118839,1.435075,0.061975
1.858333,0.127246,1.434341,0.060593
2.066667,0.138801,1.432799,0.061683
2.275000,0.140024,1.433458,0.060943
2.483333,0.133901,1.435137,0.058461
2.691667,0.130916,1.435750,0.050725
2.900000,0.133323,1.435558,0.049867
3.108333,0.133306,1.435539,0.053812
3.316667,0.131997,1.435595,0.052661
3.525000,0.131856,1.436533,0.048813
3.733333,0.129535,1.437916,0.042616
3.941667,0.126950,1.439065,0.034449
4.150000,0.124472,1.439877,0.029218
4.358333,0.123035,1.440615,0.024790
4.566667,0.121089,1.441235,0.021591
4.775000,0.116373,1.441661,0.017948
4.983333,0.115926,1.442113,0.013024
5.191667,0.116065,1.442643,0.009573
5.400000,0.105426,1.443289,0.002317
5.608333,0.093549,1.443508,-0.002348
5.816667,0.077460,1.443273,-0.004165
6.025000,0.064888,1.442807,-0.007270
6.233333,0.068810,1.443138,-0.005603
6.441667,0.085500,1.443350,0.002648
6.650000,0.098214,1.443265,0.006276
6.858333,0.094739,1.443202,0.004830
7.066667,0.075771,1.442988,0.005049
7.275000,0.056935,1.441814,0.007549
7.483333,0.048814,1.441926,0.008929
7.691667,0.056903,1.442663,0.015046
7.900000,0.078391,1.442508,0.021852
8.108333,0.099528,1.442020,0.026496
8.316667,0.110175,1.441583,0.031560
8.525000,0.122887,1.440693,0.032124
8.733333,0.124930,1.440955,0.027157
8.941667,0.115926,1.441406,0.027142
9.150000,0.109397,1.441791,0.026566
9.358333,0.113745,1.441561,0.023859
9.566667,0.121179,1.441003,0.027071
9.775000,0.122023,1.440474,0.032562
9.983333,0.118355,1.439745,0.037999
10.191667,0.115375,1.438663,0.045362
10.400000,0.114540,1.437314,0.053205
10.608333,0.114694,1.436031,0.060151
10.816667,0.114613,1.435004,0.065590
11.025000,0.112168,1.434518,0.067638
11.233333,0.106523,1.434973,0.068140
11.441667,0.097472,1.435700,0.063557
11.650000,0.086187,1.436033,0.060639
11.858333,0.080557,1.436367,0.057831
12.066667,0.085373,1.437612,0.049723
12.275000,0.088467,1.439526,0.041830
12.483333,0.081938,1.440885,0.033939
12.691667,0.068351,1.441538,0.025134
12.900000,0.065173,1.441421,0.024097
13.108333,0.066391,1.440927,0.028810
13.316667,0.062862,1.440746,0.026899
13.525000,0.060997,1.440948,0.026275
13.733333,0.055114,1.441071,0.029551
13.941667,0.049204,1.441048,0.030978
14.150000,0.048307,1.441201,0.026518
14.358333,0.051551,1.440509,0.025860
14.566667,0.051106,1.440119,0.024116
14.775000,0.049579,1.440554,0.024985
14.983333,0.046762,1.440785,0.021888
15.191667,0.040369,1.440656,0.020223
15.400000,0.037160,1.441095,0.023166
15.608333,0.047897,1.441224,0.025437
15.816667,0.054131,1.440413,0.029796
16.025000,0.041877,1.440285,0.034906
16.233333,0.035219,1.441419,0.031780
16.441667,0.039207,1.442080,0.026258
16.650000,0.045270,1.442022,0.022777
16.858333,0.054761,1.442218,0.024079
17.066667,0.064657,1.441556,0.031751
17.275000,0.062379,1.441226,0.029600
17.483333,0.058654,1.441497,0.024007
17.691667,0.060146,1.441969,0.019940
17.900000,0.059403,1.441790,0.021153
18.108333,0.054196,1.441551,0.022244
18.316667,0.050850,1.441790,0.025853
18.525000,0.045226,1.441731,0.030276
18.733333,0.042100,1.441719,0.024913
18.941667,0.045896,1.441718,0.023508
19.150000,0.048547,1.441682,0.025016
19.358333,0.048917,1.441564,0.025465
19.566667,0.048714,1.441612,0.023796
19.775000,0.049513,1.441805,0.024293
19.983333,0.049351,1.441784,0.025350
20.191667,0.049428,1.441541,0.025549
20.400000,0.050797,1.441438,0.026671
20.608333,0.051088,1.441452,0.027465
20.816667,0.050498,1.441545,0.025952
21.025000,0.049190,1.441610,0.025768
21.233333,0.050283,1.441500,0.026967
21.441667,0.055329,1.441455,0.028851
21.650000,0.057109,1.441182,0.031665
21.858333,0.051547,1.440920,0.031157
22.066667,0.048096,1.441084,0.029765
22.275000,0.048719,1.441772,0.026743
22.483333,0.051727,1.442161,0.024579
22.691667,0.047159,1.442161,0.022214
22.900000,0.045207,1.441794,0.023803
23.108333,0.046432,1.441660,0.026375
23.316667,0.046039,1.441535,0.028076
23.525000,0.045223,1.441991,0.027536
23.733333,0.028714,1.483442,0.025756
23.941667,0.002351,1.562815,0.025425
24.150000,0.022351,1.621296,0.027918
24.358333,0.064358,1.677471,0.028363
24.566667,0.108383,1.672264,0.032954
24.775000,0.104419,1.672367,0.032956
24.983333,0.098579,1.672639,0.029778
25.191667,0.096023,1.672844,0.025956
25.400000,0.094101,1.672848,0.027664
25.608333,0.096340,1.672737,0.029392
25.816667,0.098011,1.672624,0.029592
26.025000,0.098097,1.672627,0.028691
26.233333,0.098142,1.672764,0.027034
26.441667,0.101774,1.672618,0.025344
26.650000,0.103486,1.672593,0.026098
26.858333,0.101330,1.672590,0.026284
27.066667,0.102933,1.672423,0.027165
27.275000,0.101967,1.672328,0.030063
27.483333,0.101068,1.672323,0.030708
27.691667,0.098379,1.672256,0.031901
27.900000,0.101243,1.672250,0.030981
28.108333,0.104889,1.672299,0.028444
28.316667,0.103790,1.672471,0.026943
28.525000,0.100273,1.672628,0.025934
28.733333,0.098366,1.672565,0.027297
28.941667,0.100036,1.672306,0.030647
29.150000,0.102284,1.672020,0.032737
29.358333,0.103061,1.671843,0.034634
29.566667,0.102399,1.671818,0.035097
29.775000,0.103171,1.671814,0.035408
29.983333,0.101990,1.671855,0.035269
30.191667,0.099697,1.672062,0.033300
30.400000,0.101603,1.672172,0.030319
30.608333,0.113586,1.671542,0.028963
30.816667,0.126878,1.670578,0.028828
31.025000,0.122214,1.671106,0.028788
31.233333,0.107219,1.671895,0.029911
31.441667,0.089774,1.672498,0.031524
31.650000,0.088041,1.672196,0.032365
31.858333,0.102690,1.671617,0.032218
32.066667,0.110976,1.671226,0.031561
32.275000,0.107777,1.642375,0.025526
32.483333,0.173601,1.643184,0.015053
32.691667,0.220055,1.676386,0.014971
32.900000,0.286528,1.694762,0.000915
33.108333,0.394384,1.708600,-0.007387
33.316667,0.544230,1.717777,-0.055587
33.525000,0.683590,1.740294,-0.158470
33.733333,0.779466,1.697617,-0.293990
33.941667,0.855294,1.649308,-0.431766
34.150000,0.878654,1.612663,-0.593103
34.358333,0.845476,1.604778,-0.746016
34.566667,0.774197,1.639018,-0.892150
34.775000,0.663772,1.686959,-1.018808
34.983333,0.518997,1.700665,-1.110743
35.191667,0.370491,1.542860,-1.205729
35.400000,0.295769,1.444653,-1.414446
35.608333,0.253396,1.086379,-1.702710
35.816667,0.225104,0.436376,-1.981130
36.025000,0.288702,0.243714,-2.085263
36.233333,0.251278,0.424786,-2.038025
36.441667,0.234626,0.512663,-1.932088
36.650000,0.227451,0.466474,-1.831209
36.858333,0.228933,0.436591,-1.739158
37.066667,0.188823,0.413313,-1.613172
37.275000,0.158855,0.414173,-1.395997
37.483333,0.127592,0.429034,-1.147059
37.691667,0.089305,0.423303,-0.967087
37.900000,0.070635,0.421602,-0.914174
38.108333,0.073133,0.432814,-0.955909
38.316667,0.089823,0.423911,-1.043020
38.525000,0.115091,0.399390,-1.193538
38.733333,0.144416,0.385996,-1.361584
38.941667,0.162711,0.406229,-1.483011
39.150000,0.178902,0.414560,-1.575490
39.358333,0.195403,0.408335,-1.637500
39.566667,0.201553,0.405321,-1.659784
39.775000,0.204809,0.415830,-1.632708
39.983333,0.199454,0.418691,-1.583923
40.191667,0.206086,0.408376,-1.512911
40.400000,0.213293,0.399795,-1.422895
40.608333,0.214526,0.401878,-1.306422
40.816667,0.222926,0.402930,-1.187443
41.025000,0.209352,0.388328,-1.107640
41.233333,0.203001,0.395114,-1.088783
41.441667,0.202647,0.407472,-1.115803
41.650000,0.188582,0.398862,-1.175507
41.858333,0.199652,0.387397,-1.270526
42.066667,0.199753,0.387381,-1.338274
42.275000,0.188399,0.403130,-1.366055
42.483333,0.178876,0.400292,-1.375872
42.691667,0.164656,0.397268,-1.371108
42.900000,0.152239,0.400002,-1.352214
43.108333,0.134858,0.400491,-1.319809
43.316667,0.115481,0.396289,-1.283522
43.525000,0.093708,0.387551,-1.251783
43.733333,0.074490,0.384850,-1.227570
43.941667,0.057816,0.384647,-1.212235
44.150000,0.053747,0.393230,-1.212773
44.358333,0.049326,0.390231,-1.238053
44.566667,0.039987,0.383501,-1.269674
44.775000,0.034612,0.385253,-1.329385
44.983333,0.031858,0.389092,-1.395803
45.191667,0.028798,0.389293,-1.455996
45.400000,0.026237,0.392061,-1.506162
45.608333,0.022154,0.396731,-1.534451
45.816667,0.013867,0.395193,-1.548922
46.025000,-0.001979,0.393951,-1.533992
46.233333,-0.019492,0.392834,-1.522818
46.441667,-0.041369,0.393695,-1.504423
46.650000,-0.063727,0.394352,-1.493215
46.858333,-0.086346,0.391006,-1.482639
47.066667,-0.101764,0.393643,-1.476795
47.275000,-0.114203,0.394281,-1.476033
47.483333,-0.121841,0.392650,-1.476836
47.691667,-0.124571,0.392283,-1.479862
47.900000,-0.122623,0.394931,-1.483125
48.108333,-0.121621,0.395888,-1.484919
48.316667,-0.118533,0.397756,-1.486973
48.525000,-0.119140,0.396894,-1.491901
48.733333,-0.118803,0.397551,-1.492211
48.941667,-0.119855,0.397768,-1.488586
49.150000,-0.122191,0.395833,-1.485361
49.358333,-0.121312,0.397026,-1.485009
49.566667,-0.121078,0.397189,-1.481843
49.775000,-0.122179,0.396573,-1.479606
49.983333,-0.122271,0.396823,-1.477412
50.191667,-0.122457,0.396798,-1.477220
50.400000,-0.124402,0.395788,-1.479029
50.608333,-0.126549,0.394833,-1.482787
50.816667,-0.127219,0.395376,-1.486000
51.025000,-0.129654,0.395614,-1.491445
51.233333,-0.139928,0.400803,-1.502234
51.441667,-0.174351,0.415207,-1.521940
51.650000,-0.246932,0.421054,-1.551627
51.858333,-0.335173,0.422103,-1.587681
52.066667,-0.432332,0.431190,-1.626435
52.275000,-0.531112,0.428670,-1.668107
52.483333,-0.622638,0.436183,-1.696458
54.150000,-0.578613,0.549145,-1.686624
54.358333,-0.570402,0.636778,-1.677696
54.566667,-0.580783,0.718517,-1.681075
54.775000,-0.614476,0.760129,-1.688237
56.441667,-1.346416,1.337140,-1.712519
56.650000,-1.457026,1.340879,-1.635548
57.066667,-1.627684,1.408343,-1.371094
57.275000,-1.659796,1.436552,-1.179204
57.483333,-1.653646,1.454746,-1.013443
57.691667,-1.607631,1.440081,-0.842954
57.900000,-1.584576,1.459707,-0.680530
58.108333,-1.521956,1.526698,-0.527720
58.316667,-1.418397,1.646641,-0.398871


==> csv/rma.csv <==
0.191667,0.111250,1.436038,0.056702
0.400000,0.111307,1.435780,0.057694
0.608333,0.112617,1.435395,0.059773
0.816667,0.112708,1.435145,0.061392
1.025000,0.111817,1.435151,0.061388
1.233333,0.111221,1.435211,0.059613
1.441667,0.110683,1.435629,0.057338
1.650000,0.111453,1.436272,0.055593
1.858333,0.112030,1.436967,0.051186
2.066667,0.113515,1.437549,0.048470
2.275000,0.113981,1.437680,0.045240
2.483333,0.113863,1.438275,0.042724
2.691667,0.113922,1.438711,0.041207
2.900000,0.115187,1.439017,0.037867
3.108333,0.114329,1.439633,0.034552
3.316667,0.113162,1.440169,0.029803
3.525000,0.114267,1.440685,0.024921
3.733333,0.117321,1.441104,0.019708
3.941667,0.119546,1.441460,0.015979
4.150000,0.118889,1.441719,0.011793
4.358333,0.117620,1.441996,0.005931
4.566667,0.117939,1.442043,0.002639
4.775000,0.121731,1.442045,0.001547
4.983333,0.122833,1.442100,0.000513
5.191667,0.120638,1.442174,-0.000168
5.400000,0.119700,1.442257,-0.000161
5.608333,0.120749,1.442301,-0.001420
5.816667,0.121142,1.442349,-0.003545
6.025000,0.119699,1.442437,-0.005943
6.233333,0.116934,1.442421,-0.012200
6.441667,0.113642,1.442416,-0.018765
6.650000,0.117542,1.442179,-0.019893
6.858333,0.119994,1.442127,-0.020513
7.066667,0.117910,1.442244,-0.019327
7.275000,0.115279,1.442378,-0.016944
7.483333,0.112668,1.442496,-0.015894
7.691667,0.114757,1.442378,-0.016228
7.900000,0.124015,1.441961,-0.022091
8.108333,0.126274,1.441689,-0.027023
8.316667,0.123989,1.441376,-0.029235
8.525000,0.126467,1.441199,-0.033030
8.733333,0.125246,1.441362,-0.032047
8.941667,0.120340,1.441781,-0.023808
9.150000,0.121726,1.441984,-0.012370
9.358333,0.125104,1.441595,0.001668
9.566667,0.126235,1.440957,0.012761
9.775000,0.128095,1.440120,0.023160
9.983333,0.131056,1.439590,0.029203
10.191667,0.130463,1.439533,0.025074
10.400000,0.131131,1.439741,0.024977
10.608333,0.130341,1.439965,0.022988
10.816667,0.124199,1.440398,0.021966
11.025000,0.119208,1.440629,0.025657
11.233333,0.113964,1.440771,0.021380
11.441667,0.111139,1.440920,0.023388
11.650000,0.115463,1.440743,0.023338
11.858333,0.116310,1.440675,0.021184
12.066667,0.115122,1.440830,0.024575
12.275000,0.111691,1.440802,0.022387
12.483333,0.107846,1.440896,0.021981
12.691667,0.108649,1.440960,0.024090
12.900000,0.110641,1.440996,0.020410
13.108333,0.110881,1.441155,0.019885
13.316667,0.109978,1.441377,0.017004
13.525000,0.107915,1.441600,0.014044
13.733333,0.109510,1.441724,0.012357
13.941667,0.111616,1.441795,0.009427
14.150000,0.121623,1.441553,0.010270
14.358333,0.114032,1.441712,0.010129
14.566667,0.100353,1.441751,0.010628
14.775000,0.091035,1.441646,0.014390
14.983333,0.094050,1.441277,0.019200
15.191667,0.098272,1.440593,0.027638
15.400000,0.087307,1.440348,0.031776
15.608333,0.080293,1.440572,0.035798
15.816667,0.096259,1.439282,0.036445
16.025000,0.140731,1.433528,0.033352
16.233333,0.181705,1.428617,0.033023
16.441667,0.194052,1.429578,0.033941
16.650000,0.166859,1.435107,0.029605
16.858333,0.125061,1.439824,0.024644
17.066667,0.096938,1.441467,0.022451
17.275000,0.098852,1.441362,0.024117
17.483333,0.137206,1.437233,0.024703
17.691667,0.189571,1.427820,0.023286
17.900000,0.208687,1.426954,0.021960
18.108333,0.160508,1.437562,0.020965
18.316667,0.089807,1.441671,0.020210
18.525000,0.060107,1.441911,0.017544
18.733333,0.085986,1.441788,0.015400
18.941667,0.145079,1.432333,0.010987
19.150000,0.200175,1.418961,0.008226
19.358333,0.185713,1.429166,0.015780
19.566667,0.114915,1.441468,0.024972
19.775000,0.047174,1.440149,0.023120
19.983333,0.060399,1.442379,0.022165
20.191667,0.134860,1.435263,0.019986
20.400000,0.178326,1.427647,0.018739
20.608333,0.148842,1.436454,0.022361
20.816667,0.097950,1.441677,0.028843
21.025000,0.080699,1.441993,0.029466
21.233333,0.091735,1.441486,0.024752
21.441667,0.107000,1.441385,0.019622
21.650000,0.112957,1.441620,0.016418
21.858333,0.111366,1.441958,0.012062
22.066667,0.112221,1.442211,0.005321
22.275000,0.114882,1.442261,-0.001826
22.483333,0.107530,1.442576,-0.007857
22.691667,0.094206,1.442842,-0.013910
22.900000,0.085173,1.442672,-0.018584
23.108333,0.080780,1.442352,-0.024135
23.316667,0.082705,1.442232,-0.031509
23.525000,0.090448,1.442190,-0.033892
23.733333,0.097611,1.441997,-0.034063
23.941667,0.100389,1.441997,-0.035438
24.150000,0.097301,1.441936,-0.036304
24.358333,0.089089,1.441844,-0.036125
24.566667,0.077707,1.441914,-0.036149
24.775000,0.074644,1.442359,-0.028840
24.983333,0.080311,1.442771,-0.019546
25.191667,0.085415,1.442824,-0.009900
25.400000,0.089827,1.442651,-0.000444
25.608333,0.095595,1.442464,0.003943
25.816667,0.096249,1.442456,0.004923
26.025000,0.093658,1.442592,0.005198
26.233333,0.098958,1.442507,0.004358
26.441667,0.102419,1.442355,0.004513
26.650000,0.095375,1.442192,0.005808
26.858333,0.087356,1.442270,0.007956
27.066667,0.089167,1.442259,0.008778
27.275000,0.091256,1.442352,0.005874
27.483333,0.089509,1.442571,0.005423
27.691667,0.081081,1.460901,0.008331
27.900000,0.051955,1.544120,0.019015
28.108333,0.058947,1.608296,0.015806
28.316667,0.098749,1.675708,0.013415
28.525000,0.152957,1.672221,0.011840
28.733333,0.161754,1.672773,0.011753
28.941667,0.155480,1.673151,0.018000
29.150000,0.151953,1.672444,0.026915
29.358333,0.154171,1.671547,0.033157
29.566667,0.154084,1.604114,0.033097
29.775000,0.216113,1.669329,0.010394
29.983333,0.234382,1.749090,0.012716
30.191667,0.247444,1.743499,0.015303
30.400000,0.263336,1.739130,-0.001397
30.608333,0.274551,1.757412,-0.015712
30.816667,0.291260,1.733747,-0.016484
31.025000,0.281536,1.711041,-0.019169
31.233333,0.265752,1.713050,-0.045100
31.441667,0.268302,1.737702,-0.060308
31.650000,0.278231,1.746180,-0.076719
31.858333,0.268449,1.715963,-0.081105
32.066667,0.227881,1.703716,-0.108314
32.275000,0.213218,1.675300,-0.122589
32.483333,0.189735,1.667991,-0.075418
32.691667,0.134284,1.625015,-0.020236
32.900000,0.138171,1.592232,-0.017851
33.108333,0.195036,1.680623,0.012947
33.316667,0.301215,1.739298,0.045860
33.525000,0.408747,1.734589,0.051363
33.733333,0.488557,1.728956,0.060109
33.941667,0.517952,1.748527,0.073640
34.150000,0.496566,1.703355,0.107002
34.358333,0.458392,1.683142,0.132502
34.566667,0.461466,1.698446,0.157659
34.775000,0.499653,1.713809,0.173558
34.983333,0.553492,1.733410,0.185747
35.191667,0.591358,1.704336,0.197932
35.400000,0.596834,1.710808,0.193133
35.608333,0.561004,1.754236,0.177882
35.816667,0.538428,1.730247,0.179727
36.025000,0.566310,1.677048,0.166691
36.233333,0.610464,1.698617,0.133903
36.441667,0.583937,1.761862,0.141626
36.650000,0.546247,1.779993,0.174298
36.858333,0.550367,1.745991,0.205645
37.066667,0.590755,1.681710,0.235821
37.275000,0.641349,1.677481,0.262815
37.483333,0.623885,1.715220,0.300371
37.691667,0.568039,1.715965,0.346330
37.900000,0.538631,1.687658,0.398634
38.108333,0.537566,1.643193,0.454439
38.316667,0.547568,1.656860,0.493270
38.525000,0.521901,1.697213,0.497543
38.733333,0.472699,1.696073,0.477546
38.941667,0.465399,1.633379,0.462617
39.150000,0.496806,1.552882,0.441053
39.358333,0.531327,1.549478,0.402717
39.566667,0.537134,1.618090,0.339435
39.775000,0.543771,1.697751,0.292802
39.983333,0.530989,1.733868,0.268951
40.191667,0.526606,1.720712,0.273587
40.400000,0.524730,1.723276,0.271661
40.608333,0.503559,1.747365,0.273964
40.816667,0.489489,1.771506,0.279261
41.025000,0.501967,1.770460,0.285640
41.233333,0.547363,1.737629,0.297516
41.441667,0.569823,1.695442,0.299224
41.650000,0.553037,1.697024,0.288116
41.858333,0.496646,1.714280,0.287222
42.066667,0.451817,1.729606,0.307195
42.275000,0.429031,1.727245,0.364112
42.483333,0.436691,1.577147,0.408479
42.691667,0.405047,1.579450,0.582074
42.900000,0.385731,1.469759,0.671152


==> csv/rma_v2.csv <==
0.200000,0.218161,1.426036,0.078190
0.408333,0.216102,1.428020,0.072777
0.616667,0.217830,1.428341,0.068394
0.825000,0.219214,1.427935,0.068621
1.033333,0.220644,1.427624,0.071758
1.241667,0.218801,1.427248,0.073875
1.450000,0.216874,1.427062,0.075953
1.658333,0.217661,1.426689,0.077868
1.866667,0.218425,1.426568,0.076819
2.075000,0.218594,1.426748,0.076211
2.283333,0.218897,1.427240,0.075222
2.491667,0.217142,1.428020,0.072977
2.700000,0.215488,1.428592,0.071860
2.908333,0.214648,1.429512,0.068707
3.116667,0.216001,1.430343,0.066903
3.325000,0.215173,1.430941,0.061532
3.533333,0.213723,1.432424,0.052942
3.741667,0.216661,1.434208,0.044451
3.950000,0.219476,1.435833,0.034650
4.158333,0.221423,1.436151,0.016853
4.366667,0.222906,1.435995,-0.001650
4.575000,0.217586,1.436921,-0.012912
4.783333,0.215597,1.436812,-0.008089
4.991667,0.216545,1.436230,0.008771
5.200000,0.217413,1.435316,0.024765
5.408333,0.214554,1.434566,0.032658
5.616667,0.216818,1.433309,0.035416
5.825000,0.222280,1.432032,0.039612
6.033333,0.229261,1.429038,0.042386
6.241667,0.229681,1.428466,0.042362
6.450000,0.210402,1.434228,0.046930
6.658333,0.173668,1.440876,0.052606
6.866667,0.132244,1.444896,0.055077
7.075000,0.113217,1.444056,0.062412
7.283333,0.129974,1.439875,0.071514
7.491667,0.145375,1.437158,0.083695
7.700000,0.152556,1.433337,0.099988
7.908333,0.150161,1.431881,0.106710
8.116667,0.158673,1.428147,0.122494
8.325000,0.162951,1.426357,0.124792
8.533333,0.152639,1.426614,0.125715
8.741667,0.152143,1.424787,0.125624
8.950000,0.162173,1.422108,0.127526
9.158333,0.167918,1.418978,0.136259
9.366667,0.162794,1.416618,0.146119
9.575000,0.158916,1.417194,0.147263
9.783333,0.158321,1.419621,0.143481
9.991667,0.157025,1.421959,0.135922
10.200000,0.160107,1.421526,0.132776
10.408333,0.162578,1.418696,0.137193
10.616667,0.163120,1.415662,0.146280
10.825000,0.163136,1.414851,0.154221
11.033333,0.155622,1.416275,0.153634
11.241667,0.151486,1.418538,0.146143
11.450000,0.155599,1.420286,0.141877
11.658333,0.156098,1.420836,0.140695
11.866667,0.154396,1.420441,0.139904
12.075000,0.155892,1.420058,0.142895
12.283333,0.150609,1.421328,0.141905
12.491667,0.147967,1.424081,0.134298
12.700000,0.150094,1.427497,0.124981
12.908333,0.147549,1.430129,0.117335
13.116667,0.145481,1.431690,0.111127
13.325000,0.146197,1.432615,0.104366
13.533333,0.150687,1.434240,0.096293
13.741667,0.161027,1.435886,0.091091
13.950000,0.167878,1.436475,0.083817
14.158333,0.169690,1.435679,0.079110
14.366667,0.168709,1.435400,0.082477
14.575000,0.163161,1.436511,0.085258
14.783333,0.157670,1.438431,0.082071
14.991667,0.150634,1.440948,0.077954
15.200000,0.132551,1.442971,0.072816
15.408333,0.106700,1.443874,0.068847
15.616667,0.092291,1.444105,0.063320
15.825000,0.107720,1.444920,0.059746
16.033333,0.145052,1.442129,0.056243
16.241667,0.188735,1.435696,0.054828
16.450000,0.223124,1.429128,0.057358
16.658333,0.233701,1.424989,0.062391
16.866667,0.233120,1.422254,0.068246
17.075000,0.234748,1.421119,0.073693
17.283333,0.239571,1.420822,0.074293
17.491667,0.242914,1.420162,0.068858
17.700000,0.249381,1.418430,0.063543
17.908333,0.257498,1.416820,0.059685
18.116667,0.259231,1.416612,0.060297
18.325000,0.255443,1.417356,0.064098
18.533333,0.253073,1.416966,0.067298
18.741667,0.256912,1.415343,0.071765
18.950000,0.258663,1.413866,0.075058
19.158333,0.258542,1.414182,0.075394
19.366667,0.258703,1.415097,0.070414
19.575000,0.258695,1.415957,0.065304
19.783333,0.259578,1.416174,0.062284
19.991667,0.260567,1.416096,0.062040
20.200000,0.260508,1.416135,0.063844
20.408333,0.259287,1.415582,0.066051
20.616667,0.259978,1.414785,0.069728
20.825000,0.261996,1.413601,0.072732
21.033333,0.264098,1.412672,0.076068
21.241667,0.251265,1.416165,0.080314
21.450000,0.229249,1.420627,0.083837
21.658333,0.220611,1.423240,0.084947
21.866667,0.219634,1.424710,0.085338
22.075000,0.215640,1.426219,0.083172
22.283333,0.213401,1.428255,0.078546
22.491667,0.212764,1.429393,0.073795
22.700000,0.208258,1.430006,0.073141
22.908333,0.205083,1.430803,0.075172
23.116667,0.199864,1.431825,0.077505
23.325000,0.194300,1.432230,0.078521
23.533333,0.192380,1.432648,0.078894
23.741667,0.189402,1.433841,0.077689
23.950000,0.180080,1.435832,0.077299
24.158333,0.169845,1.437266,0.076816
24.366667,0.160695,1.438794,0.074837
24.575000,0.148083,1.440362,0.075169
24.783333,0.136578,1.441665,0.075645
24.991667,0.132014,1.442032,0.074935
25.200000,0.126289,1.442565,0.072089
25.408333,0.108714,1.442960,0.071197
25.616667,0.085628,1.443058,0.071284
25.825000,0.081069,1.444051,0.072176
26.033333,0.102789,1.444751,0.068968
26.241667,0.143651,1.442319,0.064798
26.450000,0.185990,1.436615,0.063225
26.658333,0.213864,1.430402,0.065552
26.866667,0.222655,1.425503,0.070912
27.075000,0.226491,1.422767,0.076395
27.283333,0.224634,1.423025,0.079530
27.491667,0.223340,1.423561,0.080876
27.700000,0.226979,1.422261,0.079668
27.908333,0.235697,1.420010,0.081021
28.116667,0.238180,1.418383,0.083205
28.325000,0.241407,1.417820,0.083424
28.533333,0.243039,1.418197,0.081375
28.741667,0.241212,1.419137,0.079307
28.950000,0.241246,1.419578,0.076623
29.158333,0.243792,1.419880,0.072243
29.366667,0.244643,1.420470,0.068072
29.575000,0.243670,1.421443,0.066585
29.783333,0.240627,1.422104,0.065990
29.991667,0.239812,1.421955,0.067391
30.200000,0.242102,1.421312,0.069871
30.408333,0.242599,1.420510,0.072490
30.616667,0.242296,1.419613,0.075608
30.825000,0.243958,1.418052,0.077510
31.033333,0.247340,1.416773,0.079355
31.241667,0.244863,1.417267,0.080470
31.450000,0.233829,1.420556,0.082983
31.658333,0.213305,1.426442,0.083992
31.866667,0.183377,1.433401,0.085437
32.075000,0.153934,1.437011,0.086963
32.283333,0.136660,1.438379,0.086779
32.491667,0.131697,1.438789,0.087351
32.700000,0.135307,1.438995,0.087988
32.908333,0.139917,1.439142,0.086317
33.116667,0.138132,1.439883,0.082469
33.325000,0.128417,1.440780,0.078831
33.533333,0.125196,1.441854,0.076653
33.741667,0.127748,1.443111,0.073994
33.950000,0.126182,1.443831,0.070195
34.158333,0.125900,1.444153,0.065649
34.366667,0.129680,1.444510,0.058973
34.575000,0.133639,1.444846,0.057740
34.783333,0.135735,1.444950,0.055513
34.991667,0.141443,1.444514,0.054615
35.200000,0.145791,1.444085,0.055498
35.408333,0.144063,1.443996,0.056850
35.616667,0.135989,1.444156,0.060400
35.825000,0.128352,1.444205,0.065665
36.033333,0.123619,1.443928,0.069875
36.241667,0.125204,1.442774,0.073284
36.450000,0.127799,1.441978,0.070268
36.658333,0.128588,1.441196,0.064941
36.866667,0.127943,1.441347,0.066199
37.075000,0.125013,1.442058,0.070364
37.283333,0.121710,1.443086,0.073399
37.491667,0.118431,1.443649,0.070875
37.700000,0.119263,1.443747,0.069689
37.908333,0.128919,1.443010,0.071224
38.116667,0.142190,1.442386,0.071654
38.325000,0.149686,1.442177,0.072699
38.533333,0.147646,1.442521,0.073138
38.741667,0.148192,1.443228,0.068321
38.950000,0.145501,1.444105,0.062711
39.158333,0.144273,1.445041,0.058955
39.366667,0.146387,1.445611,0.051583
39.575000,0.142927,1.446031,0.050577
39.783333,0.137768,1.445991,0.053643
39.991667,0.136644,1.445624,0.055014
40.200000,0.136305,1.444727,0.061209
40.408333,0.135493,1.443403,0.063861
40.616667,0.139387,1.442181,0.068124
40.825000,0.138406,1.441478,0.073677
41.033333,0.131935,1.441629,0.074474
41.241667,0.126971,1.442052,0.074416
41.450000,0.122502,1.442356,0.075377
41.658333,0.117819,1.442536,0.076388
41.866667,0.114734,1.442434,0.075930
42.075000,0.114803,1.442163,0.075923
42.283333,0.113783,1.442107,0.078621
42.491667,0.110871,1.441839,0.080650
42.700000,0.105658,1.441407,0.079097
42.908333,0.104353,1.441353,0.081125
43.116667,0.110308,1.441021,0.083172
43.325000,0.124334,1.439765,0.085208
43.533333,0.146236,1.437563,0.083944
43.741667,0.173351,1.434328,0.083855
43.950000,0.197531,1.431373,0.082420
44.158333,0.205892,1.430837,0.077316
44.366667,0.203959,1.431702,0.070051
44.575000,0.204338,1.432660,0.062263
44.783333,0.204174,1.433756,0.057878
44.991667,0.199267,1.435167,0.053792
45.200000,0.194521,1.436776,0.050647
45.408333,0.191774,1.437868,0.049471
45.616667,0.192389,1.437891,0.047657
45.825000,0.195566,1.437604,0.043640
46.033333,0.198058,1.437074,0.039359
46.241667,0.200553,1.436935,0.037072
46.450000,0.203043,1.436862,0.035360
46.658333,0.204285,1.436980,0.031649
46.866667,0.203699,1.437458,0.028400
47.075000,0.201282,1.438402,0.027834
47.283333,0.195415,1.439584,0.029775
47.491667,0.188682,1.440507,0.034249
47.700000,0.183745,1.441050,0.038676
47.908333,0.176651,1.441530,0.044969
48.116667,0.165837,1.442376,0.050861
48.325000,0.150134,1.443807,0.055214
48.533333,0.130525,1.444845,0.059902
48.741667,0.108526,1.444654,0.065290
48.950000,0.088784,1.443359,0.070069
49.158333,0.078991,1.441534,0.076454
49.366667,0.085065,1.439963,0.085684
49.575000,0.105813,1.438099,0.095101
49.783333,0.125083,1.435661,0.101709
49.991667,0.143129,1.433300,0.108101
50.200000,0.160884,1.430686,0.113355
50.408333,0.162164,1.429097,0.117290
50.616667,0.149207,1.431537,0.121585
50.825000,0.129137,1.435730,0.112065
51.033333,0.106939,1.439554,0.093112
51.241667,0.088187,1.442182,0.075612
51.450000,0.084063,1.443350,0.060492
51.658333,0.098655,1.443475,0.053356
51.866667,0.115661,1.442695,0.053835
52.075000,0.120895,1.441117,0.059102
52.283333,0.124160,1.439270,0.071556
52.491667,0.129595,1.437789,0.088238
52.700000,0.133786,1.437926,0.102427
52.908333,0.131787,1.438777,0.104589
53.116667,0.121558,1.438729,0.094102
53.325000,0.108467,1.438521,0.087766
53.533333,0.109671,1.438637,0.099201
53.741667,0.124107,1.439577,0.119355
53.950000,0.132326,1.439746,0.107149
54.158333,0.133036,1.440692,0.074268
54.366667,0.130266,1.443400,0.040965
54.575000,0.119961,1.446895,0.009052
54.783333,0.112490,1.448738,-0.017290
54.991667,0.117229,1.448034,-0.031772
55.200000,0.130093,1.446688,-0.037380
55.408333,0.139146,1.446301,-0.038261
55.616667,0.139721,1.447094,-0.033034
55.825000,0.130316,1.448348,-0.021186
56.033333,0.117872,1.449227,-0.002152
56.241667,0.105533,1.448884,0.023683
56.450000,0.093860,1.447407,0.046862
56.658333,0.087000,1.444760,0.069443
56.866667,0.091600,1.441041,0.092501
57.075000,0.105578,1.436301,0.121222
57.283333,0.116741,1.431541,0.137195
57.491667,0.120532,1.426667,0.137743
57.700000,0.119476,1.422357,0.138049
57.908333,0.112992,1.420094,0.136494
58.116667,0.109693,1.420933,0.135192
58.325000,0.112723,1.423015,0.134927
58.533333,0.118476,1.423159,0.136984
58.741667,0.122093,1.421899,0.139417
58.950000,0.124467,1.421952,0.139279
59.158333,0.124670,1.425233,0.135826
59.366667,0.125555,1.428909,0.130766
59.575000,0.133236,1.429464,0.127037
59.783333,0.138980,1.428101,0.124335
59.991667,0.140062,1.427109,0.125185
60.200000,0.142266,1.427886,0.127071
60.408333,0.142225,1.430393,0.125254
60.616667,0.137373,1.433217,0.117068
60.825000,0.130935,1.436025,0.103371
61.033333,0.126265,1.438808,0.090835
61.241667,0.118689,1.441051,0.083112
61.450000,0.111220,1.442481,0.077366
61.658333,0.108109,1.443311,0.072594
61.866667,0.103363,1.443653,0.068863
62.075000,0.089848,1.443817,0.066303
62.283333,0.079634,1.444636,0.065760
62.491667,0.089533,1.445660,0.064180
62.700000,0.121666,1.444850,0.060884
62.908333,0.158292,1.441837,0.057739
63.116667,0.186243,1.437437,0.055494
63.325000,0.202076,1.432702,0.058350
63.533333,0.211488,1.428342,0.065249
63.741667,0.219988,1.424160,0.072553
63.950000,0.226615,1.420075,0.080380
64.158333,0.229415,1.418007,0.084205
64.366667,0.231665,1.418213,0.083668
64.575000,0.236847,1.418968,0.080244
64.783333,0.241508,1.418846,0.074738
64.991667,0.244617,1.418070,0.071948
65.200000,0.247341,1.417595,0.073773
65.408333,0.249618,1.417193,0.076401
65.616667,0.250226,1.416686,0.077824
65.825000,0.250485,1.416063,0.080207
66.033333,0.250997,1.415686,0.079241
66.241667,0.252286,1.416242,0.077361
66.450000,0.251127,1.417588,0.073277
66.658333,0.249430,1.418471,0.068270
66.866667,0.247133,1.420934,0.066713
67.075000,0.239202,1.425072,0.071370
67.283333,0.218731,1.429868,0.075413
67.491667,0.183941,1.434685,0.075444
67.700000,0.156185,1.439107,0.073569
67.908333,0.149495,1.441618,0.071139
68.116667,0.143828,1.443258,0.066030
68.325000,0.131938,1.444376,0.061856
68.533333,0.122208,1.445019,0.062093
68.741667,0.116488,1.445318,0.065391
68.950000,0.112732,1.444938,0.068797
69.158333,0.111791,1.444377,0.069510
69.366667,0.113260,1.443660,0.071223
69.575000,0.112928,1.443110,0.072317
69.783333,0.111169,1.443062,0.073369
69.991667,0.109220,1.443442,0.072543
70.200000,0.106123,1.443736,0.070931
70.408333,0.105447,1.444254,0.069847
70.616667,0.106946,1.444506,0.069119
70.825000,0.108185,1.444601,0.069463
71.033333,0.107832,1.444574,0.070499
71.241667,0.105419,1.445455,0.070930
71.450000,0.082736,1.492248,0.070974
71.658333,0.053062,1.567654,0.067428
71.866667,0.061116,1.633952,0.066926
72.075000,0.100051,1.677377,0.069477
72.283333,0.130686,1.677583,0.069065
72.491667,0.132256,1.676704,0.069421
72.700000,0.137188,1.676134,0.070564
72.908333,0.139704,1.676151,0.071349
73.116667,0.136019,1.676429,0.070791
73.325000,0.131637,1.676706,0.069894
73.533333,0.131859,1.676742,0.069629
73.741667,0.136216,1.676430,0.070751
73.950000,0.144567,1.628369,0.087890
74.158333,0.203594,1.644643,0.073490
74.366667,0.220726,1.714257,0.086744
74.575000,0.246999,1.726477,0.096423
74.783333,0.258443,1.758044,0.086492
74.991667,0.262627,1.768755,0.077710
75.200000,0.272272,1.763749,0.073789
75.408333,0.288977,1.747322,0.084098
75.616667,0.309474,1.730144,0.085666
75.825000,0.308153,1.730351,0.076987
76.033333,0.314934,1.715728,0.076581
76.241667,0.326655,1.767484,0.093637
76.450000,0.335880,1.737708,0.103740
76.658333,0.317730,1.692758,0.101097
76.866667,0.328066,1.688163,0.115392
77.075000,0.384093,1.755362,0.110018
77.283333,0.432459,1.772504,0.095198
77.491667,0.455279,1.761116,0.096517
77.700000,0.465450,1.743875,0.121240
77.908333,0.475786,1.741241,0.158675
78.116667,0.487183,1.727289,0.210735
78.325000,0.496061,1.701277,0.286992
78.533333,0.533493,1.717996,0.326545
78.741667,0.593541,1.690683,0.345594
78.950000,0.624571,1.680093,0.370956
79.158333,0.606527,1.712217,0.420126
79.366667,0.587659,1.725070,0.475507
79.575000,0.592942,1.696436,0.524704
79.783333,0.615288,1.682165,0.575754
79.991667,0.608529,1.695703,0.616995
80.200000,0.575883,1.701398,0.637076
80.408333,0.550624,1.613563,0.632945
80.616667,0.559049,1.541585,0.606226
80.825000,0.581434,1.540989,0.548618
81.033333,0.585210,1.596458,0.447513
81.241667,0.587225,1.671641,0.360533
81.450000,0.589867,1.739000,0.323072
81.658333,0.606375,1.721524,0.290790
81.866667,0.620763,1.723844,0.256950
82.075000,0.591204,1.753780,0.247315
82.283333,0.539230,1.798169,0.254995
82.491667,0.528743,1.761855,0.256230
82.700000,0.566502,1.688318,0.225199
82.908333,0.598522,1.656928,0.191031
83.116667,0.591468,1.686798,0.231033
83.325000,0.567894,1.729191,0.325209
83.533333,0.551396,1.744608,0.417555
83.741667,0.566494,1.675741,0.498333
83.950000,0.585078,1.629017,0.544149
84.158333,0.568260,1.599154,0.558167
84.366667,0.544742,1.600867,0.537724
84.575000,0.548859,1.653314,0.492941
84.783333,0.562256,1.704416,0.455460
84.991667,0.555290,1.726943,0.445084
85.200000,0.548554,1.697076,0.457521
85.408333,0.555127,1.627240,0.479736
85.616667,0.556409,1.663895,0.533397
85.825000,0.543956,1.710791,0.581310
86.033333,0.526556,1.735398,0.630260
86.241667,0.482785,1.675474,0.684539
86.450000,0.474836,1.610987,0.715754
86.658333,0.484175,1.587714,0.747521
86.866667,0.456780,1.657169,0.767208
87.075000,0.409868,1.707280,0.792909
87.283333,0.354484,1.731901,0.817831
87.491667,0.321126,1.726170,0.859510
87.700000,0.304496,1.583892,0.898670
87.908333,0.287634,1.484227,0.946329
88.116667,0.258378,1.477439,0.968697
88.325000,0.227781,1.551091,0.976712
88.533333,0.197612,1.625497,0.977955
88.741667,0.152694,1.683809,0.990865
88.950000,0.095697,1.729287,0.993547
89.158333,0.061629,1.670128,1.005584
89.366667,0.039149,1.636687,1.010356
89.575000,0.004307,1.622440,1.027469
89.783333,-0.007815,1.625609,1.140785
89.991667,0.010274,1.550879,1.281773
90.200000,0.029161,1.338927,1.475161
91.450000,0.133173,0.596461,0.691877
91.658333,0.152800,0.630089,0.541298
91.866667,0.182993,0.679224,0.531310
92.075000,0.200217,0.613549,0.682453
92.283333,0.208693,0.500868,0.848332
92.491667,0.228967,0.476132,1.020789
93.741667,0.167414,0.465217,0.729592
93.950000,0.159730,0.415160,0.445974
94.158333,0.137920,0.414013,0.123885
94.366667,0.251201,0.413427,0.046871
94.575000,0.283527,0.423011,0.030574
94.783333,0.280542,0.423109,0.054954
94.991667,0.254766,0.415470,0.104851
95.200000,0.218045,0.417423,0.166213
95.408333,0.209447,0.409160,0.209820
95.616667,0.190668,0.407758,0.258291
95.825000,0.152069,0.411046,0.291312
96.033333,0.127473,0.407967,0.306214
96.241667,0.106741,0.411031,0.288619
96.658333,0.080560,0.415058,0.218995
96.866667,0.085596,0.412679,0.187295
97.075000,0.100137,0.414327,0.174125
97.283333,0.114070,0.414253,0.150002
97.491667,0.129773,0.413448,0.152975
99.366667,0.131538,0.410735,0.225243
99.575000,0.130546,0.410725,0.216166
99.783333,0.134162,0.408442,0.207542
99.991667,0.134809,0.410778,0.197852
100.408333,0.138203,0.408384,0.180978
100.825000,0.134962,0.410136,0.173768


==> csv/stabilization_contractionPPO.csv <==
Wall time,Step,Value
1754874560.353499,3,0.026925161480903625
1754874563.360281,4,0.021508924663066864
1754874582.1534724,10,0.006783444434404373
1754874594.2011878,14,0.014504911378026009
1754874597.1883128,15,0.01635340042412281
1754874606.2346554,18,0.01842276193201542
1754874609.2145336,19,0.018222762271761894
1754874612.224715,20,0.017825989052653313
1754874618.2298088,22,0.01708611659705639
1754874621.2518895,23,0.016203109174966812
1754874630.1358986,26,0.023072153329849243
1754874633.101679,27,0.02229362167418003
1754874666.354395,38,0.031396131962537766
1754874672.3591554,40,0.030068352818489075
1754874693.6408255,47,0.03729751333594322
1754874696.6212177,48,0.041899990290403366
1754874699.591019,49,0.042136382311582565
1754874705.5474524,51,0.03944828733801842
1754874714.4375365,54,0.030833622440695763
1754874723.4207313,57,0.027053633704781532
1754874732.6328278,60,0.03831622377038002
1754874735.7754903,61,0.044986966997385025
1754874739.0746818,62,0.054528843611478806
1754874742.289659,63,0.06287458539009094
1754874748.3608553,65,0.05951530858874321
1754874751.3145385,66,0.0551997609436512
1754874754.2625842,67,0.051353346556425095
1754874757.2162175,68,0.04521384462714195
1754874763.1670847,70,0.033787116408348083
1754874766.1280432,71,0.035218216478824615
1754874784.1704185,77,0.08301647007465363
1754874790.1265285,79,0.08809935301542282
1754874799.1258667,82,0.07316677272319794
1754874808.0566745,85,0.05775249004364014
1754874819.906081,89,0.08166752755641937
1754874850.2648857,99,0.11040019989013672
1754874862.1824787,103,0.110225610435009
1754874871.0944748,106,0.10324890911579132
1754874874.0791445,107,0.10294239968061447
1754874880.044495,109,0.0949510857462883
1754874901.669696,116,0.07495862990617752
1754874916.6837313,121,0.07160231471061707
1754874929.1975727,125,0.09525584429502487
1754874932.2815347,126,0.09766685962677002
1754874938.581398,128,0.10870330780744553
1754874944.557556,130,0.1208999902009964
1754874962.8858,136,0.1048256903886795
1754874965.9958227,137,0.10538367182016373
1754874987.306315,144,0.11033975332975388
1754874993.2825408,146,0.08580600470304489
1754874996.2805114,147,0.07509126514196396
1754875005.2826858,150,0.05386510491371155
1754875026.4332235,157,0.09502061456441879
1754875035.7567284,160,0.12932750582695007
1754875041.9805112,162,0.15252041816711426
1754875048.130299,164,0.16313676536083221
1754875066.0360398,170,0.14392207562923431
1754875069.0252779,171,0.14581142365932465
1754875071.9994662,172,0.14424115419387817
1754875087.1581416,177,0.14069028198719025
1754875099.468113,181,0.15781164169311523
1754875108.5764508,184,0.1529935896396637
1754875111.565945,185,0.1551133245229721
1754875114.545707,186,0.1522875428199768
1754875126.453777,190,0.1530822515487671
1754875129.4402785,191,0.1514589786529541
1754875132.4280596,192,0.1496984213590622
1754875153.3646657,199,0.1615055501461029
1754875162.415304,202,0.18266285955905914
1754875165.5400689,203,0.17797833681106567
1754875168.5271075,204,0.17441800236701965
1754875171.5068252,205,0.18680575489997864
1754875177.5340147,207,0.19107674062252045
1754875190.1290982,211,0.1659853160381317
1754875196.5758262,213,0.14829114079475403
1754875202.8724506,215,0.13808618485927582
1754875214.9358702,219,0.11709072440862656
1754875218.0088203,220,0.11809910833835602
1754875221.0321898,221,0.12289674580097198
1754875230.2752652,224,0.1330866664648056
1754875245.6512525,229,0.16311703622341156
1754875275.6733966,239,0.213359996676445
1754875281.990789,241,0.2195546180009842
1754875290.833537,244,0.22462646663188934
1754875293.795755,245,0.21944110095500946
1754875296.7506833,246,0.22123852372169495
1754875320.4179564,254,0.20378883183002472
1754875332.255304,258,0.20319734513759613
1754875335.1950135,259,0.20912431180477142
1754875338.1421525,260,0.22326162457466125
1754875370.9755461,271,0.2891944348812103
1754875380.112381,274,0.25690269470214844
1754875386.0331347,276,0.2726495563983917
1754875391.9349067,278,0.2689427137374878
1754875397.8223743,280,0.2552809417247772
1754875404.0704188,282,0.24684642255306244
1754875413.0167842,285,0.2083478420972824
1754875422.1616323,288,0.21554429829120636
1754875428.5370605,290,0.22199015319347382
1754875444.1514885,295,0.24093306064605713
1754875450.015775,297,0.25057074427604675
1754875452.949489,298,0.2550577223300934
1754875476.5806854,306,0.24566344916820526
1754875482.693176,308,0.21973180770874023
1754875495.0260317,312,0.27004727721214294
1754875507.4907904,316,0.3196152150630951
1754875513.5379932,318,0.30324554443359375
1754875516.473532,319,0.2965314984321594
1754875525.2800264,322,0.2652197480201721
1754875569.7621806,337,0.2600002586841583
1754875572.7115111,338,0.26115188002586365
1754875587.8609512,343,0.2753406763076782
1754875593.7396307,345,0.2712356150150299
1754875596.6746376,346,0.2749476134777069
1754875614.7104979,352,0.2570125460624695
1754875620.9766376,354,0.23696409165859222
1754875633.0383654,358,0.24747133255004883
1754875644.8555408,362,0.25891149044036865
1754875647.7840004,363,0.24909953773021698
1754875650.7143626,364,0.23633189499378204
1754875653.6592855,365,0.22890150547027588
1754875656.6652768,366,0.2290106862783432
1754875659.718573,367,0.2381216585636139
1754875692.2187028,378,0.2342696487903595
1754875715.7862206,386,0.27559152245521545
1754875727.5914073,390,0.29172468185424805
1754875733.4749305,392,0.2605232298374176
1754875739.3915663,394,0.25212618708610535
1754875748.2626653,397,0.24035070836544037
1754875763.3626547,402,0.25868719816207886
1754875769.3049314,404,0.24477814137935638
1754875784.2153072,409,0.26618754863739014
1754875796.2591355,413,0.2526017129421234
1754875799.2468398,414,0.2576085329055786
1754875802.2012515,415,0.2703273892402649
1754875820.2952378,421,0.23728959262371063
1754875823.3335397,422,0.22584883868694305
1754875832.2804358,425,0.2023480236530304
1754875835.2353163,426,0.205346018075943
1754875847.320699,430,0.22105686366558075
1754875862.5091615,435,0.25398316979408264
1754875865.8402467,436,0.24357345700263977
1754875868.9591637,437,0.2400594800710678
1754875875.0284503,439,0.22615467011928558
1754875881.084595,441,0.2008759081363678
1754875887.3562727,443,0.18029581010341644
1754875890.3046145,444,0.1927417516708374
1754875896.4912443,446,0.2276531457901001
1754875909.105326,450,0.25861719250679016
1754875915.0457006,452,0.25553974509239197
1754875926.991496,456,0.23512931168079376
1754875939.0066118,460,0.2563255727291107
1754875941.9618971,461,0.24656842648983002
1754875953.8269434,465,0.21853390336036682
1754875956.7800443,466,0.23014521598815918
1754875962.9943612,468,0.23814287781715393
1754875968.9289415,470,0.2190662920475006
1754875980.7254553,474,0.20875385403633118
1754875983.675748,475,0.2037847340106964
1754875998.4251394,480,0.23571334779262543
1754876001.3882916,481,0.2357715666294098
1754876010.447127,484,0.22012090682983398
1754876019.2863374,487,0.19274525344371796
1754876022.2287617,488,0.1989658921957016
1754876025.2464433,489,0.1994640827178955
1754876031.214008,491,0.19478349387645721
1754876040.1812882,494,0.20396625995635986
1754876051.9856722,498,0.2318546324968338
1754876063.8236792,502,0.2657683789730072
1754876066.7875175,503,0.262178510427475
1754876084.5631015,509,0.21137018501758575
1754876087.531832,510,0.21193359792232513
1754876090.4763522,511,0.20602229237556458
1754876093.4421961,512,0.2152114361524582
1754876096.405472,513,0.2095889151096344
1754876099.3598733,514,0.18798185884952545
1754876108.2538333,517,0.18108753859996796
1754876111.3113902,518,0.1886361837387085
1754876114.2795038,519,0.1979794204235077
1754876155.738092,533,0.18170307576656342
1754876158.6835885,534,0.18931220471858978
1754876164.5922952,536,0.19624927639961243
1754876167.5983894,537,0.2017534226179123
1754876170.6037693,538,0.20675913989543915
1754876176.6747344,540,0.20592105388641357
1754876182.915828,542,0.2100198119878769
1754876188.8951318,544,0.20650158822536469
1754876194.905229,546,0.19523070752620697
1754876197.8629491,547,0.18071110546588898
1754876206.7528582,550,0.16811637580394745
1754876212.6758342,552,0.18443535268306732
1754876221.9319124,555,0.20341745018959045
1754876225.1194851,556,0.20507168769836426
1754876243.1581888,562,0.20722909271717072
1754876246.1180315,563,0.1997082680463791
1754876249.0745249,564,0.19402968883514404
1754876261.8406594,568,0.19207504391670227
1754876270.703938,571,0.21959702670574188
1754876276.6601985,573,0.21816866099834442
1754876285.5154552,576,0.21765148639678955
1754876297.6454666,580,0.21893422305583954
1754876309.5035484,584,0.24761967360973358
1754876312.4772449,585,0.2319488823413849
1754876321.270589,588,0.20791411399841309
1754876327.2388933,590,0.21418388187885284
1754876330.1521602,591,0.2237900048494339
1754876338.929738,594,0.22722803056240082
1754876344.875653,596,0.23331443965435028
1754876350.7075262,598,0.22623272240161896
1754876353.61654,599,0.2410244196653366
1754876362.9187243,602,0.2750038802623749
1754876365.8179846,603,0.2859751284122467
1754876380.3142014,608,0.23926220834255219
1754876394.6825354,613,0.21831007301807404
1754876397.5510557,614,0.2195703089237213
1754876403.3441308,616,0.2301318496465683
1754876415.5728345,620,0.21330268681049347
1754876421.3717701,622,0.22237573564052582
1754876424.2636654,623,0.2291923314332962
1754876432.9041018,626,0.18994051218032837
1754876438.659906,628,0.16519206762313843
1754876441.5160282,629,0.17914865911006927
1754876452.9857273,633,0.21501319110393524
1754876464.5063014,637,0.2382739633321762
1754876473.2410307,640,0.20730946958065033
1754876476.1015828,641,0.20745277404785156
1754876478.96166,642,0.2085954248905182
1754876481.826418,643,0.21415403485298157
1754876484.6911817,644,0.21434910595417023
1754876499.591329,649,0.17115388810634613
1754876505.4414961,651,0.19276316463947296
1754876508.3052168,652,0.1984601765871048
1754876514.0825398,654,0.19374074041843414
1754876516.9271014,655,0.20091353356838226
1754876525.4868398,658,0.21162651479244232
1754876531.1813958,660,0.21839439868927002
1754876551.172654,667,0.1853257566690445
1754876559.746674,670,0.1506228744983673
1754876573.9940658,675,0.1889057606458664
1754876576.8425405,676,0.19810636341571808
1754876588.4595187,680,0.20682330429553986
1754876599.8192363,684,0.22075589001178741
1754876608.4021688,687,0.20594315230846405
1754876622.8806338,692,0.17420682311058044
1754876628.5599635,694,0.18617932498455048
1754876634.2770252,696,0.20230968296527863
1754876637.1205542,697,0.20665743947029114
1754876642.8647428,699,0.2068638652563095
1754876651.853516,702,0.2105712890625
1754876660.6230137,705,0.22629061341285706
1754876674.9498997,710,0.2078094482421875
1754876689.2517297,715,0.2263183891773224
1754876695.1040995,717,0.22961251437664032
1754876703.6744094,720,0.2330775111913681
1754876706.5817604,721,0.2349579781293869
1754876712.8211648,723,0.21598182618618011
1754876718.506793,725,0.22553196549415588
1754876721.3795285,726,0.2290966510772705
1754876727.1081216,728,0.22207987308502197
1754876729.962872,729,0.22929063439369202
1754876735.7033582,731,0.22511553764343262
1754876738.7031014,732,0.21836712956428528
1754876741.6075342,733,0.2243514060974121
1754876756.4690938,738,0.22719025611877441
1754876767.891747,742,0.20629484951496124
1754876773.5734549,744,0.194781094789505
1754876808.0573056,756,0.20654287934303284
1754876813.7474926,758,0.21382169425487518
1754876830.727161,764,0.20572338998317719
1754876833.5481029,765,0.1979830265045166
1754876842.1986082,768,0.18670211732387543
1754876845.429373,769,0.18481260538101196
1754876853.959831,772,0.20443139970302582
1754876862.5108025,775,0.20474688708782196
1754876865.3753119,776,0.2190566509962082
1754876871.1428077,778,0.22683750092983246
1754876873.9903996,779,0.22642908990383148
1754876876.8541243,780,0.22275058925151825
1754876879.706728,781,0.21666958928108215
1754876882.548814,782,0.21348081529140472
1754876899.7829685,788,0.2232895940542221
1754876908.4745305,791,0.236220583319664
1754876945.9679692,804,0.2270471155643463
1754876948.8015714,805,0.23397134244441986
1754876951.8470178,806,0.24705477058887482
1754876954.6841083,807,0.2609085440635681
1754876963.228585,810,0.23721471428871155
1754876986.1544614,818,0.2339179366827011
1754876988.9846926,819,0.23523087799549103
1754877012.1966696,827,0.20287621021270752
1754877015.0412421,828,0.19162864983081818
1754877026.5416899,832,0.1742299497127533
1754877029.3779268,833,0.17876403033733368
1754877035.0873353,835,0.19424806535243988
1754877037.922582,836,0.2064255326986313
1754877046.470231,839,0.21745066344738007
1754877049.3374717,840,0.214339017868042
1754877058.3142517,843,0.2374362051486969
1754877064.373115,845,0.2617036700248718
1754877079.014034,850,0.24594847857952118
1754877081.940032,851,0.22694437205791473
1754877090.5681925,854,0.2125791311264038
1754877099.3529506,857,0.23745591938495636
1754877108.071915,860,0.22438004612922668
1754877113.9635475,862,0.22153179347515106
1754877122.8157978,865,0.2130739539861679
1754877125.7789164,866,0.21704407036304474
1754877137.8204327,870,0.22194238007068634
1754877140.6845267,871,0.2222147285938263
1754877178.4711852,884,0.21152937412261963
1754877184.530485,886,0.210396409034729
1754877198.1986363,890,0.22592508792877197
1754877208.0020094,892,0.24731330573558807
1754877223.527267,895,0.23852983117103577
1754877233.7453701,897,0.2302127182483673
1754877238.8453436,898,0.21802864968776703
1754877254.191384,901,0.20906169712543488
1754877259.3469846,902,0.18844857811927795
1754877276.6037545,907,0.18769590556621552
1754877279.4629557,908,0.19340874254703522
1754877285.1820536,910,0.20012187957763672
1754877288.04573,911,0.21290726959705353
1754877296.6452243,914,0.21212683618068695
1754877308.1366675,918,0.2083655148744583
1754877311.0010498,919,0.19980153441429138
1754877316.8259575,921,0.20898675918579102
1754877337.2837327,928,0.23724475502967834
1754877343.1972065,930,0.23548507690429688
1754877346.0521872,931,0.235787495970726
1754877348.9597476,932,0.23631882667541504
1754877369.7405415,939,0.23111417889595032
1754877378.3715603,942,0.23620060086250305
1754877387.257704,945,0.23596735298633575
1754877398.7805235,949,0.2520509660243988
1754877407.507131,952,0.21674656867980957
1754877416.1896133,955,0.2035987824201584
1754877431.9479492,960,0.21216268837451935
1754877440.613253,963,0.21423566341400146
1754877446.3170679,965,0.21255886554718018
1754877452.148167,967,0.20855866372585297
1754877455.1337907,968,0.1966347098350525
1754877484.0743124,978,0.24063332378864288
1754877486.9827077,979,0.23440802097320557
1754877495.883431,982,0.2504352331161499
1754877507.3926032,986,0.21783387660980225
1754877518.8031416,990,0.19905833899974823
1754877524.4854157,992,0.22391198575496674
1754877530.1696076,994,0.23485641181468964
1754877535.8926647,996,0.2444625347852707
1754877541.8628685,998,0.2407379150390625
1754877544.7347734,999,0.22897782921791077
1754877553.4341571,1002,0.20579342544078827
1754877556.2869034,1003,0.2038547247648239
1754877559.1380184,1004,0.20234738290309906
1754877565.0010738,1006,0.19105485081672668
1754877580.862786,1011,0.19471357762813568
1754877586.5715263,1013,0.1963229775428772
1754877592.2601721,1015,0.2030605524778366
1754877612.266939,1022,0.22075115144252777
1754877623.6092792,1026,0.20474079251289368
1754877629.2590988,1028,0.2091909646987915
1754877649.2263334,1035,0.22415100038051605
1754877652.078333,1036,0.22940018773078918
1754877654.91768,1037,0.21760597825050354
1754877657.7961192,1038,0.22322121262550354
1754877660.610813,1039,0.2234574556350708
1754877671.987053,1043,0.22588364779949188
1754877680.5539057,1046,0.21926581859588623
1754877709.2204463,1056,0.2168484777212143
1754877714.9435294,1058,0.20982007682323456
1754877720.605876,1060,0.2368117868900299
1754877726.2724893,1062,0.2482956498861313
1754877734.892884,1065,0.2337639182806015
1754877740.5570855,1067,0.20948426425457
1754877746.228953,1069,0.18779829144477844
1754877749.0593648,1070,0.19452893733978271
1754877751.888327,1071,0.19573292136192322
1754877754.7141604,1072,0.19685490429401398
1754877757.5540218,1073,0.20240986347198486
1754877760.645968,1074,0.21299023926258087
1754877769.1239789,1077,0.2461342066526413
1754877777.6542249,1080,0.23677611351013184
1754877791.767581,1085,0.22644363343715668
1754877794.5791576,1086,0.21480250358581543
1754877797.4547327,1087,0.21056218445301056
1754877808.9188921,1091,0.18394899368286133
1754877828.721431,1098,0.2097620964050293
1754877834.4124396,1100,0.20223195850849152
1754877840.046051,1102,0.19474364817142487
1754877842.8910513,1103,0.1889806091785431
1754877845.6985,1104,0.19592800736427307
1754877854.56282,1107,0.1771199107170105
1754877860.6675005,1109,0.16615144908428192
1754877866.3198848,1111,0.16964103281497955
1754877869.1379952,1112,0.17493818700313568
1754877874.769519,1114,0.18265460431575775
1754877889.4195876,1119,0.2016230821609497
1754877895.0897586,1121,0.19567082822322845
1754877897.9126112,1122,0.20508740842342377
1754877906.3956032,1125,0.2007979452610016
1754877909.2170682,1126,0.1914525032043457
1754877914.9127939,1128,0.16918909549713135
1754877918.134233,1129,0.17475084960460663
1754877926.6945803,1132,0.21075037121772766
1754877932.3398073,1134,0.21935434639453888
1754877937.9813511,1136,0.23286131024360657
1754877946.5754874,1139,0.2056071013212204
1754877966.5150423,1146,0.19385240972042084
1754877977.8660023,1150,0.2254394143819809
1754877980.6957319,1151,0.23334482312202454
1754877983.5221314,1152,0.24128194153308868
1754878006.4495287,1160,0.2038632482290268
1754878012.140383,1162,0.18746890127658844
1754878017.784693,1164,0.20528601109981537
1754878026.3622105,1167,0.21787965297698975
1754878043.796351,1173,0.2552373707294464
1754878046.7052853,1174,0.2450064718723297
1754878052.9988122,1176,0.21145851910114288
1754878056.0071862,1177,0.20624640583992004
1754878058.8532538,1178,0.20890727639198303
1754878070.3911934,1182,0.22077035903930664
1754878076.1514318,1184,0.21530984342098236
1754878081.88685,1186,0.21843330562114716
1754878090.672398,1189,0.22358839213848114
1754878093.541501,1190,0.22137443721294403
1754878102.1245356,1193,0.21449844539165497
1754878104.9845142,1194,0.22347013652324677
1754878114.0004349,1197,0.228804349899292
1754878137.7654617,1205,0.20614729821681976
1754878140.60881,1206,0.21971586346626282
1754878143.43448,1207,0.22786001861095428
1754878164.187777,1214,0.22746796905994415
1754878175.993823,1218,0.19083786010742188
1754878190.4804633,1223,0.1971047818660736
1754878196.1926396,1225,0.21712814271450043
1754878207.6936567,1229,0.21496348083019257
1754878216.6350656,1232,0.20605604350566864
1754878234.0235956,1238,0.21664635837078094
1754878251.1879027,1244,0.22730445861816406
1754878256.908899,1246,0.23923292756080627
1754878265.5635035,1249,0.25223419070243835
1754878268.852926,1250,0.2488919347524643
1754878271.7942061,1251,0.24412643909454346
1754878274.6626253,1252,0.23429107666015625
1754878280.383825,1254,0.21251347661018372
1754878286.1409273,1256,0.19240687787532806
1754878289.0079038,1257,0.1896979808807373
1754878297.6094768,1260,0.20876918733119965
1754878300.467989,1261,0.20363958179950714
1754878317.7666821,1267,0.20844483375549316
1754878329.7272708,1271,0.21360480785369873
1754878344.0752954,1276,0.19435936212539673
1754878346.950225,1277,0.19496016204357147
1754878349.8225944,1278,0.19252121448516846
1754878361.3383482,1282,0.21381568908691406
1754878370.3649266,1285,0.21647658944129944
1754878385.2541194,1290,0.1823500245809555
1754878394.0396698,1293,0.19126807153224945
1754878408.3863788,1298,0.172361359000206
1754878411.269351,1299,0.16415061056613922
1754878419.921841,1302,0.17836907505989075
1754878431.4079359,1306,0.16199633479118347
1754878442.9440305,1310,0.17234161496162415
1754878457.3215518,1315,0.17330114543437958
1754878471.812952,1320,0.16869206726551056
1754878477.715677,1322,0.1813364028930664
1754878486.3530827,1325,0.18063120543956757
1754878489.2343445,1326,0.17926760017871857
1754878494.9786808,1328,0.16297902166843414
1754878515.6080642,1335,0.17402426898479462
1754878545.3804162,1345,0.19427812099456787
1754878554.0280466,1348,0.18279872834682465
1754878565.7877607,1352,0.17366833984851837
1754878571.5698133,1354,0.17778334021568298
1754878589.2040029,1360,0.21004199981689453
1754878600.9930158,1364,0.20318542420864105
1754878603.916818,1365,0.21184363961219788
1754878606.9966373,1366,0.20683729648590088
1754878609.8723602,1367,0.21379387378692627
1754878612.858449,1368,0.20917868614196777
1754878633.6703289,1375,0.19856126606464386
1754878636.5698245,1376,0.20504425466060638
1754878648.3358505,1380,0.19193033874034882
1754878663.2704735,1385,0.1937297135591507
1754878666.186074,1386,0.19644880294799805
1754878677.961935,1390,0.20647083222866058
1754878686.8060615,1393,0.18691018223762512
1754878698.467549,1397,0.21068744361400604
1754878756.5929697,1417,0.2477673590183258
1754878768.3130703,1421,0.2435808926820755
1754878798.1161275,1431,0.21954110264778137
1754878801.0286713,1432,0.2199297994375229
1754878812.7345355,1436,0.20385508239269257
1754878818.5581691,1438,0.20273049175739288
1754878821.5340865,1439,0.19504915177822113
1754878824.5868578,1440,0.19377809762954712
1754878827.4987385,1441,0.19841943681240082
1754878836.2998836,1444,0.1829604208469391
1754878850.861608,1449,0.2000506967306137
1754878856.7551665,1451,0.19741450250148773
1754878859.6989925,1452,0.18981720507144928
1754878868.463088,1455,0.17722950875759125
1754878874.3168998,1457,0.18039058148860931
1754878877.2385538,1458,0.18910042941570282
1754878883.1298585,1460,0.17568056285381317
1754878886.0374343,1461,0.17874833941459656
1754878912.620901,1470,0.21464918553829193
1754878921.429162,1473,0.1927793174982071
1754878924.359975,1474,0.19057916104793549
1754878930.5342615,1476,0.1938485950231552
1754878951.3978536,1483,0.1975959688425064
1754878963.2855284,1487,0.22073344886302948
1754878972.2065587,1490,0.22575818002223969
1754878981.5281177,1493,0.2044306993484497
1754878984.4536662,1494,0.19815929234027863
1754878996.7144084,1498,0.19335202872753143
1754879000.0672543,1499,0.1962783932685852
1754879009.2425013,1502,0.187506765127182
1754879030.6255293,1509,0.2094845026731491
1754879033.5617898,1510,0.22127847373485565
1754879036.4975693,1511,0.23099927604198456
1754879042.3779263,1513,0.22249169647693634
1754879048.2625828,1515,0.20426122844219208
1754879051.266435,1516,0.20265106856822968
1754879071.9234197,1523,0.2062939703464508
1754879086.791489,1528,0.19780611991882324
1754879104.747366,1534,0.24468019604682922
1754879113.5934672,1537,0.20540057122707367
1754879116.5158448,1538,0.20394682884216309
1754879125.3002918,1541,0.20465372502803802
1754879146.7485826,1548,0.24124781787395477
1754879155.5759327,1551,0.22311273217201233
1754879158.5033486,1552,0.22270961105823517
1754879161.4268389,1553,0.21175327897071838
1754879188.1230218,1562,0.22210454940795898
1754879197.1608984,1565,0.22495901584625244
1754879200.4852912,1566,0.22683966159820557
1754879206.998928,1568,0.23993301391601562
1754879216.3103383,1571,0.23213620483875275
1754879219.6039906,1572,0.2361835241317749
1754879222.92098,1573,0.23263290524482727
1754879231.8213792,1576,0.21932001411914825
1754879243.5417001,1580,0.2042609304189682
1754879258.1985955,1585,0.20738136768341064
1754879287.8884923,1595,0.2130417674779892
1754879290.8158042,1596,0.21477608382701874
1754879293.851285,1597,0.21661560237407684
1754879305.5429375,1601,0.21308715641498566
1754879308.4122071,1602,0.22487802803516388
1754879311.3267832,1603,0.2450651228427887
1754879334.6803896,1611,0.18754757940769196
1754879343.3812394,1614,0.18061400949954987
1754879372.7240298,1624,0.2417014092206955
1754879381.42997,1627,0.20836977660655975
1754879393.303237,1631,0.17111504077911377
1754879405.1203218,1635,0.20695939660072327
1754879411.2580943,1637,0.21118855476379395
1754879419.953603,1640,0.2193770855665207
1754879422.8898337,1641,0.2220083475112915
1754879437.5933485,1646,0.21545255184173584
1754879440.474174,1647,0.21604903042316437
1754879452.1822746,1651,0.18023400008678436
1754879455.0504613,1652,0.18463999032974243
1754879457.9295828,1653,0.19094616174697876
1754879460.7885816,1654,0.19360017776489258
1754879466.5991938,1656,0.2004525512456894
1754879484.1637206,1662,0.2061924934387207
1754879495.7077308,1666,0.19497050344944
1754879507.7577388,1670,0.16843873262405396
1754879519.3678684,1674,0.18696601688861847
1754879528.1945934,1677,0.221799835562706
1754879534.235467,1679,0.2392556220293045
1754879551.4995031,1685,0.2222556173801422
1754879554.3521225,1686,0.22306875884532928
1754879557.212875,1687,0.22920869290828705
1754879560.0728624,1688,0.22598505020141602
1754879574.3202271,1693,0.1646626591682434
1754879577.3112743,1694,0.167789027094841
1754879580.3544717,1695,0.1659899204969406
1754879592.1285355,1699,0.14893588423728943
1754879601.4911134,1702,0.1659739464521408
1754879607.149273,1704,0.18286649882793427
1754879615.6817179,1707,0.19664201140403748
1754879621.3904645,1709,0.1925237476825714
1754879624.2215629,1710,0.18899273872375488
1754879627.0433044,1711,0.17561843991279602
1754879629.8684564,1712,0.17130252718925476
1754879646.9935265,1718,0.15216271579265594
1754879658.3862436,1722,0.1737072616815567
1754879661.2210636,1723,0.1623118370771408
1754879664.051853,1724,0.16676898300647736
1754879666.8937516,1725,0.1750137060880661
1754879681.8203564,1730,0.17101429402828217
1754879704.5788803,1738,0.164535254240036
1754879707.4236298,1739,0.1726214587688446
1754879718.7307868,1743,0.17370805144309998
1754879724.9466696,1745,0.17082473635673523
1754879733.3698955,1748,0.1565091609954834
1754879739.3121405,1750,0.1609429568052292
1754879747.7675846,1753,0.15436457097530365
1754879750.5789907,1754,0.15719126164913177
1754879776.0249372,1762,0.19697214663028717
1754879791.2211525,1765,0.1947328895330429
1754879841.3657885,1775,0.17733266949653625
1754879847.6079936,1777,0.1829698234796524
1754879856.6342201,1780,0.1997024267911911
1754879868.150562,1784,0.19071242213249207
1754879871.0009134,1785,0.18317249417304993
1754879873.8183525,1786,0.17478376626968384
1754879882.208833,1789,0.18190781772136688
1754879890.7828548,1792,0.1766171157360077
1754879902.0902658,1796,0.18980155885219574
1754879913.531573,1800,0.19035889208316803
1754879919.1726365,1802,0.19134953618049622
1754879935.937658,1808,0.19442962110042572
1754879941.5406413,1810,0.19237305223941803
1754879967.2109723,1819,0.24216106534004211
1754879978.4514112,1823,0.20305705070495605
1754879986.8369994,1826,0.19566427171230316
1754879989.630421,1827,0.20114612579345703
1754879995.2150295,1829,0.22419439256191254
1754879998.0103111,1830,0.21629302203655243
1754880003.665489,1832,0.20175841450691223
1754880014.9192705,1836,0.19875918328762054
1754880020.4895992,1838,0.21287491917610168
1754880040.2367759,1845,0.16588863730430603
1754880043.0605333,1846,0.17697231471538544
1754880045.85482,1847,0.19188177585601807
1754880048.958266,1848,0.20297923684120178
1754880057.560641,1851,0.2046239823102951
1754880082.8736248,1860,0.20562005043029785
1754880096.8791144,1865,0.1645517349243164
1754880099.7902558,1866,0.17067556083202362
1754880102.622239,1867,0.18039916455745697
1754880114.1023796,1871,0.15963780879974365
1754880117.0347483,1872,0.15916824340820312
1754880122.6182554,1874,0.1566569060087204
1754880131.0353425,1877,0.1600557565689087
1754880139.4558554,1880,0.17894411087036133
1754880148.4049475,1883,0.19346237182617188
1754880151.1909878,1884,0.1929132491350174
1754880156.800732,1886,0.20659123361110687
1754880162.434751,1888,0.2065363973379135
1754880168.1879137,1890,0.20456846058368683
1754880182.2146657,1895,0.1899949163198471
1754880193.4558473,1899,0.1803349256515503
1754880202.0023737,1902,0.1761702001094818
1754880219.0431275,1908,0.17374864220619202
1754880221.909045,1909,0.168381929397583
1754880224.8504074,1910,0.17102168500423431
1754880233.5272954,1913,0.15094463527202606
1754880247.7111294,1918,0.16652487218379974
1754880264.470025,1924,0.16837048530578613
1754880267.2703142,1925,0.16376446187496185
1754880278.4952466,1929,0.15404175221920013
1754880295.5277283,1935,0.1582760512828827
1754880298.3297682,1936,0.1700090914964676
1754880309.9191918,1940,0.18162937462329865
1754880312.7164226,1941,0.1793002039194107
1754880315.5368865,1942,0.18046633899211884
1754880323.947162,1945,0.18185141682624817
1754880329.563342,1947,0.1851760298013687
1754880338.0303707,1950,0.18790031969547272
1754880346.4886863,1953,0.1649361103773117
1754880354.9119992,1956,0.16595296561717987
1754880366.15747,1960,0.1788266897201538
1754880368.9946551,1961,0.17313317954540253
1754880371.8060844,1962,0.17172710597515106
1754880374.6152306,1963,0.17833173274993896
1754880377.432429,1964,0.18575815856456757
1754880383.31031,1966,0.19045816361904144
1754880386.3306708,1967,0.19502615928649902
1754880389.413506,1968,0.19169628620147705
1754880415.2829702,1977,0.17806307971477509
1754880420.9044192,1979,0.18551874160766602
1754880426.5546877,1981,0.1965748369693756
1754880437.9358168,1985,0.1929061859846115
1754880443.5374384,1987,0.19663329422473907
1754880446.355191,1988,0.19698475301265717
1754880454.8213816,1991,0.17909979820251465
1754880528.9547827,2017,0.21476340293884277
1754880540.2826374,2021,0.20603111386299133
1754880543.0991378,2022,0.20641596615314484
1754880554.3739045,2026,0.16383621096611023
1754880559.9668846,2028,0.17688822746276855
1754880568.793635,2031,0.19755935668945312
1754880580.3756108,2035,0.21391458809375763
1754880583.265717,2036,0.21327760815620422
1754880595.352215,2040,0.20185540616512299
1754880603.8501477,2043,0.18114343285560608
1754880615.0974197,2047,0.1815529316663742
1754880635.1254015,2054,0.17201536893844604
1754880638.0060554,2055,0.16993892192840576
1754880641.1571746,2056,0.16326241195201874
1754880672.4852812,2067,0.1544366478919983
1754880675.3256404,2068,0.1644541174173355
1754880681.0149188,2070,0.18278992176055908
1754880692.4158375,2074,0.1717555969953537
1754880706.592344,2079,0.16551090776920319
1754880720.7432976,2084,0.17187903821468353
1754880726.3737092,2086,0.17548146843910217
1754880729.1838417,2087,0.1751798689365387
1754880734.8114195,2089,0.17911557853221893
1754880737.6458306,2090,0.1814848929643631
1754880740.4533067,2091,0.1892596334218979
1754880751.9366057,2095,0.15464448928833008
1754880757.5745075,2097,0.1518852859735489
1754880760.6518607,2098,0.15166518092155457
1754880766.3281777,2100,0.15149234235286713
1754880774.714752,2103,0.15837429463863373
1754880780.405194,2105,0.16585001349449158
1754880791.8196096,2109,0.1682560294866562
1754880794.6497347,2110,0.165169820189476
1754880805.9466662,2114,0.13858731091022491
1754880808.7770612,2115,0.14152392745018005
1754880820.0500531,2119,0.14598651230335236
1754880822.8831728,2120,0.1531987190246582
1754880831.3289824,2123,0.18031243979930878
1754880834.1221864,2124,0.18411743640899658
1754880842.5444746,2127,0.20086808502674103
1754880865.0038242,2135,0.16600589454174042
1754880867.8149827,2136,0.17642097175121307
1754880876.272002,2139,0.19847936928272247
1754880887.627648,2143,0.16655801236629486
1754880904.3812807,2149,0.21777363121509552
1754880919.648616,2154,0.2302306890487671
1754880934.06168,2159,0.20889583230018616
1754880936.911111,2160,0.19324682652950287
1754880942.5372107,2162,0.1537538319826126
1754880962.8312933,2169,0.19626545906066895
1754880982.6987216,2176,0.2135348618030548
1754881014.2005756,2187,0.17460601031780243
1754881019.87902,2189,0.19113580882549286
1754881034.6180077,2194,0.2144661247730255
1754881049.5712132,2199,0.1968867927789688
1754881055.4698608,2201,0.17323069274425507
1754881058.3106048,2202,0.16190789639949799
1754881061.1710796,2203,0.14327411353588104
1754881078.7396603,2209,0.1697806715965271
1754881084.4105508,2211,0.17504917085170746
1754881087.2466817,2212,0.183078795671463
1754881092.914709,2214,0.19953368604183197
1754881095.7686663,2215,0.20597851276397705
1754881114.165888,2221,0.1728401929140091
1754881125.6580617,2225,0.15516172349452972
1754881131.33749,2227,0.17761501669883728
1754881157.70098,2236,0.22682122886180878
1754881166.4080331,2239,0.17881356179714203
1754881174.9875734,2242,0.16761742532253265
1754881180.6654444,2244,0.1718004196882248
1754881209.5622313,2254,0.21846440434455872
1754881218.3100753,2257,0.22743253409862518
1754881221.376616,2258,0.22101378440856934
1754881238.6947622,2264,0.21431393921375275
1754881247.340471,2267,0.19734811782836914
1754881273.5466433,2276,0.2315070629119873
1754881285.4715881,2280,0.20813600718975067
1754881288.3376582,2281,0.19501696527004242
1754881300.0831861,2285,0.18590714037418365
1754881320.3911006,2292,0.19207681715488434
1754881343.7875752,2300,0.1818905472755432
1754881358.3895211,2305,0.1850033849477768
1754881361.2574484,2306,0.191621795296669
1754881370.4182165,2309,0.18462307751178741
1754881376.4147396,2311,0.17038729786872864
1754881391.4706168,2316,0.19315479695796967
1754881400.1296325,2319,0.21539969742298126
1754881414.7363422,2324,0.20245376229286194
1754881432.8085775,2330,0.16663894057273865
1754881438.5360136,2332,0.1762314885854721
1754881447.1497502,2335,0.17250293493270874
1754881461.5541387,2340,0.15656989812850952
1754881467.2738957,2342,0.14554087817668915
1754881470.1353328,2343,0.15253861248493195
1754881472.994846,2344,0.15595832467079163
1754881478.7016609,2346,0.1552000641822815
1754881481.5509522,2347,0.15375880897045135
1754881493.0680354,2351,0.16015774011611938
1754881495.9396868,2352,0.16677486896514893
1754881498.8069975,2353,0.17723309993743896
1754881510.5381074,2357,0.18363477289676666
1754881516.288929,2359,0.16297340393066406
1754881533.5629742,2365,0.15290674567222595
1754881542.3975222,2368,0.14985059201717377
1754881551.022374,2371,0.15491223335266113
1754881556.733475,2373,0.16058997809886932
1754881571.1141949,2378,0.16929122805595398
1754881588.6197124,2384,0.1528087854385376
1754881603.0664427,2389,0.15429142117500305
1754881608.9574022,2391,0.1495371311903
1754881614.8299901,2393,0.14543423056602478
1754881617.6764276,2394,0.14456409215927124
1754881620.496122,2395,0.156425341963768
1754881626.2623146,2397,0.1753956526517868
1754881629.3110604,2398,0.1817597597837448
1754881658.8102396,2408,0.14759160578250885
1754881670.749827,2412,0.15335096418857574
1754881679.3515542,2415,0.18061287701129913
1754881690.9244978,2419,0.16493616998195648
1754881716.806015,2428,0.13846299052238464
1754881725.4727476,2431,0.13531875610351562
1754881737.1022766,2435,0.17631946504116058
1754881739.9974017,2436,0.17831741273403168
1754881748.736752,2439,0.19017426669597626
1754881754.6397293,2441,0.19235503673553467
1754881757.5403087,2442,0.17910051345825195
1754881774.9371634,2448,0.16977694630622864
1754881793.5250223,2454,0.19187729060649872
1754881805.115754,2458,0.1932304948568344
1754881817.317088,2462,0.18980321288108826
1754881823.13434,2464,0.2055293768644333
1754881826.0563807,2465,0.21071696281433105
1754881838.1433978,2469,0.17285917699337006
1754881849.831931,2473,0.16738830506801605
1754881855.6896167,2475,0.17559240758419037
1754881861.5250683,2477,0.18074332177639008
1754881882.8210893,2484,0.20308946073055267
1754881885.7270193,2485,0.20011436939239502
1754881897.2919576,2489,0.16998445987701416
1754881908.8960414,2493,0.17478959262371063
1754881917.7664561,2496,0.17174790799617767
1754881923.8311613,2498,0.17225776612758636
1754881926.9530563,2499,0.1828257143497467
1754881929.8562746,2500,0.19569945335388184
1754881938.5547605,2503,0.19310854375362396
1754881944.3327625,2505,0.20158925652503967
1754881947.2317588,2506,0.2023765593767166
1754881953.1002345,2508,0.18787233531475067
1754881958.8974116,2510,0.20609979331493378
1754881967.7610664,2513,0.23680615425109863
1754881973.526741,2515,0.23368315398693085
1754881979.278831,2517,0.1945512592792511
1754881982.142977,2518,0.18713857233524323
1754881985.0313737,2519,0.19086992740631104
1754881990.745411,2521,0.1978505253791809
1754881996.4612708,2523,0.21534128487110138
1754882011.240628,2528,0.2053588628768921
1754882016.9946845,2530,0.22120943665504456
1754882019.9049025,2531,0.21883586049079895
1754882039.943769,2538,0.1997273862361908
1754882045.8018122,2540,0.2088729441165924
1754882051.5296562,2542,0.21666240692138672
1754882054.396076,2543,0.22584128379821777
1754882087.619597,2554,0.18787674605846405
1754882119.0546458,2565,0.20971007645130157
1754882121.9230962,2566,0.22001592814922333
1754882127.6279864,2568,0.22584109008312225
1754882136.240659,2571,0.19155946373939514
1754882147.6373572,2575,0.21062996983528137
1754882153.3018696,2577,0.23186932504177094
1754882156.169295,2578,0.23627355694770813
1754882171.8574567,2583,0.22768430411815643
1754882175.0787218,2584,0.2318914234638214
1754882178.317606,2585,0.24070799350738525
1754882187.438047,2588,0.20937581360340118
1754882190.3814814,2589,0.1871269792318344
1754882199.1977828,2592,0.1519394963979721
1754882218.3621964,2598,0.1911851167678833
1754882221.5767386,2599,0.1989530771970749
1754882227.35136,2601,0.1862758845090866
1754882233.063918,2603,0.19329121708869934
1754882238.9118526,2605,0.19550637900829315
1754882241.7665126,2606,0.197715163230896
1754882273.2551777,2617,0.19783049821853638
1754882276.1143486,2618,0.20088708400726318
1754882278.9672906,2619,0.20471861958503723
1754882287.531861,2622,0.20088084042072296
1754882301.8302264,2627,0.1784832775592804
1754882304.69072,2628,0.18824999034404755
1754882319.1376693,2633,0.1793760061264038
1754882321.9949517,2634,0.17529897391796112
1754882324.8561554,2635,0.1698179841041565
1754882327.7223186,2636,0.1731151044368744
1754882333.441336,2638,0.18268291652202606
1754882336.286195,2639,0.18554505705833435
1754882339.14083,2640,0.19639812409877777
1754882347.795107,2643,0.18874506652355194
1754882380.601117,2654,0.17306381464004517
1754882397.8562937,2660,0.2025703489780426
1754882403.5906165,2662,0.19224193692207336
1754882426.6951609,2670,0.17612417042255402
1754882429.5674775,2671,0.16197703778743744
1754882432.4313602,2672,0.15277893841266632
1754882438.1764395,2674,0.16956155002117157
1754882458.3091083,2681,0.1822352260351181
1754882467.3424275,2684,0.1836824268102646
1754882473.0969996,2686,0.17489118874073029
1754882481.7426014,2689,0.2004638910293579
1754882487.5173438,2691,0.20570586621761322
1754882493.3230217,2693,0.19548805058002472
1754882519.3310552,2702,0.19462250173091888
1754882522.2239091,2703,0.19354328513145447
1754882525.1464243,2704,0.1956361085176468
1754882530.9396086,2706,0.19777630269527435
1754882537.1052098,2708,0.1971741020679474
1754882542.8833218,2710,0.2008179873228073
1754882548.7026293,2712,0.18555212020874023
1754882551.582474,2713,0.19240911304950714
1754882563.1436648,2717,0.21378111839294434
1754882566.0177112,2718,0.2088574916124344
1754882568.920021,2719,0.20554907619953156
1754882583.6197853,2724,0.19942089915275574
1754882586.49339,2725,0.195260688662529
1754882592.240659,2727,0.2039862722158432
1754882598.0376174,2729,0.19657187163829803
1754882600.952089,2730,0.19359298050403595
1754882612.8855152,2734,0.1646781712770462
1754882616.1272266,2735,0.1608068346977234
1754882628.09546,2739,0.18144041299819946
1754882630.9774241,2740,0.1845180243253708
1754882633.8563626,2741,0.18520109355449677
1754882636.7491426,2742,0.17912760376930237
1754882642.550798,2744,0.1737796813249588
1754882645.425064,2745,0.1718299239873886
1754882648.2735028,2746,0.175866961479187
1754882668.560091,2753,0.2016286700963974
1754882671.4751465,2754,0.19285261631011963
1754882674.3665152,2755,0.1936095803976059
1754882689.0487134,2760,0.17966724932193756
1754882692.1560307,2761,0.17338939011096954
1754882704.2346478,2765,0.1800532191991806
1754882713.218281,2768,0.21997924149036407
1754882721.9455144,2771,0.20971615612506866
1754882727.7224133,2773,0.2152514010667801
1754882733.4986007,2775,0.18953202664852142
1754882739.2548285,2777,0.1911005675792694
1754882742.140585,2778,0.1813850849866867
1754882745.0235403,2779,0.1749648153781891
1754882759.5026023,2784,0.17613381147384644
1754882762.422532,2785,0.18458111584186554
1754882797.433489,2797,0.15744845569133759
1754882803.5618176,2799,0.15679451823234558
1754882824.2457876,2806,0.18942807614803314
1754882841.499366,2812,0.1814606934785843
1754882844.3692567,2813,0.18869329988956451
1754882876.5427763,2824,0.17997752130031586
1754882879.7123663,2825,0.1765291839838028
1754882906.0359287,2834,0.199363574385643
1754882911.7647457,2836,0.20793373882770538
1754882917.5049403,2838,0.17421989142894745
1754882920.3491929,2839,0.17577682435512543
1754882926.16134,2841,0.17977873980998993
1754882931.8549848,2843,0.1936289370059967
1754882934.7105093,2844,0.19097422063350677
1754882943.2296786,2847,0.19412603974342346
1754882954.6352515,2851,0.20309577882289886
1754882957.5307062,2852,0.19035573303699493
1754882972.2291827,2857,0.1649867594242096
1754882978.2400434,2859,0.15905016660690308
1754882983.9623046,2861,0.168381929397583
1754882986.8411226,2862,0.16624101996421814
1754882998.7923453,2866,0.16732443869113922
1754883005.2179945,2868,0.16856388747692108
1754883013.9515672,2871,0.1872720867395401
1754883037.1095781,2879,0.16105680167675018
1754883039.959107,2880,0.1634162962436676
1754883042.7948384,2881,0.1642330437898636
1754883045.611891,2882,0.16154663264751434
1754883051.2295299,2884,0.16761891543865204
1754883065.650811,2889,0.1876692771911621
1754883071.54111,2891,0.20635676383972168
1754883077.2450514,2893,0.2026517242193222
1754883082.9454496,2895,0.19786964356899261
1754883094.2519841,2899,0.20160816609859467
1754883105.549424,2903,0.17339681088924408
1754883108.3468294,2904,0.17995192110538483
1754883128.0393605,2911,0.1880471408367157
1754883130.840017,2912,0.19244734942913055
1754883136.4732723,2914,0.2025260478258133
1754883139.2975988,2915,0.2058393806219101
1754883147.759922,2918,0.18934385478496552
1754883153.3544059,2920,0.18534019589424133
1754883156.154214,2921,0.18023250997066498
1754883158.9508464,2922,0.18398357927799225
1754883164.569197,2924,0.18094664812088013
1754883167.374447,2925,0.19384215772151947
1754883181.5164144,2930,0.200337752699852
1754883193.0714161,2934,0.1709829568862915
1754883196.1202393,2935,0.16814708709716797
1754883235.4482193,2949,0.24128571152687073
1754883243.9595006,2952,0.2073204070329666
1754883252.37374,2955,0.18570436537265778
1754883260.7683957,2958,0.2038179636001587
1754883272.3144655,2962,0.22576139867305756
1754883275.2050374,2963,0.2239292412996292
1754883280.825239,2965,0.23399947583675385
1754883283.6475537,2966,0.24701200425624847
1754883286.4881616,2967,0.2609752118587494
1754883303.5773783,2973,0.2432316541671753
1754883317.6059952,2978,0.20320813357830048
1754883320.5694473,2979,0.20586569607257843
1754883323.4381123,2980,0.226779505610466
1754883326.2425036,2981,0.2377663105726242
1754883334.6669724,2984,0.2523137032985687
1754883340.2600744,2986,0.2504827678203583
1754883343.0419233,2987,0.2501319348812103
1754883359.9095485,2993,0.20162728428840637
1754883368.7894156,2996,0.18049916625022888
1754883374.3698535,2998,0.1975649744272232
1754883377.2124386,2999,0.19974634051322937


==> csv/stabilization_vanilaPPO.csv <==
Wall time,Step,Value
1754612758.0430903,3,0.07435807585716248
1754612760.9221442,4,0.08247438818216324
1754612779.0997863,10,0.13627181947231293
1754612790.612479,14,0.181184321641922
1754612793.4864066,15,0.1919548660516739
1754612802.5057466,18,0.22151684761047363
1754612805.3852773,19,0.2343258410692215
1754612808.2878668,20,0.2615461051464081
1754612814.0748053,22,0.29088038206100464
1754612816.9665568,23,0.2966667115688324
1754612825.6588306,26,0.3427272140979767
1754612828.655732,27,0.3428468108177185
1754612872.524557,38,0.49244338274002075
1754612882.3558445,40,0.49051180481910706
1754612916.7257426,47,0.5783924460411072
1754612921.572927,48,0.5448783040046692
1754612926.446769,49,0.5399248003959656
1754612936.2671523,51,0.5503197908401489
1754612950.970658,54,0.5248486399650574
1754612965.7059333,57,0.5905141234397888
1754612980.4012613,60,0.56060791015625
1754612985.2437124,61,0.5628467202186584
1754612990.0992014,62,0.5823547840118408
1754612995.0484097,63,0.6124098300933838
1754613004.7925553,65,0.6182665228843689
1754613009.6761427,66,0.6299821734428406
1754613014.5214016,67,0.6391007304191589
1754613019.2128916,68,0.6119598150253296
1754613029.0395818,70,0.627382755279541
1754613033.9485955,71,0.6394535303115845
1754613063.4906716,77,0.5981236696243286
1754613073.3634627,79,0.6013624668121338
1754613087.997489,82,0.6070215702056885
1754613102.6731484,85,0.4901446998119354
1754613122.2844064,89,0.5178520679473877
1754613171.225003,99,0.5864598751068115
1754613190.8316662,103,0.5585550665855408
1754613205.5618005,106,0.5314725041389465
1754613210.4979405,107,0.527428150177002
1754613220.2530992,109,0.5150777697563171
1754613254.1675456,116,0.5850285887718201
1754613278.4979565,121,0.4994072914123535
1754613297.9250069,125,0.48472699522972107
1754613302.834444,126,0.4762420654296875
1754613312.5432804,128,0.5525962114334106
1754613322.4042346,130,0.5780050158500671
1754613351.8348572,136,0.5959676504135132
1754613356.6759603,137,0.578641951084137
1754613391.0051093,144,0.4456082284450531
1754613400.846555,146,0.38606372475624084
1754613405.723396,147,0.37834641337394714
1754613420.4669404,150,0.499044269323349
1754613454.7508538,157,0.5116770267486572
1754613469.4940557,160,0.5055691599845886
1754613479.2467697,162,0.5190276503562927
1754613489.1263375,164,0.5253230333328247
1754613518.397564,170,0.4527150094509125
1754613523.2771792,171,0.4673551023006439
1754613528.1808543,172,0.46520814299583435
1754613552.696114,177,0.5923747420310974
1754613572.2238975,181,0.5005641579627991
1754613586.9138372,184,0.500821053981781
1754613591.852881,185,0.5357487201690674
1754613596.7606733,186,0.5161672234535217
1754613616.4683673,190,0.49688369035720825
1754613621.397978,191,0.5016789436340332
1754613626.3235862,192,0.4693005681037903
1754613660.594288,199,0.4967532157897949
1754613675.4353693,202,0.48844781517982483
1754613680.2845263,203,0.495067834854126
1754613685.0990467,204,0.4959397315979004
1754613689.9331732,205,0.4956551492214203
1754613699.6758392,207,0.48666954040527344
1754613719.4217806,211,0.5509862899780273
1754613729.274193,213,0.5566164255142212
1754613739.126025,215,0.5390339493751526
1754613758.81073,219,0.5297363996505737
1754613763.7077556,220,0.4832614064216614
1754613768.6741722,221,0.4347759783267975
1754613783.348675,224,0.38951486349105835
1754613807.8639488,229,0.49094459414482117
1754613857.0098994,239,0.43233782052993774
1754613866.7769485,241,0.45083537697792053
1754613881.4636455,244,0.438460111618042
1754613886.2808626,245,0.4826342761516571
1754613891.1840403,246,0.4875139892101288
1754613930.04707,254,0.48440811038017273
1754613949.4819965,258,0.39935633540153503
1754613954.3026474,259,0.4167063236236572
1754613959.199819,260,0.4747318923473358
1754614013.072079,271,0.48281237483024597
1754614027.6236763,274,0.5480586886405945
1754614037.399598,276,0.5093028545379639
1754614047.0900311,278,0.5322245359420776
1754614056.9923515,280,0.5489850044250488
1754614066.854846,282,0.53536057472229
1754614081.5958133,285,0.5692490339279175
1754614096.3572185,288,0.5982367396354675
1754614106.1018708,290,0.5850854516029358
1754614130.7426288,295,0.6003870964050293
1754614140.359388,297,0.5342017412185669
1754614145.1764314,298,0.4918835163116455
1754614184.2435396,306,0.5293998122215271
1754614193.955834,308,0.49699893593788147
1754614213.4966137,312,0.46129488945007324
1754614232.8538852,316,0.5744265913963318
1754614242.6966093,318,0.534813642501831
1754614247.5841174,319,0.5455003976821899
1754614262.2912033,322,0.5248950123786926
1754614335.3392136,337,0.6354191899299622
1754614340.2151008,338,0.6077463030815125
1754614364.7884083,343,0.4279472529888153
1754614374.502691,345,0.3724164068698883
1754614379.3226037,346,0.38031473755836487
1754614408.5682225,352,0.4315442144870758
1754614418.291494,354,0.46341070532798767
1754614437.9815702,358,0.557072639465332
1754614457.4938242,362,0.4175399839878082
1754614462.346774,363,0.40266916155815125
1754614467.2399576,364,0.3910500705242157
1754614472.144937,365,0.3949081301689148
1754614477.0208526,366,0.39754238724708557
1754614481.9936602,367,0.38480573892593384
1754614535.885411,378,0.4566054344177246
1754614574.9454906,386,0.3964260220527649
1754614594.4799042,390,0.4102092385292053
1754614604.200365,392,0.407898873090744
1754614614.012012,394,0.4214955270290375
1754614628.5526276,397,0.43106159567832947
1754614653.0392914,402,0.4504583477973938
1754614662.654297,404,0.4134509265422821
1754614686.9184167,409,0.4060509204864502
1754614706.4881506,413,0.373794287443161
1754614711.4098234,414,0.3895266056060791
1754614716.3204765,415,0.4084627628326416
1754614745.7733927,421,0.41632333397865295
1754614750.696087,422,0.44077205657958984
1754614765.5276566,425,0.41460371017456055
1754614770.3917935,426,0.44279390573501587
1754614790.0400138,430,0.4698522984981537
1754614814.4389892,435,0.41658416390419006
1754614819.3105087,436,0.41956010460853577
1754614824.2126157,437,0.4376373291015625
1754614833.985225,439,0.5002637505531311
1754614843.6770496,441,0.46685275435447693
1754614853.4565141,443,0.47101590037345886
1754614858.488165,444,0.44430986046791077
1754614868.3256686,446,0.4429338574409485
1754614887.991747,450,0.44066739082336426
1754614897.9390872,452,0.4131205081939697
1754614917.5294256,456,0.36171504855155945
1754614937.0751176,460,0.3925867974758148
1754614942.004697,461,0.3986581265926361
1754614961.6635053,465,0.4344566762447357
1754614966.6163704,466,0.45205745100975037
1754614976.5687163,468,0.47405192255973816
1754614986.4375331,470,0.4589480459690094
1754615006.2016535,474,0.3962351977825165
1754615011.1723194,475,0.409670352935791
1754615035.7656631,480,0.4318106770515442
1754615040.5769207,481,0.44716840982437134
1754615055.3851569,484,0.42445141077041626
1754615070.1845174,487,0.3782103657722473
1754615075.2529833,488,0.3820681869983673
1754615080.1896098,489,0.37620648741722107
1754615090.0844367,491,0.3747445344924927
1754615104.810504,494,0.3958819508552551
1754615124.6461053,498,0.463026762008667
1754615144.2947896,502,0.41934284567832947
1754615149.263366,503,0.4347425103187561
1754615178.8811798,509,0.42231056094169617
1754615183.9195974,510,0.4063110947608948
1754615188.890293,511,0.4149421155452728
1754615193.7840335,512,0.4302186965942383
1754615198.8140674,513,0.4345949590206146
1754615203.6989455,514,0.43915677070617676
1754615218.5744567,517,0.4583502411842346
1754615223.5570855,518,0.45243269205093384
1754615228.5395942,519,0.4379396438598633
1754615297.5355463,533,0.4426964819431305
1754615302.3538818,534,0.4349345266819
1754615312.1762066,536,0.44363975524902344
1754615317.0481112,537,0.4282817840576172
1754615322.0353746,538,0.4337303340435028
1754615331.9417896,540,0.41961580514907837
1754615341.9065533,542,0.4090920090675354
1754615351.7231658,544,0.39311841130256653
1754615361.5762281,546,0.3332284688949585
1754615366.3937795,547,0.33401140570640564
1754615381.2492785,550,0.3840659558773041
1754615391.148721,552,0.39673328399658203
1754615405.8800678,555,0.3950553834438324
1754615410.689213,556,0.42086702585220337
1754615440.6714034,562,0.4102911651134491
1754615445.6139238,563,0.39449289441108704
1754615450.539281,564,0.3717649281024933
1754615470.2939262,568,0.3313741683959961
1754615484.7538617,571,0.41091060638427734
1754615494.6832788,573,0.48607173562049866
1754615509.562929,576,0.4532982409000397
1754615529.4122858,580,0.3888561427593231
1754615549.1902113,584,0.4041759669780731
1754615554.1543126,585,0.4077746868133545
1754615569.0252664,588,0.39448079466819763
1754615578.9519994,590,0.3953990936279297
1754615583.8662186,591,0.4259658455848694
1754615598.9339569,594,0.4821792542934418
1754615608.7595284,596,0.46262454986572266
1754615618.819872,598,0.4638097882270813
1754615623.7580924,599,0.42918238043785095
1754615638.6369052,602,0.4100627601146698
1754615643.6332757,603,0.4291577935218811
1754615668.5230742,608,0.37199458479881287
1754615693.461189,613,0.4663865566253662
1754615698.3980439,614,0.4926092326641083
1754615708.4063206,616,0.519119918346405
1754615728.4600372,620,0.39739707112312317
1754615738.543158,622,0.3858053684234619
1754615743.4699683,623,0.39206433296203613
1754615758.364225,626,0.4337221086025238
1754615768.375194,628,0.444692999124527
1754615773.4048316,629,0.4390401840209961
1754615793.7926745,633,0.4402380585670471
1754615813.8006108,637,0.518493115901947
1754615828.6779315,640,0.4693337082862854
1754615833.63538,641,0.4462723433971405
1754615838.6149511,642,0.47226500511169434
1754615843.6010158,643,0.4688849449157715
1754615848.5313418,644,0.4558987319469452
1754615873.345726,649,0.511475145816803
1754615883.3286297,651,0.4706723690032959
1754615888.3005903,652,0.4761935770511627
1754615898.2790637,654,0.4724629521369934
1754615903.310896,655,0.46445900201797485
1754615918.3756309,658,0.4401402473449707
1754615928.4961505,660,0.4513460099697113
1754615963.4912062,667,0.4140642583370209
1754615978.5659566,670,0.4476606845855713
1754616003.9540255,675,0.4946517050266266
1754616009.0834184,676,0.49929413199424744
1754616029.131509,680,0.49753591418266296
1754616049.0365348,684,0.41473761200904846
1754616064.0771875,687,0.4039505422115326
1754616089.0258398,692,0.45072141289711
1754616099.1716435,694,0.4540078341960907
1754616109.285638,696,0.479532390832901
1754616114.371333,697,0.4624696671962738
1754616124.4354215,699,0.4593795835971832
1754616139.573729,702,0.38994672894477844
1754616154.86339,705,0.3612411618232727
1754616179.7353911,710,0.4582032859325409
1754616204.8634777,715,0.4898052215576172
1754616214.9403033,717,0.4393638074398041
1754616230.1342442,720,0.42202362418174744
1754616235.1110752,721,0.3977417051792145
1754616245.1370645,723,0.379643052816391
1754616255.2424214,725,0.38716185092926025
1754616260.306985,726,0.41260790824890137
1754616270.307319,728,0.42240849137306213
1754616275.272741,729,0.4616710841655731
1754616285.3290637,731,0.5234317183494568
1754616290.303466,732,0.548820972442627
1754616295.3331678,733,0.5846659541130066
1754616320.4554868,738,0.4387781322002411
1754616340.5460684,742,0.427915096282959
1754616350.5461323,744,0.46813058853149414
1754616410.5703373,756,0.3899535834789276
1754616420.529257,758,0.39644646644592285
1754616450.7013578,764,0.413504421710968
1754616455.6695864,765,0.4392506182193756
1754616470.5823712,768,0.4363398551940918
1754616475.5269034,769,0.422152042388916
1754616490.3668652,772,0.40942564606666565
1754616505.321166,775,0.4225235879421234
1754616510.2668638,776,0.4306952953338623
1754616520.4946954,778,0.43574342131614685
1754616525.5071766,779,0.42821216583251953
1754616530.5484083,780,0.3975026309490204
1754616535.6855698,781,0.39095404744148254
1754616540.6682389,782,0.3972354829311371
1754616570.5615704,788,0.39512988924980164
1754616585.6066895,791,0.3924746513366699
1754616650.1283844,804,0.36432668566703796
1754616655.1179073,805,0.3605099618434906
1754616660.1667356,806,0.38395950198173523
1754616665.1958222,807,0.4171159863471985
1754616680.2208173,810,0.4240407943725586
1754616721.3264234,818,0.4208982586860657
1754616728.083453,819,0.43230539560317993
1754616785.6639316,827,0.4409526288509369
1754616792.8375688,828,0.4619057774543762
1754616821.6682794,832,0.3939094543457031
1754616828.9326823,833,0.4099660813808441
1754616843.3950698,835,0.42016059160232544
1754616850.5597146,836,0.4282290041446686
1754616872.1517053,839,0.4357142448425293
1754616879.4703066,840,0.4662013649940491
1754616901.03906,843,0.3989444971084595
1754616911.4295793,845,0.3937709629535675
1754616936.98654,850,0.4174404740333557
1754616941.9898121,851,0.3896925449371338
1754616956.9184885,854,0.38534387946128845
1754616971.8771083,857,0.39843764901161194
1754616986.8975298,860,0.41060301661491394
1754616996.9612424,862,0.38705533742904663
1754617011.906141,865,0.4136633574962616
1754617016.9405503,866,0.39911410212516785
1754617036.955275,870,0.423374742269516
1754617041.906505,871,0.4126027524471283
1754617106.857925,884,0.4322705864906311
1754617117.0385818,886,0.39948293566703796
1754617136.9498348,890,0.38244950771331787
1754617146.9057245,892,0.39453619718551636
1754617161.6193032,895,0.4938790798187256
1754617171.6477854,897,0.5280866622924805
1754617176.6928928,898,0.5439649224281311
1754617191.6677642,901,0.5104959607124329
1754617196.5653577,902,0.5055569410324097
1754617221.4364772,907,0.3716268837451935
1754617226.4305174,908,0.3910161256790161
1754617236.2789524,910,0.4344080984592438
1754617241.2413135,911,0.4632995128631592
1754617256.2883546,914,0.5283925533294678
1754617276.287645,918,0.4543043076992035
1754617281.2120466,919,0.4277797341346741
1754617291.2446423,921,0.39861375093460083
1754617325.911745,928,0.3476119935512543
1754617335.7746396,930,0.37096622586250305
1754617340.7721326,931,0.386749267578125
1754617345.6532912,932,0.40893736481666565
1754617380.3019185,939,0.45065852999687195
1754617395.1880565,942,0.42038413882255554
1754617410.0492811,945,0.41884055733680725
1754617429.6344655,949,0.42024898529052734
1754617444.4707665,952,0.49918505549430847
1754617459.246861,955,0.5838537216186523
1754617483.9155886,960,0.5389176607131958
1754617498.7277534,963,0.5223456621170044
1754617508.5638251,965,0.5820457339286804
1754617518.4725478,967,0.5664674043655396
1754617523.4970944,968,0.5777565240859985
1754617573.0838537,978,0.618349552154541
1754617578.1372795,979,0.5753246545791626
1754617593.0738468,982,0.5138809084892273
1754617612.7554462,986,0.5409311652183533
1754617632.5229928,990,0.5351750254631042
1754617642.4460516,992,0.5203595757484436
1754617652.2915812,994,0.544471263885498
1754617662.0875244,996,0.5723998546600342
1754617671.8647108,998,0.5573829412460327
1754617676.8610296,999,0.5473509430885315
1754617691.5585299,1002,0.48869141936302185
1754617696.4413862,1003,0.4751622676849365
1754617701.2599509,1004,0.4953303933143616
1754617710.983558,1006,0.5282675623893738
1754617735.4243867,1011,0.5621806979179382
1754617745.190982,1013,0.519884467124939
1754617754.9419866,1015,0.5295431017875671
1754617789.5910792,1022,0.47172948718070984
1754617809.22779,1026,0.4791119694709778
1754617819.0542893,1028,0.4504326283931732
1754617853.4445567,1035,0.45596417784690857
1754617858.302678,1036,0.4767121970653534
1754617863.1523771,1037,0.4864713251590729
1754617868.1013758,1038,0.4924909770488739
1754617873.0126085,1039,0.4752063751220703
1754617892.5874164,1043,0.4292793273925781
1754617907.3575366,1046,0.3973289430141449
1754617956.4698212,1056,0.51125568151474
1754617966.3422701,1058,0.4799923002719879
1754617976.1282413,1060,0.4370497763156891
1754617985.9169192,1062,0.4738989472389221
1754618000.6170025,1065,0.4514434039592743
1754618010.4747558,1067,0.46335792541503906
1754618020.2650888,1069,0.4589701294898987
1754618025.208554,1070,0.4517373740673065
1754618030.1841834,1071,0.4549693167209625
1754618035.1500704,1072,0.45722657442092896
1754618040.041623,1073,0.4553041160106659
1754618044.8808591,1074,0.45256057381629944
1754618059.6773329,1077,0.41991502046585083
1754618074.2521813,1080,0.3884178400039673
1754618098.8031569,1085,0.35193976759910583
1754618103.6710608,1086,0.3262089490890503
1754618108.5591116,1087,0.3419923484325409
1754618128.3100994,1091,0.4087006747722626
1754618162.869896,1098,0.29396432638168335
1754618172.60968,1100,0.3335113823413849
1754618182.421347,1102,0.362854927778244
1754618187.284043,1103,0.37741953134536743
1754618192.135472,1104,0.3709774911403656
1754618206.7003746,1107,0.3642655313014984
1754618216.4573038,1109,0.36116939783096313
1754618226.26362,1111,0.36850643157958984
1754618231.1884434,1112,0.36723387241363525
1754618241.0698016,1114,0.3278234899044037
1754618265.4629736,1119,0.32620832324028015
1754618275.3045087,1121,0.3252657353878021
1754618280.2115355,1122,0.3275623321533203
1754618295.0479102,1125,0.3973599076271057
1754618300.0305102,1126,0.43038102984428406
1754618309.7725952,1128,0.41618314385414124
1754618314.7210293,1129,0.4290064871311188
1754618329.317422,1132,0.39996638894081116
1754618339.1061437,1134,0.3749382197856903
1754618348.8340976,1136,0.3198111951351166
1754618363.49589,1139,0.2930279076099396
1754618397.7895882,1146,0.3974398076534271
1754618417.2208688,1150,0.4006462097167969
1754618422.1375396,1151,0.40434929728507996
1754618427.047969,1152,0.3908051550388336
1754618466.0856366,1160,0.38194742798805237
1754618475.8649533,1162,0.413855642080307
1754618485.50778,1164,0.3973276913166046
1754618500.3525212,1167,0.38692423701286316
1754618529.7137132,1173,0.34097737073898315
1754618534.6879227,1174,0.33185338973999023
1754618544.536643,1176,0.3266392946243286
1754618549.4874995,1177,0.33826878666877747
1754618554.4006824,1178,0.3573116958141327
1754618574.1057708,1182,0.38051748275756836
1754618583.8471246,1184,0.3444838523864746
1754618593.5640197,1186,0.34097209572792053
1754618608.2242227,1189,0.42993608117103577
1754618613.1007426,1190,0.4126060903072357
1754618627.784236,1193,0.4555090069770813
1754618632.6962416,1194,0.4381259083747864
1754618647.3302286,1197,0.4073363244533539
1754618686.5228143,1205,0.415790319442749
1754618691.4064565,1206,0.4053351581096649
1754618696.2743933,1207,0.4146597981452942
1754618730.6506152,1214,0.5254819393157959
1754618750.387737,1218,0.4686390459537506
1754618774.752835,1223,0.42423543334007263
1754618784.6800008,1225,0.4157333970069885
1754618804.0985794,1229,0.4179672300815582
1754618818.6197507,1232,0.4664425849914551
1754618847.945997,1238,0.42340609431266785
1754618877.3658195,1244,0.4849173128604889
1754618887.242944,1246,0.47237101197242737
1754618902.0778215,1249,0.4327014982700348
1754618906.9210813,1250,0.4044969081878662
1754618911.7285128,1251,0.4249885678291321
1754618916.6209092,1252,0.4392426609992981
1754618926.43412,1254,0.387064129114151
1754618936.0329077,1256,0.35378342866897583
1754618940.8771198,1257,0.3538672626018524
1754618955.3311458,1260,0.3533508777618408
1754618960.1998234,1261,0.36886629462242126
1754618989.7747834,1267,0.343244343996048
1754619009.1118567,1271,0.35592222213745117
1754619033.730435,1276,0.4526805579662323
1754619038.655832,1277,0.4732848107814789
1754619043.4859617,1278,0.5088187456130981
1754619063.256838,1282,0.4950326383113861
1754619078.064981,1285,0.5048758387565613
1754619102.3372307,1290,0.39783522486686707
1754619117.2644002,1293,0.4047605097293854
1754619141.8874176,1298,0.4099566638469696
1754619146.7011664,1299,0.41707703471183777
1754619161.5651472,1302,0.38949593901634216
1754619181.3576071,1306,0.4409967362880707
1754619201.0567198,1310,0.4120655059814453
1754619225.585817,1315,0.39172983169555664
1754619250.0803418,1320,0.41326260566711426
1754619259.800536,1322,0.4597747325897217
1754619274.5993469,1325,0.5037135481834412
1754619279.5039768,1326,0.5059043765068054
1754619289.3687978,1328,0.4680332839488983
1754619323.7342038,1335,0.40699106454849243
1754619372.8107398,1345,0.42877206206321716
1754619387.1889625,1348,0.4254154860973358
1754619406.6750345,1352,0.38278788328170776
1754619416.4151378,1354,0.3904757499694824
1754619445.7445166,1360,0.3840305507183075
1754619465.3785563,1364,0.407562255859375
1754619470.2227576,1365,0.44525453448295593
1754619475.188707,1366,0.4594650864601135
1754619480.1301913,1367,0.43040138483047485
1754619485.1486495,1368,0.40636658668518066
1754619519.7237763,1375,0.4973019063472748
1754619524.7162156,1376,0.4986298680305481
1754619544.4751444,1380,0.454313188791275
1754619568.9906654,1385,0.4488581120967865
1754619573.9246907,1386,0.4625268578529358
1754619593.9526954,1390,0.47034046053886414
1754619608.7776947,1393,0.42490503191947937
1754619628.5524173,1397,0.3769014775753021
1754619727.27961,1417,0.40349411964416504
1754619747.1891444,1421,0.4407641589641571
1754619796.7770746,1431,0.4476778507232666
1754619801.712208,1432,0.4195832312107086
1754619821.4596176,1436,0.4054349958896637
1754619831.3543088,1438,0.4015251696109772
1754619836.2339642,1439,0.4062112867832184
1754619841.1511502,1440,0.41787391901016235
1754619846.0951056,1441,0.41659680008888245
1754619860.9217727,1444,0.4802417457103729
1754619885.5578468,1449,0.4761062264442444
1754619895.4697223,1451,0.4241103231906891
1754619900.334232,1452,0.40475359559059143
1754619915.179032,1455,0.43170228600502014
1754619925.206875,1457,0.43536972999572754
1754619930.228974,1458,0.4320375621318817
1754619940.2208974,1460,0.47235581278800964
1754619945.1595643,1461,0.4742518365383148
1754619989.9036572,1470,0.44388994574546814
1754620004.6735766,1473,0.4109247326850891
1754620009.5643983,1474,0.41015782952308655
1754620019.4065647,1476,0.4543921947479248
1754620054.2701476,1483,0.5089670419692993
1754620074.1830685,1487,0.3768177330493927
1754620088.8608675,1490,0.43894025683403015
1754620103.6688187,1493,0.5149259567260742
1754620108.6796422,1494,0.5190660357475281
1754620128.6122074,1498,0.46250391006469727
1754620133.610162,1499,0.40830478072166443
1754620148.5983937,1502,0.38748618960380554
1754620183.075431,1509,0.5016191005706787
1754620187.998239,1510,0.521887481212616
1754620193.0370352,1511,0.5419914126396179
1754620202.9880157,1513,0.5539578795433044
1754620212.9942064,1515,0.5675544142723083
1754620218.0084488,1516,0.5374542474746704
1754620252.6287272,1523,0.37153369188308716
1754620277.1758163,1528,0.47411033511161804
1754620307.061706,1534,0.48504146933555603
1754620321.947761,1537,0.3927573263645172
1754620326.9015427,1538,0.3980712890625
1754620341.7154813,1541,0.3713858127593994
1754620376.1020858,1548,0.5514463782310486
1754620391.1083755,1551,0.5319628119468689
1754620396.068688,1552,0.5135186314582825
1754620401.0162888,1553,0.5070330500602722
1754620445.4615016,1562,0.31624484062194824
1754620460.2066464,1565,0.33604368567466736
1754620465.105433,1566,0.3726823925971985
1754620474.8077035,1568,0.4721909165382385
1754620489.7074115,1571,0.5139351487159729
1754620494.6730108,1572,0.49206921458244324
1754620499.6313055,1573,0.45655566453933716
1754620514.459006,1576,0.37580201029777527
1754620533.9989676,1580,0.410125732421875
1754620558.3671265,1585,0.45686984062194824
1754620607.2732992,1595,0.4095523953437805
1754620612.0818954,1596,0.4121689796447754
1754620617.0357814,1597,0.4247247874736786
1754620636.6507716,1601,0.4408643841743469
1754620641.5202968,1602,0.409989595413208
1754620646.3568602,1603,0.39800024032592773
1754620685.334347,1611,0.4382321834564209
1754620699.997442,1614,0.3870675563812256
1754620748.5739384,1624,0.5393811464309692
1754620763.2483296,1627,0.4773605465888977
1754620782.7706237,1631,0.43874049186706543
1754620802.089475,1635,0.46753165125846863
1754620811.9373374,1637,0.5011494755744934
1754620826.7084813,1640,0.5619499087333679
1754620831.5561657,1641,0.5410558581352234
1754620855.985135,1646,0.4642845094203949
1754620860.9219534,1647,0.4686371982097626
1754620880.391965,1651,0.3846624493598938
1754620885.1864707,1652,0.414402574300766
1754620890.0194743,1653,0.4452243745326996
1754620894.8496814,1654,0.4562714099884033
1754620904.5975718,1656,0.44311800599098206
1754620933.7436225,1662,0.4369319975376129
1754620953.1764758,1666,0.4531380236148834
1754620972.5085235,1670,0.4826388955116272
1754620991.9495754,1674,0.48222047090530396
1754621006.497296,1677,0.45737990736961365
1754621016.1846771,1679,0.4874439239501953
1754621045.3574958,1685,0.4905049502849579
1754621050.242195,1686,0.49755650758743286
1754621055.1025233,1687,0.5187681913375854
1754621059.8991516,1688,0.5420047044754028
1754621084.1422765,1693,0.4592404067516327
1754621089.044192,1694,0.47084951400756836
1754621093.945914,1695,0.47162744402885437
1754621113.6127663,1699,0.4835304915904999
1754621128.2849376,1702,0.4869723916053772
1754621137.9896986,1704,0.4934464991092682
1754621152.637747,1707,0.46683406829833984
1754621162.3641114,1709,0.455207884311676
1754621167.240942,1710,0.4100966453552246
1754621171.9927065,1711,0.39227840304374695
1754621176.8049803,1712,0.3859269917011261
1754621205.9282699,1718,0.5118101239204407
1754621225.3170955,1722,0.4502205550670624
1754621230.1209798,1723,0.4074094891548157
1754621235.0791786,1724,0.39143499732017517
1754621239.845666,1725,0.371395468711853
1754621264.0767736,1730,0.3766700029373169
1754621302.8299923,1738,0.4740976393222809
1754621307.732866,1739,0.47901567816734314
1754621327.2475686,1743,0.3776650130748749
1754621337.1197696,1745,0.34577682614326477
1754621351.6738424,1748,0.3142644464969635
1754621361.4050026,1750,0.35343143343925476
1754621376.0586877,1753,0.4090151786804199
1754621380.9480746,1754,0.42966514825820923
1754621420.1031826,1762,0.4330368638038635
1754621434.7882745,1765,0.39791154861450195
1754621483.9848998,1775,0.4224735200405121
1754621493.815169,1777,0.45052123069763184
1754621508.483872,1780,0.4306560456752777
1754621528.1282203,1784,0.38895660638809204
1754621532.973502,1785,0.3769039809703827
1754621537.765533,1786,0.3730313777923584
1754621552.3194845,1789,0.3672304153442383
1754621566.8611193,1792,0.41185733675956726
1754621586.4529564,1796,0.30456385016441345
1754621605.8337212,1800,0.32565316557884216
1754621615.4643896,1802,0.3567894399166107
1754621644.840258,1808,0.4268079400062561
1754621654.592594,1810,0.41080617904663086
1754621698.5653908,1819,0.345867782831192
1754621718.1743224,1823,0.39693769812583923
1754621732.9616423,1826,0.3635886013507843
1754621737.9004703,1827,0.36755385994911194
1754621747.69337,1829,0.36999768018722534
1754621752.6056018,1830,0.35257503390312195
1754621762.4826152,1832,0.3401510417461395
1754621782.3008337,1836,0.3279290497303009
1754621792.256124,1838,0.35122841596603394
1754621826.8913124,1845,0.3594427704811096
1754621831.8000453,1846,0.36554548144340515
1754621836.8164277,1847,0.3731056749820709
1754621841.8083808,1848,0.3789677321910858
1754621856.7209322,1851,0.3600667417049408
1754621901.6946683,1860,0.3797025680541992
1754621926.5837626,1865,0.39498358964920044
1754621931.4927692,1866,0.39864426851272583
1754621936.399534,1867,0.40182358026504517
1754621956.2101455,1871,0.33842623233795166
1754621961.183303,1872,0.34185633063316345
1754621971.037089,1874,0.34915924072265625
1754621985.9418695,1877,0.36329108476638794
1754622000.7573605,1880,0.3468462824821472
1754622015.7170675,1883,0.3263729512691498
1754622020.6905122,1884,0.32631945610046387
1754622030.6538057,1886,0.3286716938018799
1754622040.6191874,1888,0.34973087906837463
1754622050.5996032,1890,0.340910404920578
1754622075.4323099,1895,0.3508785367012024
1754622095.324008,1899,0.36307740211486816
1754622110.45049,1902,0.3287523686885834
1754622140.0971735,1908,0.35851722955703735
1754622144.9976392,1909,0.35985279083251953
1754622150.061142,1910,0.3514779806137085
1754622165.2928095,1913,0.331248015165329
1754622189.9587111,1918,0.3988973796367645
1754622219.7373946,1924,0.4155977666378021
1754622224.6632564,1925,0.4268946349620819
1754622244.491264,1929,0.4137166440486908
1754622274.1147819,1935,0.3439957797527313
1754622279.121573,1936,0.3679514229297638
1754622298.9942443,1940,0.40003830194473267
1754622303.9420018,1941,0.4017512798309326
1754622308.924683,1942,0.4337949752807617
1754622323.9117692,1945,0.43771693110466003
1754622334.304689,1947,0.3701753318309784
1754622352.668806,1950,0.3356262743473053
1754622374.0340796,1953,0.36938953399658203
1754622395.4723094,1956,0.4038115441799164
1754622424.011983,1960,0.36117371916770935
1754622431.1896448,1961,0.36009642481803894
1754622438.3701913,1962,0.37226805090904236
1754622445.566498,1963,0.36433538794517517
1754622452.6799965,1964,0.36234602332115173
1754622466.976967,1966,0.369682639837265
1754622474.1997304,1967,0.379639595746994
1754622481.3307405,1968,0.3778883218765259
1754622538.9596996,1977,0.4329965114593506
1754622549.29055,1979,0.4203622043132782
1754622559.2472765,1981,0.3891923725605011
1754622579.1349049,1985,0.38319459557533264
1754622589.0569832,1987,0.40129175782203674
1754622594.0904036,1988,0.4067166745662689
1754622609.033508,1991,0.3495003879070282
1754622738.4737444,2017,0.37844884395599365
1754622758.6320343,2021,0.3700137138366699
1754622763.4820044,2022,0.37244635820388794
1754622783.2315912,2026,0.3902481496334076
1754622793.1654332,2028,0.44459468126296997
1754622807.7675173,2031,0.4155588746070862
1754622827.751918,2035,0.38321706652641296
1754622832.6635745,2036,0.3708496689796448
1754622852.2509012,2040,0.37039825320243835
1754622867.105146,2043,0.4733552932739258
1754622886.8342702,2047,0.5045439600944519
1754622921.5256805,2054,0.42100515961647034
1754622926.5600312,2055,0.41442590951919556
1754622931.4337316,2056,0.42431220412254333
1754622985.6088696,2067,0.4207775294780731
1754622990.4925523,2068,0.39424869418144226
1754623000.2234418,2070,0.4013175666332245
1754623019.8086808,2074,0.483417809009552
1754623044.487788,2079,0.5419716238975525
1754623069.0859678,2084,0.5283045172691345
1754623078.9748886,2086,0.5337259769439697
1754623083.9631357,2087,0.49211254715919495
1754623093.9312756,2089,0.4293902814388275
1754623098.901,2090,0.4066932201385498
1754623103.9050524,2091,0.406133234500885
1754623123.4332256,2095,0.4283117353916168
1754623133.2099056,2097,0.4078410267829895
1754623138.1736958,2098,0.4132818281650543
1754623147.87354,2100,0.43016815185546875
1754623162.5865533,2103,0.46840834617614746
1754623172.501931,2105,0.4600575864315033
1754623192.1258404,2109,0.3622417747974396
1754623197.059658,2110,0.3709361255168915
1754623216.7457356,2114,0.44550901651382446
1754623221.7508972,2115,0.4603208601474762
1754623241.4335968,2119,0.4385450780391693
1754623246.4417462,2120,0.46220967173576355
1754623261.325627,2123,0.4838142395019531
1754623266.32672,2124,0.46539193391799927
1754623281.278352,2127,0.46803364157676697
1754623320.8989396,2135,0.45443400740623474
1754623325.8097515,2136,0.45855027437210083
1754623340.686381,2139,0.4667240083217621
1754623360.3793285,2143,0.4401659667491913
1754623389.9694195,2149,0.4061184525489807
1754623414.612991,2154,0.48848220705986023
1754623439.5125005,2159,0.5018784999847412
1754623444.4296083,2160,0.4889594614505768
1754623454.509585,2162,0.4013219475746155
1754623488.9275753,2169,0.43157854676246643
1754623523.5221605,2176,0.46839743852615356
1754623578.1941671,2187,0.35134783387184143
1754623587.9516196,2189,0.3561248183250427
1754623612.5096385,2194,0.4289567470550537
1754623637.1741087,2199,0.46839651465415955
1754623647.2204928,2201,0.44844260811805725
1754623652.1514845,2202,0.415559858083725
1754623657.1550865,2203,0.3874017894268036
1754623686.8357773,2209,0.4473710060119629
1754623696.7574656,2211,0.4527618885040283
1754623701.7573612,2212,0.4591962397098541
1754623711.6098802,2214,0.4754621088504791
1754623716.5786548,2215,0.48253223299980164
1754623746.255241,2221,0.39208370447158813
1754623765.996783,2225,0.32421258091926575
1754623775.9297616,2227,0.38927438855171204
1754623820.5134234,2236,0.40550875663757324
1754623835.4974241,2239,0.3610810935497284
1754623850.3025825,2242,0.3934520483016968
1754623860.0959315,2244,0.40779080986976624
1754623909.9088352,2254,0.4524044096469879
1754623924.7215943,2257,0.39645200967788696
1754623929.6342387,2258,0.3849213123321533
1754623959.4369557,2264,0.4151618182659149
1754623974.2977319,2267,0.46606874465942383
1754624019.10884,2276,0.4303322732448578
1754624038.9400992,2280,0.4057800769805908
1754624043.9611294,2281,0.40502116084098816
1754624063.7075841,2285,0.441091388463974
1754624098.3507082,2292,0.44126030802726746
1754624138.4228544,2300,0.4057183265686035
1754624163.2273536,2305,0.4263651967048645
1754624168.1938841,2306,0.421257346868515
1754624183.1186597,2309,0.4345727562904358
1754624192.8646884,2311,0.4236123263835907
1754624217.6144814,2316,0.35816219449043274
1754624232.4930432,2319,0.3444846570491791
1754624257.285205,2324,0.43500208854675293
1754624287.1984527,2330,0.40976858139038086
1754624297.1828551,2332,0.39807161688804626
1754624311.8330874,2335,0.4366822838783264
1754624336.8167865,2340,0.43414506316185
1754624346.7812297,2342,0.3922671675682068
1754624351.7779703,2343,0.3868282735347748
1754624356.8876848,2344,0.3686041533946991
1754624366.6431026,2346,0.38169756531715393
1754624371.594517,2347,0.3777671456336975
1754624391.263713,2351,0.40148335695266724
1754624396.1743817,2352,0.41635799407958984
1754624401.2127678,2353,0.43176984786987305
1754624421.1425047,2357,0.4436345100402832
1754624431.0355535,2359,0.4665106236934662
1754624460.6336803,2365,0.36153125762939453
1754624475.651441,2368,0.405466765165329
1754624490.6618755,2371,0.41655054688453674
1754624500.7087193,2373,0.434601753950119
1754624525.3947408,2378,0.4668066203594208
1754624555.247775,2384,0.37835693359375
1754624580.1229393,2389,0.45029979944229126
1754624590.061779,2391,0.4370860755443573
1754624600.1571012,2393,0.3949710428714752
1754624605.128172,2394,0.4031406044960022
1754624610.122301,2395,0.401900976896286
1754624619.93224,2397,0.4277203679084778
1754624624.9538293,2398,0.4143636226654053
1754624674.6453242,2408,0.3939191401004791
1754624694.4337385,2412,0.4625732898712158
1754624709.4336197,2415,0.410968542098999
1754624729.4244597,2419,0.3742366433143616
1754624774.381187,2428,0.4515940248966217
1754624789.3214395,2431,0.4004940986633301
1754624809.1933258,2435,0.3878736197948456
1754624814.1727867,2436,0.3968440890312195
1754624828.99989,2439,0.44079694151878357
1754624839.007385,2441,0.42179566621780396
1754624843.985769,2442,0.4178730547428131
1754624873.7043574,2448,0.40546485781669617
1754624903.8278296,2454,0.37696194648742676
1754624923.7660046,2458,0.3873252868652344
1754624943.612213,2462,0.37286195158958435
1754624953.540119,2464,0.43900060653686523
1754624958.574073,2465,0.42856764793395996
1754624978.6498454,2469,0.3707949221134186
1754624998.5022824,2473,0.41361308097839355
1754625008.5215266,2475,0.4480147361755371
1754625018.6191192,2477,0.39523908495903015
1754625053.3471482,2484,0.35574832558631897
1754625058.273478,2485,0.4027992784976959
1754625078.343536,2489,0.38773447275161743
1754625098.217495,2493,0.3629780411720276
1754625113.055295,2496,0.4172334372997284
1754625123.1185956,2498,0.4429555833339691
1754625128.2095883,2499,0.4393332004547119
1754625133.1624095,2500,0.43457528948783875
1754625148.0137165,2503,0.38204219937324524
1754625157.8101332,2505,0.3774445354938507
1754625162.6143806,2506,0.38442492485046387
1754625172.4197392,2508,0.3558027446269989
1754625182.3015938,2510,0.35124656558036804
1754625197.4996033,2513,0.3850727677345276
1754625207.4327412,2515,0.410753458738327
1754625217.4378738,2517,0.4341280460357666
1754625222.4079306,2518,0.4535079002380371
1754625227.3761165,2519,0.4458411633968353
1754625237.4480672,2521,0.3890435993671417
1754625247.384338,2523,0.32242754101753235
1754625272.191815,2528,0.3345232903957367
1754625282.029356,2530,0.3569832742214203
1754625286.9390566,2531,0.3652709424495697
1754625321.8084655,2538,0.3397383391857147
1754625331.755885,2540,0.35357019305229187
1754625341.5993385,2542,0.34062281250953674
1754625346.5091426,2543,0.3585832417011261
1754625401.4344118,2554,0.3747069239616394
1754625455.912562,2565,0.35971078276634216
1754625460.784347,2566,0.3803340196609497
1754625470.7665744,2568,0.39382994174957275
1754625485.6697419,2571,0.35694172978401184
1754625505.4080472,2575,0.3530798852443695
1754625515.2284257,2577,0.36252227425575256
1754625520.2089136,2578,0.38847020268440247
1754625544.9180071,2583,0.3986859917640686
1754625549.8866525,2584,0.40899497270584106
1754625554.932999,2585,0.41926518082618713
1754625569.6927302,2588,0.36194074153900146
1754625574.6240435,2589,0.34727978706359863
1754625589.4823449,2592,0.35226818919181824
1754625619.259634,2598,0.36924856901168823
1754625624.2022774,2599,0.40918952226638794
1754625634.0827096,2601,0.42012763023376465
1754625643.9076748,2603,0.4259781837463379
1754625653.723583,2605,0.4280012249946594
1754625658.643396,2606,0.3998912572860718
1754625713.2932467,2617,0.34857529401779175
1754625718.3198195,2618,0.3342994451522827
1754625723.1304862,2619,0.3301202058792114
1754625737.9987528,2622,0.34352266788482666
1754625762.650027,2627,0.36107125878334045
1754625767.5839076,2628,0.3336567282676697
1754625792.3532846,2633,0.35163089632987976
1754625797.3122947,2634,0.360774427652359
1754625802.2875404,2635,0.34620144963264465
1754625807.2296882,2636,0.33583277463912964
1754625817.040242,2638,0.33089134097099304
1754625822.0332341,2639,0.34166833758354187
1754625827.0116303,2640,0.35369741916656494
1754625841.6878116,2643,0.368821918964386
1754625896.3201523,2654,0.4167655408382416
1754625925.9861507,2660,0.4279630184173584
1754625935.8567865,2662,0.4305635392665863
1754625975.5616505,2670,0.525071918964386
1754625980.5644612,2671,0.4727592170238495
1754625985.644255,2672,0.4338313043117523
1754625995.4831164,2674,0.44086548686027527
1754626029.776428,2681,0.451876163482666
1754626044.4150293,2684,0.4911367893218994
1754626054.4209137,2686,0.5336524844169617
1754626069.3697374,2689,0.5662756562232971
1754626079.237061,2691,0.5186719298362732
1754626089.03828,2693,0.3918823301792145
1754626133.0889,2702,0.5339919328689575
1754626138.0462506,2703,0.5471829771995544
1754626142.9665384,2704,0.5654167532920837
1754626152.8765266,2706,0.5722742080688477
1754626162.8272607,2708,0.5933680534362793
1754626172.5098085,2710,0.5786904692649841
1754626182.355504,2712,0.4831109046936035
1754626187.3196092,2713,0.4616369307041168
1754626206.9637644,2717,0.42078685760498047
1754626211.9082913,2718,0.423263281583786
1754626217.0882285,2719,0.401021808385849
1754626249.0743654,2724,0.46149060130119324
1754626256.1589143,2725,0.4891137182712555
1754626270.2186105,2727,0.49657875299453735
1754626284.2729883,2729,0.5331783294677734
1754626291.2888114,2730,0.5401854515075684
1754626319.463934,2734,0.46199074387550354
1754626326.5396488,2735,0.4165306091308594
1754626354.6018324,2739,0.4035677909851074
1754626361.6768565,2740,0.3818127512931824
1754626368.7126396,2741,0.390755295753479
1754626375.8165793,2742,0.3936448097229004
1754626389.924276,2744,0.3956206738948822
1754626396.7610028,2745,0.4361424148082733
1754626403.7300067,2746,0.47762712836265564
1754626439.703537,2753,0.422978937625885
1754626444.6567142,2754,0.384570449590683
1754626449.4798663,2755,0.36138826608657837
1754626473.855086,2760,0.3838936984539032
1754626478.6444938,2761,0.3879915177822113
1754626498.1223366,2765,0.44337186217308044
1754626512.9125836,2768,0.46857506036758423
1754626527.566858,2771,0.45875683426856995
1754626537.338214,2773,0.4259214401245117
1754626547.1193933,2775,0.40146514773368835
1754626556.8376281,2777,0.36905282735824585
1754626561.7639794,2778,0.37160953879356384
1754626566.6821716,2779,0.3832009732723236
1754626591.0175524,2784,0.4588218629360199
1754626595.946791,2785,0.4587455689907074
1754626654.4184513,2797,0.38267001509666443
1754626664.2111177,2799,0.3965979218482971
1754626698.8350058,2806,0.4872506260871887
1754626728.4055188,2812,0.4316335618495941
1754626733.3478048,2813,0.46051278710365295
1754626787.474427,2824,0.41373300552368164
1754626792.3322341,2825,0.39670413732528687
1754626836.631931,2834,0.41232773661613464
1754626846.572794,2836,0.4121363162994385
1754626856.4406924,2838,0.4202459752559662
1754626861.260036,2839,0.4248960018157959
1754626871.1304548,2841,0.40098434686660767
1754626880.8572996,2843,0.37766459584236145
1754626885.6874433,2844,0.37853550910949707
1754626900.5590918,2847,0.3821287751197815
1754626920.2182922,2851,0.3752243220806122
1754626925.2104545,2852,0.3966316878795624
1754626949.699118,2857,0.455686092376709
1754626959.515969,2859,0.4348108470439911
1754626969.3755717,2861,0.4502296447753906
1754626974.2723193,2862,0.4464775025844574
1754626993.8992245,2866,0.4811597764492035
1754627003.7293155,2868,0.4641340672969818
1754627018.5390387,2871,0.4795381724834442
1754627057.9533179,2879,0.39476877450942993
1754627062.9613962,2880,0.4117403030395508
1754627067.8946488,2881,0.4173913896083832
1754627072.7877717,2882,0.40889978408813477
1754627082.5364494,2884,0.4122020900249481
1754627107.1260655,2889,0.4130513370037079
1754627116.88647,2891,0.4577772617340088
1754627126.667747,2893,0.4926466643810272
1754627136.4220436,2895,0.42834922671318054
1754627155.9682844,2899,0.38687607645988464
1754627175.7329974,2903,0.43747884035110474
1754627180.5907564,2904,0.4418603479862213
1754627214.777685,2911,0.39665502309799194
1754627219.676888,2912,0.3994998335838318
1754627229.5114665,2914,0.4239411950111389
1754627234.3738184,2915,0.41058188676834106
1754627249.1103988,2918,0.36635011434555054
1754627258.9265099,2920,0.37229377031326294
1754627263.7736285,2921,0.38729798793792725
1754627268.6249397,2922,0.3929678797721863
1754627278.4565248,2924,0.41368842124938965
1754627283.4032683,2925,0.43003249168395996
1754627307.8362935,2930,0.4107329845428467
1754627327.5418067,2934,0.38179901242256165
1754627332.4796975,2935,0.35120049118995667
1754627401.3085177,2949,0.38210737705230713
1754627415.9814308,2952,0.3792162835597992
1754627430.820567,2955,0.3983715772628784
1754627445.6121278,2958,0.3868156373500824
1754627465.0511262,2962,0.36487388610839844
1754627469.9937077,2963,0.362411767244339
1754627479.8304265,2965,0.372077077627182
1754627484.7485998,2966,0.3823259770870209
1754627489.5872798,2967,0.3857928514480591
1754627519.2131486,2973,0.3443920314311981
1754627543.5647373,2978,0.33606818318367004
1754627548.4724195,2979,0.3421678841114044
1754627553.4217293,2980,0.3358093798160553
1754627558.3047833,2981,0.352816641330719
1754627573.0923076,2984,0.3929772675037384
1754627582.99885,2986,0.3804340660572052
1754627587.970592,2987,0.37376460433006287
1754627617.489568,2993,0.3983079493045807
1754627632.3448067,2996,0.42610451579093933
1754627642.0996535,2998,0.4472256302833557
1754627647.015193,2999,0.460843563079834

